Comparison of the power-2 limb-darkening law from the Stagger-grid to Kepler light curves of transiting exoplanets

Inaccurate limb-darkening models can be a significant source of error in the analysis of the light curves for transiting exoplanet and eclipsing binary star systems, particularly for high-precision light curves at optical wavelengths. The power-2 limb-darkening law, $I_\lambda(\mu) = 1 - c\left(1-\mu^{\alpha}\right)$, has recently been proposed as a good compromise between complexity and precision in the treatment of limb-darkening. I have used synthetic spectra based on the 3D stellar atmosphere models from the Stagger-grid to compute the limb-darkening for several passbands (UBVRI, CHEOPS, TESS, Kepler, etc.). The parameters of the power-2 limb-darkening laws are optimized using a least-squares fit to a simulated light curve computed directly from the tabulated $I_\lambda(\mu)$ values. I use the transformed parameters $h_1 = 1-c\left(1-2^{-\alpha}\right)$ and $h_2 = c2^{-\alpha}$ to directly compare these optimized limb-darkening parameters to the limb darkening measured from Kepler light curves of 16 transiting exoplanet systems. The posterior probability distributions (PPDs) of the transformed parameters $h_1$ and $h_2$ resulting from the light curve analysis are found to be much less strongly correlated than the PPDs for $c$ and $\alpha$. The agreement between the computed and observed values of ($h_1$, $h_2$) is generally very good but there are significant differences between the observed and computed values for Kepler-17, the only star in the sample that shows significant variability between the eclipses due to magnetic activity (star spots). The tabulation of $h_1$ and $h_2$ provided here can be used to accurately model the light curves of transiting exoplanets. I also provide estimates of the priors that should be applied to transformed parameters $h_1$ and $h_2$ based on my analysis of the Kepler light curves of 16 stars with transiting exoplanets.

==> ReadMe.txt <==
J/A+A/vol/page Power-2 limb-darkening law from the Stagger-grid   (Maxted, 2018)
================================================================================
Comparison of the power-2 limb-darkening law from the Stagger-grid to Kepler 
light curves of transiting exoplanets
     Maxted, P. F. L.
    <Astron. Astrophys. vol, page (2018)>
    =2018A&A...VVV.ppppM 
================================================================================
ADC_Keywords: Binaries, eclipsing; Stars, normal; 

Abstract:
Inaccurate limb-darkening models can be a significant source of error in
the analysis of the light curves for transiting exoplanet and eclipsing
binary star systems, particularly for high-precision light curves at
optical wavelengths. The power-2 limb-darkening law,
I_{lambda}({mu})=1-c(1-{mu}^{alpha}), has recently been proposed as a good
compromise between complexity and precision in the treatment of
limb-darkening. My aim is to develop a practical implementation of the
power-2 limb-darkening law and to quantify the accuracy of this
implementation. I have used synthetic spectra based on the 3D stellar
atmosphere models from the Stagger-grid to compute the limb- darkening for
several passbands (UBVRI, CHEOPS, TESS, Kepler, etc.). The parameters of
the power-2 limb-darkening laws are optimized using a least-squares fit to
a simulated light curve computed directly from the tabulated
I_{lambda}({mu}) values. I use the transformed parameters
h_1=1-c(1-2^(-{alpha})) and h_2=c2^(-{alpha}) to directly compare these
optimized limb-darkening parameters to the limb darkening measured from
Kepler light curves of 16 transiting exoplanet systems. Results. The
posterior probability distributions (PPDs) of the transformed parameters
h_1 and h_2 resulting from the light curve analysis are found to be much
less strongly correlated than the PPDs for c and {alpha}. The agreement
between the computed and observed values of (h_1, h_2) is generally very
good but there are significant differences between the observed and
computed values for Kepler-17, the only star in the sample that shows
significant variability between the eclipses due to magnetic activity (star
spots). Conclusions. The tabulation of h_1 and h_2 provided here can be
used to accurately model the light curves of transiting exoplanets. I also
provide estimates of the priors that should be applied to transformed
parameters h_1 and h_2 based on my analysis of the Kepler light curves of
16 stars transiting exoplanets.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
table1.dat      84     2800   Caption of the table
table1.dat      39     2800   Caption of the table
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  2  A2    ---     X         Bandpass
   4-  7  F4.0  K       T_eff     Effective temperature
   9- 11  F3.0  cm.s-2  log_g     Logarithm of surface gravity
  13- 16  F4.1  ---     Fe_H      [Fe/H]
      18  F1.0  ---     I_000     I_{lambda}({mu=0.00})
  20- 25  F6.0  ---     I_001     I_{lambda}({mu=0.01})
  27- 32  F6.0  ---     I_005     I_{lambda}({mu=0.05})
  34- 39  F6.0  ---     I_010     I_{lambda}({mu=0.10})
  41- 46  F6.0  ---     I_020     I_{lambda}({mu=0.20})
  48- 53  F6.0  ---     I_030     I_{lambda}({mu=0.30})
  55- 60  F6.0  ---     I_050     I_{lambda}({mu=0.50})
  62- 67  F6.0  ---     I_070     I_{lambda}({mu=0.70})
  69- 74  F6.0  ---     I_080     I_{lambda}({mu=0.80})
  76- 81  F6.0  ---     I_090     I_{lambda}({mu=0.90})
      83  F1.0  ---     I_100     I_{lambda}({mu=1.00})
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  2  A2    ---     X         Bandpass
   4-  7  F4.0  K       T_eff     Effective temperature
   9- 11  F3.0  cm.s-2  log_g     Logarithm of surface gravity
  13- 16  F4.1  ---     Fe_H      [Fe/H]
  18- 22  F5.3  ---     c         c
  24- 28  F5.3  ---     alpha     {alpha}
  30- 34  F5.3  ---     h_1       h_1
  36- 38  F4.2  ---     h_2       h_2
--------------------------------------------------------------------------------

Author's address:
    Pierre F. L. Maxted <p.maxted@keele.ac.uk>
================================================================================
(End)          Pierre F. L. Maxted [Univ. Keele]                     21-Mar-2018


==> table1.dat <==
B  4000 1.5 -1.0 0 0.0669 0.1244 0.1671 0.2415 0.3184 0.4904 0.6841 0.7868 0.8924 1
B  4250 1.5 -1.0 0 0.0938 0.1520 0.1975 0.2766 0.3570 0.5287 0.7123 0.8070 0.9032 1
B  4500 1.5 -1.0 0 0.1206 0.1797 0.2279 0.3118 0.3956 0.5669 0.7405 0.8271 0.9139 1
B  4000 2.0 -2.0 0 0.0779 0.1159 0.1591 0.2376 0.3187 0.4959 0.6901 0.7916 0.8951 1
B  4250 2.0 -2.0 0 0.0885 0.1389 0.1866 0.2729 0.3595 0.5378 0.7215 0.8145 0.9076 1
B  4500 2.0 -2.0 0 0.0992 0.1619 0.2142 0.3082 0.4003 0.5797 0.7529 0.8373 0.9201 1
B  4000 2.0 -1.0 0 0.0966 0.1357 0.1744 0.2455 0.3197 0.4876 0.6797 0.7831 0.8901 1
B  4250 2.0 -1.0 0 0.1082 0.1531 0.1942 0.2696 0.3477 0.5181 0.7041 0.8012 0.9001 1
B  4500 2.0 -1.0 0 0.1197 0.1706 0.2140 0.2938 0.3757 0.5487 0.7285 0.8193 0.9100 1
B  4000 2.0 -0.5 0 0.1030 0.1562 0.2010 0.2792 0.3560 0.5198 0.7007 0.7972 0.8972 1
B  4250 2.0 -0.5 0 0.1108 0.1700 0.2169 0.2974 0.3756 0.5396 0.7165 0.8090 0.9037 1
B  4500 2.0 -0.5 0 0.1186 0.1837 0.2328 0.3156 0.3953 0.5594 0.7323 0.8208 0.9101 1
B  4000 2.0  0.0 0 0.0816 0.1418 0.1840 0.2580 0.3332 0.4987 0.6864 0.7878 0.8929 1
B  4250 2.0  0.0 0 0.0903 0.1474 0.1943 0.2749 0.3539 0.5237 0.7079 0.8036 0.9012 1
B  4500 2.0  0.0 0 0.1075 0.1680 0.2184 0.3043 0.3866 0.5567 0.7330 0.8220 0.9111 1
B  4750 2.0  0.0 0 0.1333 0.2036 0.2566 0.3463 0.4311 0.5978 0.7619 0.8429 0.9225 1
B  5000 2.0  0.0 0 0.1676 0.2540 0.3087 0.4007 0.4876 0.6469 0.7945 0.8663 0.9355 1
B  4000 2.5 -2.0 0 0.0762 0.1204 0.1714 0.2590 0.3439 0.5201 0.7072 0.8037 0.9014 1
B  4250 2.5 -2.0 0 0.0791 0.1320 0.1822 0.2731 0.3629 0.5442 0.7271 0.8186 0.9097 1
B  4500 2.5 -2.0 0 0.0840 0.1456 0.1975 0.2924 0.3856 0.5685 0.7456 0.8321 0.9170 1
B  4750 2.5 -2.0 0 0.0908 0.1614 0.2173 0.3169 0.4122 0.5931 0.7627 0.8441 0.9235 1
B  5000 2.5 -2.0 0 0.0997 0.1792 0.2416 0.3468 0.4425 0.6179 0.7784 0.8548 0.9290 1
B  5250 2.5 -2.0 0 0.1106 0.1992 0.2703 0.3819 0.4766 0.6429 0.7928 0.8640 0.9337 1
B  5500 2.5 -2.0 0 0.1234 0.2212 0.3035 0.4224 0.5145 0.6682 0.8058 0.8718 0.9374 1
B  4000 2.5 -1.0 0 0.0883 0.1323 0.1751 0.2518 0.3289 0.4971 0.6861 0.7874 0.8922 1
B  4250 2.5 -1.0 0 0.1011 0.1495 0.1931 0.2719 0.3516 0.5222 0.7067 0.8028 0.9008 1
B  4500 2.5 -1.0 0 0.1139 0.1668 0.2110 0.2919 0.3742 0.5472 0.7272 0.8182 0.9093 1
B  4000 2.5 -0.5 0 0.1066 0.1557 0.2007 0.2786 0.3550 0.5183 0.6991 0.7958 0.8961 1
B  4250 2.5 -0.5 0 0.1139 0.1685 0.2144 0.2919 0.3676 0.5297 0.7080 0.8024 0.8995 1
B  4500 2.5 -0.5 0 0.1271 0.1856 0.2323 0.3108 0.3872 0.5490 0.7232 0.8137 0.9059 1
B  4750 2.5 -0.5 0 0.1460 0.2072 0.2543 0.3353 0.4141 0.5761 0.7445 0.8298 0.9152 1
B  5000 2.5 -0.5 0 0.1707 0.2331 0.2805 0.3655 0.4480 0.6109 0.7721 0.8506 0.9274 1
B  4000 2.5  0.0 0 0.0980 0.1502 0.1915 0.2648 0.3392 0.5035 0.6894 0.7894 0.8932 1
B  4250 2.5  0.0 0 0.1021 0.1584 0.2026 0.2793 0.3559 0.5218 0.7048 0.8011 0.8998 1
B  4500 2.5  0.0 0 0.1105 0.1690 0.2149 0.2943 0.3728 0.5396 0.7190 0.8118 0.9058 1
B  4750 2.5  0.0 0 0.1232 0.1818 0.2284 0.3098 0.3900 0.5571 0.7321 0.8213 0.9110 1
B  5000 2.5  0.0 0 0.1403 0.1968 0.2431 0.3257 0.4075 0.5742 0.7441 0.8298 0.9155 1
B  4000 2.5  0.5 0 0.1043 0.1544 0.1946 0.2662 0.3392 0.5005 0.6849 0.7851 0.8901 1
B  4250 2.5  0.5 0 0.0938 0.1481 0.1918 0.2684 0.3448 0.5100 0.6941 0.7925 0.8941 1
B  4500 2.5  0.5 0 0.0833 0.1417 0.1891 0.2706 0.3505 0.5196 0.7033 0.7998 0.8981 1
B  4500 3.0 -1.0 0 0.1094 0.1582 0.2022 0.2818 0.3627 0.5347 0.7169 0.8105 0.9050 1
B  4750 3.0 -1.0 0 0.1250 0.1776 0.2256 0.3101 0.3928 0.5619 0.7357 0.8238 0.9121 1
B  5000 3.0 -1.0 0 0.1406 0.1971 0.2489 0.3385 0.4229 0.5891 0.7546 0.8371 0.9192 1
B  5250 3.0 -1.0 0 0.1562 0.2165 0.2723 0.3668 0.4530 0.6163 0.7734 0.8503 0.9263 1
B  5500 3.0 -1.0 0 0.1718 0.2360 0.2957 0.3952 0.4831 0.6435 0.7923 0.8636 0.9333 1
B  5000 3.0 -0.5 0 0.1626 0.2198 0.2675 0.3505 0.4310 0.5935 0.7577 0.8394 0.9205 1
B  5250 3.0 -0.5 0 0.1700 0.2296 0.2809 0.3697 0.4530 0.6148 0.7732 0.8506 0.9267 1
B  5500 3.0 -0.5 0 0.1774 0.2395 0.2942 0.3889 0.4750 0.6360 0.7887 0.8618 0.9329 1
B  4500 3.0  0.0 0 0.1085 0.1649 0.2099 0.2877 0.3650 0.5308 0.7117 0.8063 0.9027 1
B  4750 3.0  0.0 0 0.1298 0.1846 0.2284 0.3066 0.3856 0.5528 0.7292 0.8192 0.9099 1
B  5000 3.0  0.0 0 0.1484 0.2024 0.2471 0.3282 0.4095 0.5768 0.7470 0.8321 0.9168 1
B  5250 3.0  0.0 0 0.1643 0.2183 0.2659 0.3527 0.4368 0.6026 0.7653 0.8450 0.9236 1
B  5500 3.0  0.0 0 0.1777 0.2323 0.2849 0.3799 0.4674 0.6304 0.7840 0.8579 0.9302 1
B  4500 3.0  0.5 0 0.0968 0.1535 0.1993 0.2787 0.3566 0.5228 0.7050 0.8010 0.8994 1
B  4750 3.0  0.5 0 0.1080 0.1654 0.2119 0.2928 0.3723 0.5392 0.7178 0.8105 0.9047 1
B  5000 3.0  0.5 0 0.1193 0.1773 0.2245 0.3069 0.3880 0.5556 0.7307 0.8200 0.9099 1
B  5000 3.5 -1.0 0 0.1435 0.1945 0.2426 0.3320 0.4198 0.5919 0.7594 0.8412 0.9216 1
B  5250 3.5 -1.0 0 0.1596 0.2138 0.2669 0.3624 0.4515 0.6190 0.7772 0.8534 0.9278 1
B  5500 3.5 -1.0 0 0.1711 0.2316 0.2905 0.3911 0.4808 0.6433 0.7930 0.8642 0.9335 1
B  5750 3.5 -1.0 0 0.1779 0.2481 0.3134 0.4182 0.5076 0.6650 0.8067 0.8737 0.9384 1
B  6000 3.5 -1.0 0 0.1800 0.2631 0.3356 0.4438 0.5320 0.6839 0.8185 0.8817 0.9428 1
B  4250 3.5 -0.5 0 0.0934 0.1535 0.2048 0.2911 0.3726 0.5389 0.7159 0.8085 0.9033 1
B  4500 3.5 -0.5 0 0.1208 0.1806 0.2290 0.3106 0.3895 0.5533 0.7269 0.8167 0.9080 1
B  4750 3.5 -0.5 0 0.1427 0.2018 0.2490 0.3292 0.4078 0.5704 0.7400 0.8264 0.9133 1
B  5000 3.5 -0.5 0 0.1591 0.2173 0.2648 0.3471 0.4273 0.5902 0.7551 0.8374 0.9194 1
B  5250 3.5 -0.5 0 0.1700 0.2271 0.2765 0.3642 0.4483 0.6126 0.7721 0.8498 0.9260 1
B  5500 3.5 -0.5 0 0.1773 0.2364 0.2897 0.3838 0.4713 0.6353 0.7885 0.8615 0.9322 1
B  5750 3.5 -0.5 0 0.1820 0.2480 0.3076 0.4078 0.4967 0.6570 0.8026 0.8712 0.9372 1
B  6000 3.5 -0.5 0 0.1842 0.2621 0.3302 0.4361 0.5246 0.6777 0.8144 0.8790 0.9412 1
B  4500 3.5  0.0 0 0.1008 0.1590 0.2062 0.2865 0.3652 0.5317 0.7119 0.8062 0.9023 1
B  4750 3.5  0.0 0 0.1173 0.1734 0.2192 0.2991 0.3788 0.5472 0.7252 0.8164 0.9082 1
B  5000 3.5  0.0 0 0.1341 0.1894 0.2354 0.3175 0.3993 0.5683 0.7417 0.8286 0.9150 1
B  5250 3.5  0.0 0 0.1511 0.2071 0.2549 0.3415 0.4264 0.5952 0.7614 0.8428 0.9225 1
B  5500 3.5  0.0 0 0.1675 0.2261 0.2775 0.3703 0.4581 0.6245 0.7818 0.8571 0.9299 1
B  5750 3.5  0.0 0 0.1814 0.2459 0.3033 0.4021 0.4905 0.6509 0.7984 0.8683 0.9356 1
B  6000 3.5  0.0 0 0.1929 0.2665 0.3323 0.4370 0.5236 0.6743 0.8111 0.8763 0.9394 1
B  4500 3.5  0.5 0 0.0905 0.1488 0.1961 0.2772 0.3566 0.5245 0.7070 0.8027 0.9006 1
B  4750 3.5  0.5 0 0.1080 0.1667 0.2140 0.2953 0.3749 0.5421 0.7207 0.8130 0.9064 1
B  5000 3.5  0.5 0 0.1254 0.1846 0.2318 0.3133 0.3931 0.5596 0.7344 0.8233 0.9122 1
B  5000 4.0 -2.0 0 0.1111 0.1779 0.2447 0.3585 0.4580 0.6327 0.7886 0.8616 0.9319 1
B  5250 4.0 -2.0 0 0.1080 0.1932 0.2688 0.3854 0.4826 0.6504 0.7990 0.8685 0.9355 1
B  5500 4.0 -2.0 0 0.1144 0.2127 0.2936 0.4105 0.5049 0.6659 0.8080 0.8745 0.9386 1
B  5750 4.0 -2.0 0 0.1302 0.2364 0.3190 0.4339 0.5250 0.6793 0.8158 0.8797 0.9413 1
B  6000 4.0 -2.0 0 0.1483 0.2593 0.3433 0.4562 0.5442 0.6924 0.8234 0.8847 0.9439 1
B  6250 4.0 -2.0 0 0.1642 0.2785 0.3653 0.4779 0.5636 0.7061 0.8314 0.8901 0.9465 1
B  6500 4.0 -2.0 0 0.1779 0.2937 0.3851 0.4989 0.5832 0.7206 0.8399 0.8958 0.9492 1
B  5000 4.0 -1.0 0 0.1392 0.1913 0.2403 0.3317 0.4208 0.5941 0.7612 0.8424 0.9220 1
B  5250 4.0 -1.0 0 0.1570 0.2113 0.2631 0.3577 0.4473 0.6164 0.7754 0.8521 0.9270 1
B  5500 4.0 -1.0 0 0.1709 0.2279 0.2828 0.3801 0.4695 0.6345 0.7871 0.8601 0.9312 1
B  5750 4.0 -1.0 0 0.1806 0.2411 0.2997 0.3990 0.4877 0.6488 0.7964 0.8665 0.9346 1
B  6000 4.0 -1.0 0 0.1862 0.2539 0.3173 0.4193 0.5073 0.6640 0.8062 0.8733 0.9380 1
B  6250 4.0 -1.0 0 0.1874 0.2673 0.3373 0.4434 0.5310 0.6827 0.8179 0.8812 0.9420 1
B  6500 4.0 -1.0 0 0.1842 0.2815 0.3598 0.4711 0.5587 0.7047 0.8315 0.8904 0.9465 1
B  4500 4.0 -0.5 0 0.1248 0.1840 0.2330 0.3169 0.3973 0.5613 0.7327 0.8208 0.9100 1
B  4750 4.0 -0.5 0 0.1783 0.2350 0.2805 0.3587 0.4348 0.5910 0.7529 0.8350 0.9175 1
B  5000 4.0 -0.5 0 0.1995 0.2551 0.2999 0.3780 0.4542 0.6090 0.7660 0.8445 0.9226 1
B  5250 4.0 -0.5 0 0.1889 0.2447 0.2917 0.3753 0.4560 0.6155 0.7723 0.8493 0.9254 1
B  5500 4.0 -0.5 0 0.1753 0.2335 0.2845 0.3750 0.4604 0.6235 0.7791 0.8545 0.9282 1
B  5750 4.0 -0.5 0 0.1752 0.2383 0.2946 0.3912 0.4789 0.6406 0.7909 0.8626 0.9324 1
B  6000 4.0 -0.5 0 0.1823 0.2528 0.3153 0.4171 0.5054 0.6627 0.8052 0.8725 0.9374 1
B  6250 4.0 -0.5 0 0.1873 0.2673 0.3362 0.4427 0.5311 0.6836 0.8189 0.8820 0.9424 1
B  6500 4.0 -0.5 0 0.1903 0.2817 0.3575 0.4681 0.5559 0.7032 0.8318 0.8910 0.9473 1
B  4500 4.0  0.0 0 0.1004 0.1577 0.2046 0.2861 0.3660 0.5334 0.7132 0.8070 0.9028 1
B  4750 4.0  0.0 0 0.1173 0.1757 0.2226 0.3039 0.3840 0.5514 0.7277 0.8179 0.9088 1
B  5000 4.0  0.0 0 0.1342 0.1928 0.2401 0.3227 0.4041 0.5715 0.7431 0.8292 0.9150 1
B  5250 4.0  0.0 0 0.1511 0.2093 0.2572 0.3427 0.4263 0.5936 0.7593 0.8409 0.9213 1
B  5500 4.0  0.0 0 0.1658 0.2238 0.2734 0.3628 0.4488 0.6152 0.7747 0.8519 0.9271 1
B  5750 4.0  0.0 0 0.1759 0.2354 0.2881 0.3821 0.4697 0.6339 0.7875 0.8608 0.9320 1
B  6000 4.0  0.0 0 0.1845 0.2482 0.3054 0.4038 0.4920 0.6525 0.7995 0.8691 0.9364 1
B  6250 4.0  0.0 0 0.1954 0.2677 0.3302 0.4320 0.5196 0.6744 0.8133 0.8785 0.9410 1
B  6500 4.0  0.0 0 0.2087 0.2937 0.3625 0.4666 0.5525 0.6996 0.8290 0.8889 0.9459 1
B  4500 4.0  0.5 0 0.0985 0.1568 0.2046 0.2863 0.3657 0.5318 0.7111 0.8052 0.9016 1
B  4750 4.0  0.5 0 0.1108 0.1691 0.2166 0.2980 0.3771 0.5428 0.7199 0.8118 0.9052 1
B  5000 4.0  0.5 0 0.1234 0.1819 0.2294 0.3110 0.3905 0.5562 0.7305 0.8198 0.9097 1
B  5250 4.0  0.5 0 0.1363 0.1953 0.2429 0.3254 0.4060 0.5720 0.7432 0.8292 0.9150 1
B  5500 4.0  0.5 0 0.1495 0.2093 0.2572 0.3411 0.4234 0.5904 0.7577 0.8401 0.9211 1
B  5000 4.5 -2.0 0 0.0838 0.1717 0.2499 0.3747 0.4785 0.6537 0.8037 0.8724 0.9377 1
B  5250 4.5 -2.0 0 0.1037 0.1920 0.2741 0.3991 0.5000 0.6684 0.8121 0.8778 0.9403 1
B  5500 4.5 -2.0 0 0.1212 0.2127 0.2963 0.4193 0.5168 0.6790 0.8177 0.8814 0.9420 1
B  5750 4.5 -2.0 0 0.1362 0.2335 0.3164 0.4351 0.5289 0.6855 0.8208 0.8833 0.9429 1
B  6000 4.5 -2.0 0 0.1493 0.2523 0.3335 0.4474 0.5377 0.6897 0.8226 0.8843 0.9434 1
B  6250 4.5 -2.0 0 0.1614 0.2664 0.3465 0.4573 0.5451 0.6938 0.8247 0.8858 0.9443 1
B  6500 4.5 -2.0 0 0.1723 0.2758 0.3554 0.4648 0.5510 0.6976 0.8273 0.8877 0.9455 1
B  5000 4.5 -1.0 0 0.1348 0.1832 0.2322 0.3244 0.4149 0.5912 0.7603 0.8421 0.9220 1
B  5250 4.5 -1.0 0 0.1553 0.2040 0.2567 0.3549 0.4475 0.6203 0.7798 0.8555 0.9289 1
B  5500 4.5 -1.0 0 0.1654 0.2202 0.2778 0.3806 0.4739 0.6425 0.7942 0.8654 0.9340 1
B  5750 4.5 -1.0 0 0.1649 0.2317 0.2955 0.4017 0.4942 0.6578 0.8036 0.8717 0.9372 1
B  6000 4.5 -1.0 0 0.1674 0.2448 0.3135 0.4212 0.5121 0.6705 0.8111 0.8767 0.9398 1
B  6250 4.5 -1.0 0 0.1833 0.2645 0.3348 0.4419 0.5307 0.6839 0.8192 0.8822 0.9426 1
B  6500 4.5 -1.0 0 0.2127 0.2906 0.3594 0.4636 0.5498 0.6979 0.8279 0.8882 0.9456 1
B  4500 4.5 -0.5 0 0.1239 0.1838 0.2356 0.3251 0.4093 0.5751 0.7432 0.8282 0.9139 1
B  4750 4.5 -0.5 0 0.1435 0.1987 0.2472 0.3346 0.4190 0.5860 0.7524 0.8352 0.9179 1
B  5000 4.5 -0.5 0 0.1590 0.2118 0.2590 0.3459 0.4308 0.5981 0.7619 0.8423 0.9218 1
B  5250 4.5 -0.5 0 0.1704 0.2232 0.2709 0.3590 0.4447 0.6113 0.7717 0.8494 0.9256 1
B  5500 4.5 -0.5 0 0.1777 0.2328 0.2830 0.3740 0.4606 0.6258 0.7818 0.8566 0.9294 1
B  5750 4.5 -0.5 0 0.1810 0.2408 0.2953 0.3908 0.4787 0.6414 0.7922 0.8638 0.9332 1
B  6000 4.5 -0.5 0 0.1847 0.2505 0.3098 0.4098 0.4985 0.6580 0.8029 0.8713 0.9370 1
B  6250 4.5 -0.5 0 0.1916 0.2639 0.3278 0.4312 0.5200 0.6755 0.8142 0.8789 0.9410 1
B  6500 4.5 -0.5 0 0.1998 0.2798 0.3480 0.4537 0.5417 0.6927 0.8251 0.8863 0.9448 1
B  6750 4.5 -0.5 0 0.2078 0.2975 0.3692 0.4760 0.5626 0.7087 0.8351 0.8931 0.9482 1
B  7000 4.5 -0.5 0 0.2157 0.3169 0.3915 0.4981 0.5827 0.7236 0.8442 0.8993 0.9512 1
B  4500 4.5  0.0 0 0.1072 0.1609 0.2081 0.2918 0.3729 0.5402 0.7178 0.8101 0.9043 1
B  4750 4.5  0.0 0 0.1228 0.1785 0.2251 0.3081 0.3898 0.5581 0.7327 0.8215 0.9107 1
B  5000 4.5  0.0 0 0.1365 0.1934 0.2405 0.3243 0.4069 0.5753 0.7462 0.8314 0.9161 1
B  5250 4.5  0.0 0 0.1484 0.2057 0.2542 0.3402 0.4241 0.5918 0.7582 0.8401 0.9207 1
B  5500 4.5  0.0 0 0.1601 0.2179 0.2685 0.3576 0.4429 0.6092 0.7702 0.8485 0.9251 1
B  5750 4.5  0.0 0 0.1733 0.2326 0.2857 0.3785 0.4652 0.6291 0.7837 0.8579 0.9301 1
B  6000 4.5  0.0 0 0.1843 0.2470 0.3035 0.4004 0.4883 0.6493 0.7974 0.8675 0.9351 1
B  6250 4.5  0.0 0 0.1877 0.2569 0.3182 0.4196 0.5084 0.6667 0.8090 0.8756 0.9394 1
B  6500 4.5  0.0 0 0.1892 0.2671 0.3341 0.4399 0.5290 0.6837 0.8202 0.8833 0.9434 1
B  6750 4.5  0.0 0 0.1946 0.2831 0.3559 0.4653 0.5540 0.7035 0.8326 0.8916 0.9475 1
B  7000 4.5  0.0 0 0.2041 0.3048 0.3836 0.4958 0.5833 0.7260 0.8462 0.9005 0.9519 1
B  4500 4.5  0.5 0 0.2219 0.2704 0.3118 0.3840 0.4541 0.5985 0.7524 0.8330 0.9157 1
B  4750 4.5  0.5 0 0.1593 0.2139 0.2592 0.3374 0.4134 0.5709 0.7377 0.8239 0.9115 1
B  5000 4.5  0.5 0 0.1290 0.1879 0.2354 0.3172 0.3969 0.5618 0.7344 0.8225 0.9112 1
B  5250 4.5  0.5 0 0.1312 0.1922 0.2404 0.3235 0.4046 0.5711 0.7426 0.8288 0.9147 1
B  5500 4.5  0.5 0 0.1532 0.2149 0.2630 0.3466 0.4280 0.5926 0.7581 0.8400 0.9207 1
B  5750 4.5  0.5 0 0.1673 0.2293 0.2786 0.3649 0.4481 0.6120 0.7721 0.8499 0.9260 1
B  6000 4.5  0.5 0 0.1723 0.2345 0.2863 0.3776 0.4640 0.6289 0.7843 0.8585 0.9304 1
B  5000 5.0 -2.0 0 0.0909 0.1887 0.2716 0.3993 0.5031 0.6743 0.8173 0.8817 0.9424 1
B  5250 5.0 -2.0 0 0.1082 0.2010 0.2846 0.4119 0.5138 0.6813 0.8211 0.8841 0.9436 1
B  5500 5.0 -2.0 0 0.1256 0.2132 0.2977 0.4245 0.5245 0.6882 0.8249 0.8866 0.9448 1
B  5000 5.0 -1.0 0 0.1366 0.1863 0.2364 0.3300 0.4218 0.5993 0.7669 0.8470 0.9247 1
B  5250 5.0 -1.0 0 0.1516 0.2022 0.2549 0.3529 0.4459 0.6201 0.7805 0.8563 0.9294 1
B  5500 5.0 -1.0 0 0.1666 0.2181 0.2733 0.3758 0.4701 0.6410 0.7942 0.8656 0.9342 1
B  4500 5.0 -0.5 0 0.1257 0.1918 0.2495 0.3452 0.4315 0.5957 0.7574 0.8383 0.9191 1
B  4750 5.0 -0.5 0 0.1443 0.1995 0.2495 0.3372 0.4210 0.5870 0.7531 0.8358 0.9182 1
B  4500 5.0  0.0 0 0.1044 0.1658 0.2189 0.3096 0.3943 0.5618 0.7335 0.8213 0.9102 1
B  4750 5.0  0.0 0 0.1105 0.1659 0.2160 0.3043 0.3893 0.5607 0.7355 0.8236 0.9118 1
B  5000 5.0  0.0 0 0.1231 0.1756 0.2242 0.3115 0.3969 0.5695 0.7432 0.8296 0.9152 1
B  5250 5.0  0.0 0 0.1419 0.1949 0.2434 0.3313 0.4171 0.5881 0.7567 0.8393 0.9204 1
B  5500 5.0  0.0 0 0.1672 0.2238 0.2736 0.3635 0.4499 0.6167 0.7759 0.8526 0.9273 1
B  5000 5.0  0.5 0 0.1305 0.1884 0.2366 0.3204 0.4011 0.5657 0.7367 0.8240 0.9119 1
B  5250 5.0  0.5 0 0.1366 0.1966 0.2459 0.3313 0.4136 0.5794 0.7477 0.8321 0.9163 1
B  5500 5.0  0.5 0 0.1427 0.2048 0.2551 0.3422 0.4261 0.5931 0.7587 0.8402 0.9206 1
CH 4000 1.5 -1.0 0 0.2193 0.3039 0.3579 0.4408 0.5152 0.6580 0.7973 0.8658 0.9333 1
CH 4250 1.5 -1.0 0 0.2483 0.3277 0.3819 0.4657 0.5408 0.6810 0.8130 0.8766 0.9389 1
CH 4500 1.5 -1.0 0 0.2773 0.3515 0.4059 0.4907 0.5665 0.7039 0.8287 0.8875 0.9446 1
CH 4000 2.0 -2.0 0 0.2024 0.2864 0.3484 0.4408 0.5203 0.6668 0.8048 0.8714 0.9364 1
CH 4250 2.0 -2.0 0 0.2248 0.3109 0.3740 0.4693 0.5503 0.6935 0.8229 0.8840 0.9430 1
CH 4500 2.0 -2.0 0 0.2472 0.3353 0.3995 0.4978 0.5802 0.7202 0.8410 0.8967 0.9496 1
CH 4000 2.0 -1.0 0 0.2359 0.3050 0.3583 0.4409 0.5143 0.6552 0.7941 0.8631 0.9317 1
CH 4250 2.0 -1.0 0 0.2558 0.3233 0.3753 0.4579 0.5321 0.6724 0.8067 0.8723 0.9367 1
CH 4500 2.0 -1.0 0 0.2758 0.3416 0.3924 0.4749 0.5499 0.6895 0.8193 0.8814 0.9416 1
CH 4000 2.0 -0.5 0 0.2507 0.3270 0.3816 0.4663 0.5399 0.6762 0.8072 0.8719 0.9361 1
CH 4250 2.0 -0.5 0 0.2624 0.3426 0.3972 0.4811 0.5539 0.6881 0.8156 0.8779 0.9393 1
CH 4500 2.0 -0.5 0 0.2742 0.3582 0.4128 0.4959 0.5679 0.7000 0.8239 0.8839 0.9425 1
CH 4000 2.0  0.0 0 0.2304 0.3113 0.3618 0.4419 0.5143 0.6537 0.7923 0.8618 0.9312 1
CH 4250 2.0  0.0 0 0.2363 0.3110 0.3665 0.4518 0.5266 0.6683 0.8044 0.8707 0.9359 1
CH 4500 2.0  0.0 0 0.2526 0.3300 0.3876 0.4752 0.5509 0.6903 0.8198 0.8816 0.9416 1
CH 4750 2.0  0.0 0 0.2794 0.3683 0.4251 0.5123 0.5871 0.7195 0.8385 0.8944 0.9482 1
CH 5000 2.0  0.0 0 0.3167 0.4259 0.4790 0.5629 0.6352 0.7560 0.8604 0.9092 0.9558 1
CH 4000 2.5 -2.0 0 0.1980 0.2965 0.3642 0.4602 0.5393 0.6811 0.8135 0.8771 0.9393 1
CH 4250 2.5 -2.0 0 0.2106 0.3007 0.3657 0.4635 0.5463 0.6918 0.8224 0.8838 0.9429 1
CH 4500 2.5 -2.0 0 0.2239 0.3105 0.3747 0.4738 0.5582 0.7041 0.8313 0.8902 0.9463 1
CH 4750 2.5 -2.0 0 0.2379 0.3260 0.3913 0.4912 0.5752 0.7180 0.8403 0.8964 0.9495 1
CH 5000 2.5 -2.0 0 0.2526 0.3471 0.4154 0.5155 0.5971 0.7336 0.8494 0.9023 0.9525 1
CH 5250 2.5 -2.0 0 0.2680 0.3740 0.4471 0.5469 0.6241 0.7507 0.8585 0.9080 0.9553 1
CH 5500 2.5 -2.0 0 0.2842 0.4064 0.4864 0.5853 0.6561 0.7694 0.8677 0.9134 0.9578 1
CH 4000 2.5 -1.0 0 0.2232 0.2956 0.3542 0.4430 0.5190 0.6600 0.7970 0.8651 0.9327 1
CH 4250 2.5 -1.0 0 0.2427 0.3150 0.3705 0.4567 0.5323 0.6727 0.8068 0.8722 0.9366 1
CH 4500 2.5 -1.0 0 0.2621 0.3345 0.3868 0.4705 0.5456 0.6855 0.8165 0.8793 0.9404 1
CH 4000 2.5 -0.5 0 0.2461 0.3176 0.3730 0.4589 0.5334 0.6713 0.8038 0.8693 0.9346 1
CH 4250 2.5 -0.5 0 0.2604 0.3359 0.3902 0.4725 0.5444 0.6788 0.8085 0.8724 0.9361 1
CH 4500 2.5 -0.5 0 0.2788 0.3559 0.4089 0.4892 0.5595 0.6910 0.8169 0.8785 0.9394 1
CH 4750 2.5 -0.5 0 0.3012 0.3778 0.4293 0.5089 0.5788 0.7078 0.8291 0.8875 0.9445 1
CH 5000 2.5 -0.5 0 0.3279 0.4015 0.4511 0.5315 0.6023 0.7294 0.8451 0.8995 0.9515 1
CH 4000 2.5  0.0 0 0.2385 0.3073 0.3577 0.4392 0.5128 0.6537 0.7927 0.8619 0.9311 1
CH 4250 2.5  0.0 0 0.2452 0.3182 0.3700 0.4519 0.5254 0.6653 0.8015 0.8684 0.9346 1
CH 4500 2.5  0.0 0 0.2550 0.3303 0.3829 0.4653 0.5388 0.6774 0.8102 0.8747 0.9380 1
CH 4750 2.5  0.0 0 0.2679 0.3436 0.3962 0.4792 0.5530 0.6901 0.8190 0.8809 0.9413 1
CH 5000 2.5  0.0 0 0.2839 0.3581 0.4102 0.4936 0.5680 0.7034 0.8278 0.8870 0.9444 1
CH 4000 2.5  0.5 0 0.2385 0.3072 0.3559 0.4339 0.5055 0.6453 0.7857 0.8565 0.9278 1
CH 4250 2.5  0.5 0 0.2217 0.3006 0.3540 0.4369 0.5111 0.6530 0.7924 0.8616 0.9306 1
CH 4500 2.5  0.5 0 0.2050 0.2940 0.3521 0.4399 0.5167 0.6607 0.7991 0.8668 0.9333 1
CH 4500 3.0 -1.0 0 0.2492 0.3201 0.3739 0.4582 0.5336 0.6749 0.8090 0.8739 0.9376 1
CH 4750 3.0 -1.0 0 0.2685 0.3404 0.3957 0.4812 0.5559 0.6929 0.8206 0.8819 0.9418 1
CH 5000 3.0 -1.0 0 0.2879 0.3607 0.4174 0.5042 0.5783 0.7109 0.8322 0.8899 0.9459 1
CH 5250 3.0 -1.0 0 0.3072 0.3810 0.4392 0.5271 0.6006 0.7289 0.8438 0.8979 0.9501 1
CH 5500 3.0 -1.0 0 0.3266 0.4013 0.4609 0.5501 0.6229 0.7469 0.8554 0.9059 0.9542 1
CH 5000 3.0 -0.5 0 0.3147 0.3855 0.4368 0.5169 0.5872 0.7158 0.8349 0.8916 0.9467 1
CH 5250 3.0 -0.5 0 0.3236 0.3950 0.4482 0.5312 0.6023 0.7290 0.8439 0.8981 0.9503 1
CH 5500 3.0 -0.5 0 0.3325 0.4045 0.4596 0.5454 0.6173 0.7421 0.8530 0.9046 0.9539 1
CH 4500 3.0  0.0 0 0.2482 0.3213 0.3739 0.4564 0.5301 0.6697 0.8047 0.8708 0.9360 1
CH 4750 3.0  0.0 0 0.2700 0.3412 0.3915 0.4730 0.5470 0.6856 0.8163 0.8790 0.9403 1
CH 5000 3.0  0.0 0 0.2899 0.3594 0.4096 0.4921 0.5663 0.7026 0.8278 0.8871 0.9445 1
CH 5250 3.0  0.0 0 0.3078 0.3758 0.4282 0.5136 0.5880 0.7206 0.8394 0.8951 0.9486 1
CH 5500 3.0  0.0 0 0.3237 0.3905 0.4474 0.5375 0.6122 0.7396 0.8510 0.9029 0.9526 1
CH 4500 3.0  0.5 0 0.2227 0.3045 0.3597 0.4446 0.5196 0.6613 0.7990 0.8667 0.9336 1
CH 4750 3.0  0.5 0 0.2361 0.3166 0.3717 0.4572 0.5328 0.6738 0.8079 0.8731 0.9370 1
CH 5000 3.0  0.5 0 0.2496 0.3287 0.3837 0.4698 0.5461 0.6864 0.8169 0.8794 0.9404 1
CH 5000 3.5 -1.0 0 0.2853 0.3499 0.4034 0.4914 0.5691 0.7077 0.8319 0.8901 0.9461 1
CH 5250 3.5 -1.0 0 0.3042 0.3706 0.4274 0.5176 0.5942 0.7268 0.8436 0.8979 0.9501 1
CH 5500 3.5 -1.0 0 0.3178 0.3892 0.4495 0.5412 0.6164 0.7435 0.8538 0.9047 0.9536 1
CH 5750 3.5 -1.0 0 0.3259 0.4054 0.4696 0.5622 0.6357 0.7577 0.8624 0.9105 0.9565 1
CH 6000 3.5 -1.0 0 0.3286 0.4194 0.4878 0.5807 0.6521 0.7694 0.8693 0.9151 0.9589 1
CH 4250 3.5 -0.5 0 0.2155 0.3034 0.3679 0.4617 0.5395 0.6790 0.8102 0.8742 0.9375 1
CH 4500 3.5 -0.5 0 0.2548 0.3358 0.3935 0.4792 0.5528 0.6880 0.8160 0.8783 0.9396 1
CH 4750 3.5 -0.5 0 0.2849 0.3605 0.4138 0.4951 0.5665 0.6986 0.8231 0.8833 0.9423 1
CH 5000 3.5 -0.5 0 0.3056 0.3773 0.4290 0.5094 0.5805 0.7108 0.8317 0.8894 0.9455 1
CH 5250 3.5 -0.5 0 0.3171 0.3865 0.4390 0.5222 0.5948 0.7246 0.8415 0.8964 0.9493 1
CH 5500 3.5 -0.5 0 0.3243 0.3949 0.4501 0.5369 0.6107 0.7388 0.8512 0.9032 0.9529 1
CH 5750 3.5 -0.5 0 0.3299 0.4064 0.4659 0.5555 0.6290 0.7530 0.8600 0.9091 0.9559 1
CH 6000 3.5 -0.5 0 0.3339 0.4211 0.4862 0.5780 0.6496 0.7671 0.8678 0.9142 0.9584 1
CH 4500 3.5  0.0 0 0.2277 0.3073 0.3636 0.4494 0.5247 0.6663 0.8026 0.8693 0.9351 1
CH 4750 3.5  0.0 0 0.2485 0.3232 0.3770 0.4616 0.5370 0.6781 0.8114 0.8757 0.9387 1
CH 5000 3.5  0.0 0 0.2691 0.3408 0.3935 0.4784 0.5541 0.6934 0.8221 0.8833 0.9427 1
CH 5250 3.5  0.0 0 0.2898 0.3601 0.4133 0.4998 0.5759 0.7122 0.8347 0.8921 0.9472 1
CH 5500 3.5  0.0 0 0.3093 0.3807 0.4359 0.5248 0.6008 0.7325 0.8477 0.9009 0.9516 1
CH 5750 3.5  0.0 0 0.3258 0.4021 0.4611 0.5517 0.6259 0.7508 0.8585 0.9080 0.9552 1
CH 6000 3.5  0.0 0 0.3392 0.4243 0.4887 0.5806 0.6512 0.7670 0.8670 0.9134 0.9578 1
CH 4500 3.5  0.5 0 0.2041 0.2884 0.3471 0.4359 0.5132 0.6578 0.7973 0.8657 0.9333 1
CH 4750 3.5  0.5 0 0.2302 0.3105 0.3668 0.4537 0.5300 0.6722 0.8074 0.8730 0.9372 1
CH 5000 3.5  0.5 0 0.2563 0.3326 0.3865 0.4715 0.5469 0.6866 0.8175 0.8802 0.9412 1
CH 5000 4.0 -2.0 0 0.2417 0.3233 0.3962 0.5065 0.5938 0.7343 0.8507 0.9032 0.9528 1
CH 5250 4.0 -2.0 0 0.2356 0.3416 0.4221 0.5313 0.6144 0.7475 0.8579 0.9078 0.9551 1
CH 5500 4.0 -2.0 0 0.2420 0.3624 0.4461 0.5525 0.6315 0.7580 0.8635 0.9113 0.9569 1
CH 5750 4.0 -2.0 0 0.2608 0.3857 0.4683 0.5701 0.6451 0.7657 0.8675 0.9139 0.9582 1
CH 6000 4.0 -2.0 0 0.2814 0.4064 0.4875 0.5854 0.6571 0.7727 0.8712 0.9163 0.9594 1
CH 6250 4.0 -2.0 0 0.2975 0.4212 0.5030 0.5993 0.6687 0.7802 0.8752 0.9189 0.9606 1
CH 6500 4.0 -2.0 0 0.3089 0.4303 0.5150 0.6117 0.6800 0.7881 0.8797 0.9219 0.9619 1
CH 5000 4.0 -1.0 0 0.2752 0.3407 0.3950 0.4851 0.5644 0.7055 0.8311 0.8897 0.9459 1
CH 5250 4.0 -1.0 0 0.2972 0.3624 0.4177 0.5079 0.5859 0.7218 0.8408 0.8961 0.9491 1
CH 5500 4.0 -1.0 0 0.3129 0.3794 0.4363 0.5265 0.6030 0.7343 0.8483 0.9011 0.9517 1
CH 5750 4.0 -1.0 0 0.3223 0.3918 0.4510 0.5412 0.6159 0.7431 0.8536 0.9047 0.9535 1
CH 6000 4.0 -1.0 0 0.3269 0.4032 0.4656 0.5563 0.6293 0.7524 0.8592 0.9085 0.9554 1
CH 6250 4.0 -1.0 0 0.3275 0.4152 0.4818 0.5738 0.6456 0.7643 0.8663 0.9132 0.9577 1
CH 6500 4.0 -1.0 0 0.3240 0.4280 0.4997 0.5939 0.6647 0.7788 0.8750 0.9189 0.9605 1
CH 4500 4.0 -0.5 0 0.2526 0.3326 0.3909 0.4791 0.5545 0.6908 0.8183 0.8800 0.9405 1
CH 4750 4.0 -0.5 0 0.3159 0.3868 0.4377 0.5164 0.5853 0.7123 0.8316 0.8890 0.9451 1
CH 5000 4.0 -0.5 0 0.3420 0.4084 0.4565 0.5325 0.5998 0.7238 0.8392 0.8943 0.9479 1
CH 5250 4.0 -0.5 0 0.3317 0.3980 0.4480 0.5279 0.5983 0.7254 0.8412 0.8959 0.9488 1
CH 5500 4.0 -0.5 0 0.3174 0.3863 0.4399 0.5251 0.5987 0.7282 0.8438 0.8978 0.9499 1
CH 5750 4.0 -0.5 0 0.3176 0.3909 0.4484 0.5368 0.6110 0.7386 0.8504 0.9024 0.9522 1
CH 6000 4.0 -0.5 0 0.3253 0.4048 0.4664 0.5569 0.6300 0.7530 0.8593 0.9083 0.9551 1
CH 6250 4.0 -0.5 0 0.3296 0.4173 0.4834 0.5759 0.6479 0.7665 0.8676 0.9140 0.9581 1
CH 6500 4.0 -0.5 0 0.3304 0.4284 0.4992 0.5938 0.6647 0.7789 0.8755 0.9194 0.9610 1
CH 4500 4.0  0.0 0 0.2163 0.2964 0.3539 0.4425 0.5201 0.6641 0.8016 0.8687 0.9348 1
CH 4750 4.0  0.0 0 0.2403 0.3175 0.3726 0.4588 0.5350 0.6768 0.8107 0.8752 0.9383 1
CH 5000 4.0  0.0 0 0.2631 0.3375 0.3913 0.4765 0.5520 0.6913 0.8206 0.8822 0.9420 1
CH 5250 4.0  0.0 0 0.2849 0.3567 0.4100 0.4954 0.5710 0.7076 0.8315 0.8898 0.9459 1
CH 5500 4.0  0.0 0 0.3032 0.3734 0.4273 0.5141 0.5897 0.7232 0.8416 0.8967 0.9495 1
CH 5750 4.0  0.0 0 0.3155 0.3862 0.4419 0.5306 0.6058 0.7358 0.8494 0.9020 0.9523 1
CH 6000 4.0  0.0 0 0.3252 0.3991 0.4575 0.5477 0.6219 0.7477 0.8565 0.9067 0.9547 1
CH 6250 4.0  0.0 0 0.3365 0.4171 0.4782 0.5685 0.6409 0.7614 0.8647 0.9122 0.9574 1
CH 6500 4.0  0.0 0 0.3492 0.4401 0.5041 0.5931 0.6628 0.7771 0.8742 0.9185 0.9603 1
CH 4500 4.0  0.5 0 0.2041 0.2849 0.3439 0.4340 0.5122 0.6574 0.7968 0.8652 0.9329 1
CH 4750 4.0  0.5 0 0.2270 0.3050 0.3616 0.4492 0.5260 0.6687 0.8046 0.8708 0.9358 1
CH 5000 4.0  0.5 0 0.2476 0.3234 0.3784 0.4643 0.5400 0.6805 0.8129 0.8767 0.9390 1
CH 5250 4.0  0.5 0 0.2657 0.3403 0.3942 0.4792 0.5544 0.6930 0.8217 0.8830 0.9424 1
CH 5500 4.0  0.5 0 0.2815 0.3556 0.4090 0.4940 0.5691 0.7061 0.8310 0.8897 0.9460 1
CH 5000 4.5 -2.0 0 0.2001 0.3117 0.3961 0.5159 0.6064 0.7475 0.8601 0.9099 0.9563 1
CH 5250 4.5 -2.0 0 0.2234 0.3313 0.4179 0.5355 0.6223 0.7571 0.8651 0.9130 0.9578 1
CH 5500 4.5 -2.0 0 0.2441 0.3519 0.4382 0.5517 0.6346 0.7637 0.8682 0.9149 0.9587 1
CH 5750 4.5 -2.0 0 0.2621 0.3736 0.4573 0.5647 0.6433 0.7674 0.8694 0.9155 0.9589 1
CH 6000 4.5 -2.0 0 0.2773 0.3930 0.4731 0.5743 0.6491 0.7691 0.8696 0.9153 0.9587 1
CH 6250 4.5 -2.0 0 0.2897 0.4060 0.4833 0.5802 0.6525 0.7698 0.8695 0.9153 0.9587 1
CH 6500 4.5 -2.0 0 0.2991 0.4124 0.4880 0.5826 0.6536 0.7697 0.8694 0.9152 0.9588 1
CH 5000 4.5 -1.0 0 0.2672 0.3268 0.3812 0.4727 0.5543 0.6997 0.8285 0.8882 0.9453 1
CH 5250 4.5 -1.0 0 0.2894 0.3467 0.4029 0.4974 0.5792 0.7201 0.8414 0.8969 0.9497 1
CH 5500 4.5 -1.0 0 0.3000 0.3628 0.4224 0.5189 0.5997 0.7357 0.8509 0.9032 0.9528 1
CH 5750 4.5 -1.0 0 0.2990 0.3749 0.4396 0.5371 0.6158 0.7464 0.8568 0.9070 0.9547 1
CH 6000 4.5 -1.0 0 0.3011 0.3883 0.4566 0.5535 0.6296 0.7549 0.8613 0.9099 0.9561 1
CH 6250 4.5 -1.0 0 0.3178 0.4067 0.4749 0.5691 0.6425 0.7633 0.8661 0.9130 0.9577 1
CH 6500 4.5 -1.0 0 0.3491 0.4303 0.4944 0.5841 0.6547 0.7716 0.8710 0.9164 0.9594 1
CH 4500 4.5 -0.5 0 0.2481 0.3269 0.3876 0.4811 0.5596 0.6978 0.8239 0.8840 0.9427 1
CH 4750 4.5 -0.5 0 0.2722 0.3419 0.3975 0.4868 0.5643 0.7024 0.8277 0.8870 0.9444 1
CH 5000 4.5 -0.5 0 0.2912 0.3553 0.4079 0.4947 0.5713 0.7086 0.8323 0.8902 0.9462 1
CH 5250 4.5 -0.5 0 0.3052 0.3673 0.4188 0.5047 0.5807 0.7162 0.8374 0.8939 0.9481 1
CH 5500 4.5 -0.5 0 0.3141 0.3776 0.4304 0.5168 0.5923 0.7254 0.8432 0.8978 0.9501 1
CH 5750 4.5 -0.5 0 0.3180 0.3865 0.4424 0.5310 0.6063 0.7361 0.8496 0.9021 0.9522 1
CH 6000 4.5 -0.5 0 0.3220 0.3963 0.4557 0.5463 0.6210 0.7472 0.8563 0.9066 0.9545 1
CH 6250 4.5 -0.5 0 0.3291 0.4085 0.4706 0.5620 0.6356 0.7582 0.8630 0.9111 0.9567 1
CH 6500 4.5 -0.5 0 0.3370 0.4224 0.4866 0.5780 0.6500 0.7688 0.8695 0.9155 0.9590 1
CH 6750 4.5 -0.5 0 0.3439 0.4376 0.5033 0.5940 0.6642 0.7789 0.8756 0.9195 0.9610 1
CH 7000 4.5 -0.5 0 0.3497 0.4540 0.5208 0.6100 0.6781 0.7885 0.8812 0.9233 0.9628 1
CH 4500 4.5  0.0 0 0.2166 0.2911 0.3496 0.4416 0.5210 0.6660 0.8031 0.8698 0.9354 1
CH 4750 4.5  0.0 0 0.2396 0.3123 0.3674 0.4559 0.5340 0.6778 0.8120 0.8763 0.9389 1
CH 5000 4.5  0.0 0 0.2586 0.3302 0.3838 0.4706 0.5478 0.6897 0.8203 0.8822 0.9421 1
CH 5250 4.5  0.0 0 0.2737 0.3446 0.3987 0.4856 0.5624 0.7017 0.8282 0.8876 0.9448 1
CH 5500 4.5  0.0 0 0.2879 0.3586 0.4140 0.5019 0.5783 0.7144 0.8361 0.8930 0.9475 1
CH 5750 4.5  0.0 0 0.3047 0.3756 0.4320 0.5207 0.5964 0.7286 0.8449 0.8989 0.9505 1
CH 6000 4.5  0.0 0 0.3189 0.3918 0.4496 0.5393 0.6143 0.7423 0.8534 0.9046 0.9535 1
CH 6250 4.5  0.0 0 0.3225 0.4012 0.4623 0.5538 0.6282 0.7531 0.8601 0.9092 0.9558 1
CH 6500 4.5  0.0 0 0.3231 0.4098 0.4748 0.5681 0.6418 0.7634 0.8665 0.9136 0.9581 1
CH 6750 4.5  0.0 0 0.3293 0.4243 0.4925 0.5866 0.6590 0.7761 0.8743 0.9187 0.9606 1
CH 7000 4.5  0.0 0 0.3411 0.4444 0.5154 0.6094 0.6798 0.7913 0.8833 0.9246 0.9635 1
CH 4500 4.5  0.5 0 0.3134 0.3744 0.4245 0.5044 0.5740 0.7018 0.8234 0.8829 0.9418 1
CH 4750 4.5  0.5 0 0.2652 0.3346 0.3879 0.4721 0.5463 0.6836 0.8139 0.8770 0.9391 1
CH 5000 4.5  0.5 0 0.2457 0.3197 0.3744 0.4607 0.5370 0.6787 0.8120 0.8762 0.9389 1
CH 5250 4.5  0.5 0 0.2549 0.3298 0.3840 0.4700 0.5462 0.6869 0.8180 0.8805 0.9412 1
CH 5500 4.5  0.5 0 0.2809 0.3544 0.4075 0.4920 0.5669 0.7035 0.8287 0.8879 0.9450 1
CH 5750 4.5  0.5 0 0.2974 0.3706 0.4239 0.5089 0.5835 0.7175 0.8379 0.8942 0.9482 1
CH 6000 4.5  0.5 0 0.3034 0.3775 0.4324 0.5200 0.5957 0.7285 0.8453 0.8992 0.9507 1
CH 5000 5.0 -2.0 0 0.2075 0.3284 0.4156 0.5358 0.6252 0.7622 0.8694 0.9162 0.9595 1
CH 5250 5.0 -2.0 0 0.2272 0.3371 0.4237 0.5428 0.6304 0.7648 0.8706 0.9168 0.9598 1
CH 5500 5.0 -2.0 0 0.2469 0.3459 0.4317 0.5498 0.6357 0.7674 0.8717 0.9175 0.9601 1
CH 5000 5.0 -1.0 0 0.2676 0.3265 0.3820 0.4739 0.5562 0.7029 0.8315 0.8905 0.9466 1
CH 5250 5.0 -1.0 0 0.2835 0.3418 0.3978 0.4918 0.5742 0.7173 0.8404 0.8965 0.9496 1
CH 5500 5.0 -1.0 0 0.2994 0.3570 0.4135 0.5098 0.5922 0.7317 0.8493 0.9024 0.9526 1
CH 4500 5.0 -0.5 0 0.2462 0.3317 0.3975 0.4955 0.5749 0.7113 0.8328 0.8902 0.9458 1
CH 4750 5.0 -0.5 0 0.2723 0.3395 0.3958 0.4846 0.5615 0.7000 0.8263 0.8860 0.9439 1
CH 4500 5.0  0.0 0 0.2087 0.2927 0.3572 0.4548 0.5364 0.6807 0.8132 0.8768 0.9390 1
CH 4750 5.0  0.0 0 0.2201 0.2936 0.3536 0.4481 0.5298 0.6772 0.8125 0.8769 0.9393 1
CH 5000 5.0  0.0 0 0.2376 0.3047 0.3615 0.4534 0.5345 0.6818 0.8164 0.8798 0.9409 1
CH 5250 5.0  0.0 0 0.2609 0.3260 0.3808 0.4707 0.5505 0.6947 0.8248 0.8856 0.9439 1
CH 5500 5.0  0.0 0 0.2903 0.3573 0.4114 0.5000 0.5778 0.7157 0.8377 0.8943 0.9483 1
CH 5000 5.0  0.5 0 0.2424 0.3140 0.3695 0.4577 0.5353 0.6780 0.8117 0.8760 0.9388 1
CH 5250 5.0  0.5 0 0.2514 0.3248 0.3807 0.4693 0.5470 0.6886 0.8192 0.8812 0.9415 1
CH 5500 5.0  0.5 0 0.2603 0.3356 0.3920 0.4809 0.5587 0.6992 0.8266 0.8865 0.9442 1
Co 4000 1.5 -1.0 0 0.2296 0.3155 0.3698 0.4525 0.5264 0.6670 0.8032 0.8698 0.9354 1
Co 4250 1.5 -1.0 0 0.2592 0.3395 0.3939 0.4774 0.5518 0.6896 0.8185 0.8803 0.9408 1
Co 4500 1.5 -1.0 0 0.2887 0.3634 0.4179 0.5023 0.5771 0.7121 0.8338 0.8909 0.9463 1
Co 4000 2.0 -2.0 0 0.2113 0.2972 0.3599 0.4525 0.5315 0.6758 0.8106 0.8754 0.9384 1
Co 4250 2.0 -2.0 0 0.2348 0.3224 0.3860 0.4812 0.5614 0.7021 0.8284 0.8877 0.9449 1
Co 4500 2.0 -2.0 0 0.2584 0.3476 0.4121 0.5099 0.5913 0.7285 0.8461 0.9001 0.9513 1
Co 4000 2.0 -1.0 0 0.2458 0.3163 0.3701 0.4527 0.5257 0.6645 0.8002 0.8673 0.9339 1
Co 4250 2.0 -1.0 0 0.2666 0.3351 0.3875 0.4699 0.5434 0.6814 0.8125 0.8762 0.9387 1
Co 4500 2.0 -1.0 0 0.2874 0.3539 0.4048 0.4870 0.5612 0.6982 0.8248 0.8851 0.9435 1
Co 4000 2.0 -0.5 0 0.2607 0.3382 0.3932 0.4777 0.5507 0.6849 0.8129 0.8758 0.9381 1
Co 4250 2.0 -0.5 0 0.2730 0.3542 0.4090 0.4926 0.5647 0.6966 0.8211 0.8816 0.9412 1
Co 4500 2.0 -0.5 0 0.2853 0.3702 0.4248 0.5075 0.5787 0.7084 0.8293 0.8875 0.9444 1
Co 4000 2.0  0.0 0 0.2407 0.3226 0.3733 0.4531 0.5250 0.6623 0.7979 0.8657 0.9332 1
Co 4250 2.0  0.0 0 0.2465 0.3220 0.3777 0.4627 0.5370 0.6765 0.8097 0.8743 0.9378 1
Co 4500 2.0  0.0 0 0.2629 0.3410 0.3988 0.4860 0.5609 0.6981 0.8248 0.8849 0.9433 1
Co 4750 2.0  0.0 0 0.2900 0.3796 0.4364 0.5229 0.5968 0.7269 0.8430 0.8974 0.9497 1
Co 5000 2.0  0.0 0 0.3278 0.4377 0.4905 0.5735 0.6447 0.7630 0.8645 0.9119 0.9571 1
Co 4000 2.5 -2.0 0 0.2067 0.3076 0.3758 0.4718 0.5502 0.6897 0.8190 0.8809 0.9412 1
Co 4250 2.5 -2.0 0 0.2203 0.3121 0.3776 0.4753 0.5572 0.7003 0.8277 0.8874 0.9447 1
Co 4500 2.5 -2.0 0 0.2345 0.3224 0.3870 0.4859 0.5693 0.7125 0.8365 0.8937 0.9481 1
Co 4750 2.5 -2.0 0 0.2495 0.3386 0.4041 0.5034 0.5863 0.7263 0.8454 0.8997 0.9512 1
Co 5000 2.5 -2.0 0 0.2650 0.3604 0.4288 0.5280 0.6083 0.7417 0.8543 0.9056 0.9541 1
Co 5250 2.5 -2.0 0 0.2813 0.3881 0.4611 0.5595 0.6353 0.7587 0.8633 0.9112 0.9568 1
Co 5500 2.5 -2.0 0 0.2982 0.4216 0.5010 0.5981 0.6672 0.7773 0.8724 0.9166 0.9593 1
Co 4000 2.5 -1.0 0 0.2330 0.3068 0.3660 0.4548 0.5303 0.6692 0.8030 0.8692 0.9348 1
Co 4250 2.5 -1.0 0 0.2532 0.3268 0.3826 0.4687 0.5437 0.6817 0.8125 0.8761 0.9386 1
Co 4500 2.5 -1.0 0 0.2734 0.3467 0.3993 0.4827 0.5570 0.6942 0.8220 0.8830 0.9423 1
Co 4000 2.5 -0.5 0 0.2557 0.3288 0.3846 0.4705 0.5444 0.6801 0.8096 0.8733 0.9367 1
Co 4250 2.5 -0.5 0 0.2708 0.3475 0.4021 0.4842 0.5554 0.6877 0.8143 0.8764 0.9381 1
Co 4500 2.5 -0.5 0 0.2899 0.3679 0.4211 0.5010 0.5706 0.6997 0.8225 0.8824 0.9414 1
Co 4750 2.5 -0.5 0 0.3130 0.3902 0.4417 0.5208 0.5898 0.7163 0.8344 0.8911 0.9464 1
Co 5000 2.5 -0.5 0 0.3401 0.4143 0.4638 0.5435 0.6132 0.7375 0.8500 0.9027 0.9531 1
Co 4000 2.5  0.0 0 0.2484 0.3182 0.3691 0.4506 0.5236 0.6626 0.7986 0.8660 0.9331 1
Co 4250 2.5  0.0 0 0.2553 0.3292 0.3813 0.4631 0.5359 0.6737 0.8070 0.8722 0.9366 1
Co 4500 2.5  0.0 0 0.2654 0.3415 0.3943 0.4764 0.5492 0.6857 0.8155 0.8784 0.9399 1
Co 4750 2.5  0.0 0 0.2787 0.3552 0.4079 0.4905 0.5636 0.6984 0.8242 0.8845 0.9431 1
Co 5000 2.5  0.0 0 0.2950 0.3701 0.4223 0.5053 0.5789 0.7118 0.8331 0.8906 0.9462 1
Co 4000 2.5  0.5 0 0.2476 0.3175 0.3668 0.4451 0.5163 0.6542 0.7917 0.8607 0.9300 1
Co 4250 2.5  0.5 0 0.2309 0.3110 0.3648 0.4478 0.5215 0.6615 0.7980 0.8656 0.9326 1
Co 4500 2.5  0.5 0 0.2143 0.3046 0.3629 0.4505 0.5268 0.6688 0.8044 0.8704 0.9352 1
Co 4500 3.0 -1.0 0 0.2601 0.3321 0.3863 0.4704 0.5451 0.6839 0.8148 0.8779 0.9396 1
Co 4750 3.0 -1.0 0 0.2800 0.3529 0.4083 0.4934 0.5673 0.7016 0.8261 0.8857 0.9437 1
Co 5000 3.0 -1.0 0 0.3000 0.3736 0.4303 0.5164 0.5895 0.7194 0.8375 0.8935 0.9477 1
Co 5250 3.0 -1.0 0 0.3200 0.3944 0.4523 0.5394 0.6117 0.7371 0.8488 0.9013 0.9518 1
Co 5500 3.0 -1.0 0 0.3399 0.4151 0.4744 0.5624 0.6339 0.7548 0.8602 0.9091 0.9558 1
Co 5000 3.0 -0.5 0 0.3268 0.3983 0.4496 0.5290 0.5984 0.7243 0.8401 0.8951 0.9485 1
Co 5250 3.0 -0.5 0 0.3362 0.4082 0.4613 0.5434 0.6134 0.7372 0.8490 0.9015 0.9520 1
Co 5500 3.0 -0.5 0 0.3457 0.4182 0.4730 0.5578 0.6284 0.7502 0.8578 0.9078 0.9555 1
Co 4500 3.0  0.0 0 0.2586 0.3325 0.3853 0.4676 0.5406 0.6782 0.8102 0.8746 0.9379 1
Co 4750 3.0  0.0 0 0.2807 0.3527 0.4031 0.4844 0.5577 0.6941 0.8216 0.8827 0.9422 1
Co 5000 3.0  0.0 0 0.3010 0.3713 0.4216 0.5037 0.5771 0.7109 0.8331 0.8906 0.9463 1
Co 5250 3.0  0.0 0 0.3194 0.3882 0.4406 0.5254 0.5989 0.7288 0.8445 0.8984 0.9503 1
Co 5500 3.0  0.0 0 0.3361 0.4035 0.4603 0.5496 0.6231 0.7476 0.8558 0.9061 0.9542 1
Co 4500 3.0  0.5 0 0.2323 0.3151 0.3706 0.4554 0.5297 0.6695 0.8043 0.8704 0.9355 1
Co 4750 3.0  0.5 0 0.2459 0.3274 0.3828 0.4681 0.5431 0.6821 0.8133 0.8767 0.9389 1
Co 5000 3.0  0.5 0 0.2595 0.3396 0.3949 0.4808 0.5565 0.6946 0.8222 0.8831 0.9422 1
Co 5000 3.5 -1.0 0 0.2971 0.3624 0.4161 0.5036 0.5802 0.7160 0.8370 0.8935 0.9479 1
Co 5250 3.5 -1.0 0 0.3166 0.3836 0.4404 0.5298 0.6052 0.7349 0.8485 0.9012 0.9517 1
Co 5500 3.5 -1.0 0 0.3306 0.4025 0.4626 0.5533 0.6272 0.7513 0.8585 0.9078 0.9551 1
Co 5750 3.5 -1.0 0 0.3392 0.4191 0.4829 0.5742 0.6462 0.7652 0.8668 0.9134 0.9579 1
Co 6000 3.5 -1.0 0 0.3422 0.4333 0.5012 0.5924 0.6623 0.7766 0.8736 0.9179 0.9603 1
Co 4250 3.5 -0.5 0 0.2250 0.3143 0.3791 0.4727 0.5499 0.6873 0.8156 0.8780 0.9394 1
Co 4500 3.5 -0.5 0 0.2653 0.3473 0.4052 0.4907 0.5636 0.6965 0.8215 0.8820 0.9415 1
Co 4750 3.5 -0.5 0 0.2960 0.3725 0.4260 0.5069 0.5775 0.7072 0.8286 0.8870 0.9442 1
Co 5000 3.5 -0.5 0 0.3174 0.3898 0.4415 0.5215 0.5916 0.7193 0.8369 0.8929 0.9473 1
Co 5250 3.5 -0.5 0 0.3294 0.3993 0.4519 0.5344 0.6058 0.7328 0.8465 0.8998 0.9510 1
Co 5500 3.5 -0.5 0 0.3370 0.4081 0.4632 0.5491 0.6216 0.7468 0.8560 0.9064 0.9544 1
Co 5750 3.5 -0.5 0 0.3430 0.4200 0.4792 0.5676 0.6397 0.7607 0.8645 0.9121 0.9574 1
Co 6000 3.5 -0.5 0 0.3474 0.4350 0.4997 0.5899 0.6601 0.7745 0.8722 0.9170 0.9598 1
Co 4500 3.5  0.0 0 0.2376 0.3182 0.3748 0.4604 0.5352 0.6747 0.8080 0.8730 0.9370 1
Co 4750 3.5  0.0 0 0.2588 0.3345 0.3885 0.4729 0.5477 0.6866 0.8168 0.8794 0.9405 1
Co 5000 3.5  0.0 0 0.2800 0.3525 0.4054 0.4900 0.5650 0.7018 0.8274 0.8869 0.9445 1
Co 5250 3.5  0.0 0 0.3012 0.3722 0.4256 0.5116 0.5868 0.7204 0.8398 0.8955 0.9489 1
Co 5500 3.5  0.0 0 0.3213 0.3933 0.4486 0.5367 0.6116 0.7404 0.8525 0.9041 0.9532 1
Co 5750 3.5  0.0 0 0.3384 0.4152 0.4741 0.5637 0.6365 0.7584 0.8631 0.9111 0.9567 1
Co 6000 3.5  0.0 0 0.3523 0.4379 0.5019 0.5924 0.6615 0.7744 0.8714 0.9163 0.9593 1
Co 4500 3.5  0.5 0 0.2136 0.2990 0.3579 0.4465 0.5233 0.6660 0.8026 0.8693 0.9352 1
Co 4750 3.5  0.5 0 0.2400 0.3212 0.3777 0.4645 0.5402 0.6803 0.8126 0.8765 0.9391 1
Co 5000 3.5  0.5 0 0.2663 0.3434 0.3976 0.4824 0.5571 0.6947 0.8227 0.8838 0.9430 1
Co 5000 4.0 -2.0 0 0.2527 0.3350 0.4079 0.5176 0.6038 0.7416 0.8550 0.9061 0.9542 1
Co 5250 4.0 -2.0 0 0.2467 0.3538 0.4344 0.5427 0.6246 0.7548 0.8623 0.9107 0.9565 1
Co 5500 4.0 -2.0 0 0.2534 0.3751 0.4588 0.5640 0.6417 0.7653 0.8678 0.9142 0.9583 1
Co 5750 4.0 -2.0 0 0.2727 0.3988 0.4811 0.5816 0.6551 0.7729 0.8717 0.9167 0.9596 1
Co 6000 4.0 -2.0 0 0.2939 0.4196 0.5003 0.5968 0.6669 0.7797 0.8753 0.9190 0.9607 1
Co 6250 4.0 -2.0 0 0.3103 0.4345 0.5157 0.6103 0.6782 0.7869 0.8792 0.9215 0.9619 1
Co 6500 4.0 -2.0 0 0.3219 0.4433 0.5273 0.6223 0.6891 0.7944 0.8834 0.9243 0.9631 1
Co 5000 4.0 -1.0 0 0.2866 0.3528 0.4073 0.4968 0.5752 0.7136 0.8361 0.8930 0.9476 1
Co 5250 4.0 -1.0 0 0.3094 0.3751 0.4303 0.5198 0.5967 0.7298 0.8457 0.8994 0.9508 1
Co 5500 4.0 -1.0 0 0.3255 0.3925 0.4492 0.5386 0.6138 0.7422 0.8531 0.9043 0.9532 1
Co 5750 4.0 -1.0 0 0.3352 0.4051 0.4641 0.5532 0.6266 0.7508 0.8582 0.9078 0.9550 1
Co 6000 4.0 -1.0 0 0.3401 0.4167 0.4787 0.5682 0.6398 0.7599 0.8637 0.9114 0.9569 1
Co 6250 4.0 -1.0 0 0.3408 0.4289 0.4950 0.5855 0.6558 0.7715 0.8706 0.9160 0.9591 1
Co 6500 4.0 -1.0 0 0.3376 0.4418 0.5127 0.6052 0.6744 0.7856 0.8789 0.9215 0.9617 1
Co 4500 4.0 -0.5 0 0.2626 0.3435 0.4020 0.4901 0.5648 0.6989 0.8236 0.8836 0.9423 1
Co 4750 4.0 -0.5 0 0.3265 0.3981 0.4491 0.5274 0.5956 0.7203 0.8366 0.8925 0.9469 1
Co 5000 4.0 -0.5 0 0.3533 0.4202 0.4683 0.5438 0.6103 0.7318 0.8441 0.8977 0.9496 1
Co 5250 4.0 -0.5 0 0.3435 0.4104 0.4604 0.5397 0.6091 0.7335 0.8462 0.8993 0.9505 1
Co 5500 4.0 -0.5 0 0.3297 0.3993 0.4528 0.5372 0.6096 0.7363 0.8487 0.9012 0.9516 1
Co 5750 4.0 -0.5 0 0.3304 0.4043 0.4616 0.5490 0.6218 0.7465 0.8552 0.9055 0.9537 1
Co 6000 4.0 -0.5 0 0.3384 0.4183 0.4796 0.5688 0.6406 0.7606 0.8638 0.9113 0.9566 1
Co 6250 4.0 -0.5 0 0.3429 0.4310 0.4965 0.5876 0.6581 0.7737 0.8718 0.9168 0.9594 1
Co 6500 4.0 -0.5 0 0.3438 0.4421 0.5122 0.6052 0.6745 0.7857 0.8794 0.9220 0.9623 1
Co 4500 4.0  0.0 0 0.2257 0.3069 0.3646 0.4532 0.5302 0.6722 0.8069 0.8723 0.9367 1
Co 4750 4.0  0.0 0 0.2501 0.3282 0.3837 0.4697 0.5453 0.6849 0.8159 0.8788 0.9401 1
Co 5000 4.0  0.0 0 0.2735 0.3488 0.4028 0.4876 0.5624 0.6994 0.8257 0.8857 0.9438 1
Co 5250 4.0  0.0 0 0.2960 0.3685 0.4219 0.5070 0.5816 0.7157 0.8365 0.8932 0.9476 1
Co 5500 4.0  0.0 0 0.3149 0.3859 0.4398 0.5260 0.6006 0.7313 0.8465 0.9000 0.9512 1
Co 5750 4.0  0.0 0 0.3279 0.3992 0.4549 0.5427 0.6168 0.7438 0.8542 0.9052 0.9538 1
Co 6000 4.0  0.0 0 0.3381 0.4125 0.4707 0.5599 0.6327 0.7555 0.8611 0.9097 0.9562 1
Co 6250 4.0  0.0 0 0.3497 0.4306 0.4914 0.5804 0.6513 0.7688 0.8691 0.9150 0.9588 1
Co 6500 4.0  0.0 0 0.3626 0.4536 0.5169 0.6044 0.6725 0.7839 0.8781 0.9211 0.9616 1
Co 4500 4.0  0.5 0 0.2135 0.2953 0.3545 0.4445 0.5221 0.6653 0.8020 0.8688 0.9348 1
Co 4750 4.0  0.5 0 0.2365 0.3154 0.3723 0.4597 0.5360 0.6767 0.8098 0.8743 0.9377 1
Co 5000 4.0  0.5 0 0.2574 0.3341 0.3893 0.4750 0.5502 0.6887 0.8181 0.8802 0.9408 1
Co 5250 4.0  0.5 0 0.2760 0.3514 0.4055 0.4903 0.5649 0.7013 0.8269 0.8865 0.9442 1
Co 5500 4.0  0.5 0 0.2924 0.3673 0.4210 0.5056 0.5800 0.7145 0.8362 0.8931 0.9478 1
Co 5000 4.5 -2.0 0 0.2099 0.3228 0.4074 0.5263 0.6157 0.7541 0.8641 0.9125 0.9576 1
Co 5250 4.5 -2.0 0 0.2339 0.3427 0.4293 0.5460 0.6316 0.7637 0.8690 0.9156 0.9591 1
Co 5500 4.5 -2.0 0 0.2551 0.3638 0.4500 0.5625 0.6440 0.7704 0.8722 0.9175 0.9600 1
Co 5750 4.5 -2.0 0 0.2737 0.3860 0.4694 0.5757 0.6530 0.7742 0.8735 0.9181 0.9602 1
Co 6000 4.5 -2.0 0 0.2894 0.4058 0.4856 0.5855 0.6589 0.7760 0.8736 0.9180 0.9601 1
Co 6250 4.5 -2.0 0 0.3021 0.4191 0.4960 0.5915 0.6623 0.7767 0.8736 0.9179 0.9600 1
Co 6500 4.5 -2.0 0 0.3117 0.4257 0.5006 0.5937 0.6633 0.7765 0.8734 0.9178 0.9601 1
Co 5000 4.5 -1.0 0 0.2783 0.3385 0.3931 0.4840 0.5647 0.7075 0.8333 0.8914 0.9469 1
Co 5250 4.5 -1.0 0 0.3011 0.3588 0.4149 0.5088 0.5894 0.7277 0.8460 0.9000 0.9512 1
Co 5500 4.5 -1.0 0 0.3121 0.3752 0.4346 0.5303 0.6098 0.7430 0.8553 0.9061 0.9543 1
Co 5750 4.5 -1.0 0 0.3113 0.3877 0.4521 0.5486 0.6260 0.7537 0.8611 0.9099 0.9561 1
Co 6000 4.5 -1.0 0 0.3136 0.4013 0.4693 0.5650 0.6397 0.7621 0.8656 0.9128 0.9575 1
Co 6250 4.5 -1.0 0 0.3307 0.4199 0.4877 0.5805 0.6525 0.7703 0.8702 0.9158 0.9590 1
Co 6500 4.5 -1.0 0 0.3624 0.4436 0.5071 0.5953 0.6644 0.7783 0.8750 0.9190 0.9607 1
Co 4500 4.5 -0.5 0 0.2578 0.3373 0.3983 0.4915 0.5694 0.7055 0.8288 0.8874 0.9444 1
Co 4750 4.5 -0.5 0 0.2826 0.3528 0.4086 0.4977 0.5744 0.7102 0.8326 0.8903 0.9460 1
Co 5000 4.5 -0.5 0 0.3022 0.3668 0.4194 0.5058 0.5816 0.7164 0.8371 0.8935 0.9478 1
Co 5250 4.5 -0.5 0 0.3167 0.3792 0.4308 0.5161 0.5911 0.7240 0.8422 0.8971 0.9497 1
Co 5500 4.5 -0.5 0 0.3260 0.3900 0.4427 0.5284 0.6028 0.7332 0.8479 0.9010 0.9517 1
Co 5750 4.5 -0.5 0 0.3303 0.3993 0.4551 0.5428 0.6168 0.7438 0.8543 0.9052 0.9538 1
Co 6000 4.5 -0.5 0 0.3347 0.4095 0.4686 0.5581 0.6314 0.7547 0.8608 0.9096 0.9559 1
Co 6250 4.5 -0.5 0 0.3421 0.4218 0.4835 0.5737 0.6458 0.7654 0.8673 0.9139 0.9581 1
Co 6500 4.5 -0.5 0 0.3502 0.4358 0.4995 0.5894 0.6599 0.7757 0.8736 0.9181 0.9603 1
Co 6750 4.5 -0.5 0 0.3573 0.4510 0.5161 0.6051 0.6737 0.7855 0.8794 0.9220 0.9622 1
Co 7000 4.5 -0.5 0 0.3632 0.4675 0.5334 0.6208 0.6873 0.7948 0.8848 0.9256 0.9640 1
Co 4500 4.5  0.0 0 0.2256 0.3011 0.3599 0.4520 0.5308 0.6739 0.8083 0.8734 0.9373 1
Co 4750 4.5  0.0 0 0.2491 0.3227 0.3780 0.4664 0.5439 0.6856 0.8170 0.8797 0.9407 1
Co 5000 4.5  0.0 0 0.2686 0.3409 0.3947 0.4813 0.5578 0.6975 0.8253 0.8856 0.9438 1
Co 5250 4.5  0.0 0 0.2841 0.3558 0.4101 0.4966 0.5726 0.7095 0.8331 0.8909 0.9465 1
Co 5500 4.5  0.0 0 0.2989 0.3703 0.4259 0.5133 0.5888 0.7223 0.8410 0.8962 0.9492 1
Co 5750 4.5  0.0 0 0.3165 0.3880 0.4444 0.5324 0.6070 0.7364 0.8497 0.9020 0.9521 1
Co 6000 4.5  0.0 0 0.3312 0.4046 0.4623 0.5511 0.6248 0.7500 0.8580 0.9077 0.9550 1
Co 6250 4.5  0.0 0 0.3352 0.4144 0.4752 0.5656 0.6386 0.7605 0.8645 0.9121 0.9572 1
Co 6500 4.5  0.0 0 0.3361 0.4232 0.4878 0.5797 0.6519 0.7705 0.8707 0.9163 0.9594 1
Co 6750 4.5  0.0 0 0.3426 0.4378 0.5054 0.5979 0.6687 0.7828 0.8781 0.9212 0.9619 1
Co 7000 4.5  0.0 0 0.3548 0.4580 0.5280 0.6202 0.6889 0.7975 0.8869 0.9269 0.9646 1
Co 4500 4.5  0.5 0 0.3211 0.3831 0.4334 0.5132 0.5824 0.7085 0.8278 0.8860 0.9434 1
Co 4750 4.5  0.5 0 0.2738 0.3441 0.3976 0.4817 0.5554 0.6909 0.8186 0.8803 0.9408 1
Co 5000 4.5  0.5 0 0.2551 0.3299 0.3847 0.4709 0.5467 0.6864 0.8170 0.8796 0.9406 1
Co 5250 4.5  0.5 0 0.2649 0.3405 0.3950 0.4807 0.5563 0.6949 0.8230 0.8839 0.9429 1
Co 5500 4.5  0.5 0 0.2915 0.3657 0.4189 0.5032 0.5773 0.7116 0.8338 0.8913 0.9467 1
Co 5750 4.5  0.5 0 0.3086 0.3825 0.4359 0.5205 0.5942 0.7256 0.8429 0.8976 0.9499 1
Co 6000 4.5  0.5 0 0.3152 0.3900 0.4450 0.5319 0.6065 0.7365 0.8502 0.9025 0.9523 1
Co 5000 5.0 -2.0 0 0.2172 0.3393 0.4265 0.5458 0.6340 0.7684 0.8731 0.9186 0.9607 1
Co 5250 5.0 -2.0 0 0.2375 0.3483 0.4347 0.5529 0.6393 0.7710 0.8742 0.9192 0.9610 1
Co 5500 5.0 -2.0 0 0.2578 0.3573 0.4429 0.5599 0.6446 0.7737 0.8753 0.9199 0.9613 1
Co 5000 5.0 -1.0 0 0.2785 0.3378 0.3935 0.4848 0.5663 0.7104 0.8361 0.8936 0.9482 1
Co 5250 5.0 -1.0 0 0.2949 0.3535 0.4095 0.5028 0.5842 0.7246 0.8449 0.8994 0.9511 1
Co 5500 5.0 -1.0 0 0.3113 0.3691 0.4255 0.5208 0.6021 0.7389 0.8536 0.9053 0.9540 1
Co 4500 5.0 -0.5 0 0.2553 0.3417 0.4077 0.5054 0.5841 0.7185 0.8373 0.8932 0.9474 1
Co 4750 5.0 -0.5 0 0.2823 0.3500 0.4065 0.4950 0.5712 0.7075 0.8310 0.8892 0.9455 1
Co 4500 5.0  0.0 0 0.2173 0.3024 0.3672 0.4648 0.5457 0.6882 0.8180 0.8801 0.9407 1
Co 4750 5.0  0.0 0 0.2291 0.3035 0.3639 0.4582 0.5394 0.6848 0.8174 0.8802 0.9410 1
Co 5000 5.0  0.0 0 0.2470 0.3149 0.3720 0.4638 0.5442 0.6895 0.8212 0.8831 0.9426 1
Co 5250 5.0  0.0 0 0.2709 0.3366 0.3916 0.4813 0.5604 0.7023 0.8295 0.8888 0.9455 1
Co 5500 5.0  0.0 0 0.3010 0.3686 0.4228 0.5109 0.5877 0.7231 0.8423 0.8973 0.9498 1
Co 5000 5.0  0.5 0 0.2515 0.3238 0.3796 0.4676 0.5446 0.6854 0.8165 0.8793 0.9404 1
Co 5250 5.0  0.5 0 0.2608 0.3351 0.3912 0.4796 0.5566 0.6962 0.8240 0.8845 0.9431 1
Co 5500 5.0  0.5 0 0.2702 0.3463 0.4028 0.4916 0.5687 0.7069 0.8314 0.8898 0.9458 1
Ga 4000 1.5 -1.0 0 0.2175 0.3020 0.3561 0.4389 0.5135 0.6567 0.7965 0.8652 0.9330 1
Ga 4250 1.5 -1.0 0 0.2466 0.3260 0.3802 0.4641 0.5393 0.6798 0.8122 0.8761 0.9387 1
Ga 4500 1.5 -1.0 0 0.2758 0.3499 0.4043 0.4892 0.5650 0.7028 0.8280 0.8870 0.9443 1
Ga 4000 2.0 -2.0 0 0.2007 0.2845 0.3465 0.4390 0.5187 0.6655 0.8040 0.8708 0.9361 1
Ga 4250 2.0 -2.0 0 0.2232 0.3091 0.3722 0.4676 0.5487 0.6923 0.8221 0.8835 0.9428 1
Ga 4500 2.0 -2.0 0 0.2457 0.3337 0.3978 0.4961 0.5787 0.7191 0.8403 0.8962 0.9494 1
Ga 4000 2.0 -1.0 0 0.2341 0.3031 0.3564 0.4390 0.5126 0.6538 0.7932 0.8625 0.9314 1
Ga 4250 2.0 -1.0 0 0.2541 0.3215 0.3735 0.4561 0.5305 0.6711 0.8059 0.8717 0.9364 1
Ga 4500 2.0 -1.0 0 0.2742 0.3399 0.3907 0.4732 0.5484 0.6883 0.8186 0.8809 0.9414 1
Ga 4000 2.0 -0.5 0 0.2486 0.3249 0.3795 0.4643 0.5381 0.6748 0.8063 0.8713 0.9358 1
Ga 4250 2.0 -0.5 0 0.2606 0.3407 0.3953 0.4793 0.5523 0.6868 0.8148 0.8773 0.9390 1
Ga 4500 2.0 -0.5 0 0.2725 0.3566 0.4112 0.4944 0.5665 0.6988 0.8232 0.8834 0.9423 1
Ga 4000 2.0  0.0 0 0.2285 0.3095 0.3600 0.4401 0.5127 0.6524 0.7915 0.8612 0.9309 1
Ga 4250 2.0  0.0 0 0.2346 0.3093 0.3649 0.4502 0.5252 0.6672 0.8037 0.8702 0.9356 1
Ga 4500 2.0  0.0 0 0.2511 0.3284 0.3861 0.4738 0.5495 0.6892 0.8192 0.8811 0.9413 1
Ga 4750 2.0  0.0 0 0.2780 0.3668 0.4236 0.5109 0.5858 0.7186 0.8379 0.8940 0.9480 1
Ga 5000 2.0  0.0 0 0.3153 0.4245 0.4776 0.5616 0.6340 0.7552 0.8599 0.9088 0.9556 1
Ga 4000 2.5 -2.0 0 0.1963 0.2946 0.3623 0.4584 0.5376 0.6798 0.8126 0.8766 0.9390 1
Ga 4250 2.5 -2.0 0 0.2089 0.2989 0.3639 0.4618 0.5446 0.6905 0.8216 0.8833 0.9426 1
Ga 4500 2.5 -2.0 0 0.2223 0.3088 0.3729 0.4721 0.5566 0.7029 0.8306 0.8897 0.9461 1
Ga 4750 2.5 -2.0 0 0.2363 0.3243 0.3895 0.4895 0.5736 0.7169 0.8396 0.8959 0.9493 1
Ga 5000 2.5 -2.0 0 0.2510 0.3454 0.4137 0.5139 0.5956 0.7324 0.8487 0.9019 0.9523 1
Ga 5250 2.5 -2.0 0 0.2664 0.3721 0.4453 0.5452 0.6227 0.7496 0.8579 0.9076 0.9550 1
Ga 5500 2.5 -2.0 0 0.2824 0.4045 0.4845 0.5836 0.6547 0.7684 0.8671 0.9130 0.9576 1
Ga 4000 2.5 -1.0 0 0.2214 0.2936 0.3522 0.4411 0.5172 0.6586 0.7961 0.8644 0.9324 1
Ga 4250 2.5 -1.0 0 0.2409 0.3132 0.3686 0.4550 0.5306 0.6714 0.8059 0.8716 0.9363 1
Ga 4500 2.5 -1.0 0 0.2605 0.3328 0.3851 0.4688 0.5441 0.6842 0.8157 0.8787 0.9401 1
Ga 4000 2.5 -0.5 0 0.2440 0.3154 0.3708 0.4569 0.5315 0.6698 0.8029 0.8686 0.9343 1
Ga 4250 2.5 -0.5 0 0.2586 0.3340 0.3883 0.4708 0.5427 0.6775 0.8076 0.8719 0.9358 1
Ga 4500 2.5 -0.5 0 0.2771 0.3542 0.4073 0.4876 0.5580 0.6898 0.8161 0.8780 0.9391 1
Ga 4750 2.5 -0.5 0 0.2997 0.3762 0.4277 0.5073 0.5774 0.7067 0.8284 0.8871 0.9443 1
Ga 5000 2.5 -0.5 0 0.3262 0.3999 0.4495 0.5300 0.6009 0.7283 0.8445 0.8990 0.9513 1
Ga 4000 2.5  0.0 0 0.2365 0.3053 0.3558 0.4373 0.5110 0.6524 0.7919 0.8613 0.9308 1
Ga 4250 2.5  0.0 0 0.2435 0.3165 0.3683 0.4503 0.5238 0.6641 0.8007 0.8679 0.9344 1
Ga 4500 2.5  0.0 0 0.2535 0.3287 0.3813 0.4638 0.5374 0.6763 0.8095 0.8743 0.9378 1
Ga 4750 2.5  0.0 0 0.2665 0.3421 0.3948 0.4777 0.5517 0.6891 0.8183 0.8805 0.9410 1
Ga 5000 2.5  0.0 0 0.2825 0.3566 0.4087 0.4922 0.5667 0.7023 0.8271 0.8865 0.9442 1
Ga 4000 2.5  0.5 0 0.2362 0.3049 0.3536 0.4318 0.5035 0.6437 0.7847 0.8558 0.9274 1
Ga 4250 2.5  0.5 0 0.2199 0.2987 0.3521 0.4351 0.5094 0.6517 0.7915 0.8610 0.9303 1
Ga 4500 2.5  0.5 0 0.2035 0.2924 0.3505 0.4384 0.5153 0.6597 0.7984 0.8663 0.9331 1
Ga 4500 3.0 -1.0 0 0.2476 0.3184 0.3722 0.4565 0.5320 0.6736 0.8081 0.8734 0.9373 1
Ga 4750 3.0 -1.0 0 0.2669 0.3387 0.3939 0.4795 0.5543 0.6916 0.8198 0.8814 0.9415 1
Ga 5000 3.0 -1.0 0 0.2863 0.3590 0.4157 0.5025 0.5767 0.7097 0.8314 0.8894 0.9457 1
Ga 5250 3.0 -1.0 0 0.3056 0.3793 0.4374 0.5255 0.5991 0.7278 0.8431 0.8975 0.9499 1
Ga 5500 3.0 -1.0 0 0.3249 0.3996 0.4591 0.5485 0.6215 0.7458 0.8547 0.9055 0.9540 1
Ga 5000 3.0 -0.5 0 0.3131 0.3838 0.4351 0.5153 0.5858 0.7147 0.8342 0.8911 0.9465 1
Ga 5250 3.0 -0.5 0 0.3219 0.3933 0.4465 0.5296 0.6008 0.7279 0.8433 0.8977 0.9501 1
Ga 5500 3.0 -0.5 0 0.3308 0.4028 0.4579 0.5439 0.6159 0.7411 0.8524 0.9042 0.9537 1
Ga 4500 3.0  0.0 0 0.2467 0.3197 0.3723 0.4549 0.5286 0.6685 0.8040 0.8703 0.9357 1
Ga 4750 3.0  0.0 0 0.2686 0.3397 0.3900 0.4715 0.5456 0.6845 0.8156 0.8786 0.9401 1
Ga 5000 3.0  0.0 0 0.2884 0.3579 0.4081 0.4906 0.5649 0.7015 0.8272 0.8867 0.9443 1
Ga 5250 3.0  0.0 0 0.3063 0.3743 0.4267 0.5121 0.5867 0.7196 0.8388 0.8946 0.9484 1
Ga 5500 3.0  0.0 0 0.3222 0.3890 0.4458 0.5360 0.6108 0.7386 0.8504 0.9025 0.9524 1
Ga 4500 3.0  0.5 0 0.2212 0.3029 0.3582 0.4431 0.5182 0.6602 0.7983 0.8662 0.9334 1
Ga 4750 3.0  0.5 0 0.2347 0.3151 0.3702 0.4558 0.5315 0.6728 0.8073 0.8726 0.9368 1
Ga 5000 3.0  0.5 0 0.2483 0.3273 0.3823 0.4684 0.5448 0.6854 0.8163 0.8790 0.9401 1
Ga 5000 3.5 -1.0 0 0.2836 0.3481 0.4017 0.4897 0.5675 0.7065 0.8311 0.8896 0.9459 1
Ga 5250 3.5 -1.0 0 0.3026 0.3689 0.4256 0.5159 0.5927 0.7257 0.8429 0.8975 0.9499 1
Ga 5500 3.5 -1.0 0 0.3161 0.3874 0.4477 0.5395 0.6149 0.7424 0.8531 0.9043 0.9533 1
Ga 5750 3.5 -1.0 0 0.3242 0.4036 0.4678 0.5606 0.6343 0.7567 0.8618 0.9101 0.9563 1
Ga 6000 3.5 -1.0 0 0.3269 0.4176 0.4861 0.5791 0.6507 0.7684 0.8688 0.9148 0.9588 1
Ga 4250 3.5 -0.5 0 0.2137 0.3016 0.3661 0.4600 0.5379 0.6777 0.8094 0.8737 0.9372 1
Ga 4500 3.5 -0.5 0 0.2531 0.3341 0.3917 0.4776 0.5513 0.6868 0.8152 0.8777 0.9394 1
Ga 4750 3.5 -0.5 0 0.2832 0.3588 0.4121 0.4935 0.5650 0.6974 0.8224 0.8828 0.9420 1
Ga 5000 3.5 -0.5 0 0.3040 0.3756 0.4273 0.5078 0.5790 0.7097 0.8309 0.8889 0.9453 1
Ga 5250 3.5 -0.5 0 0.3155 0.3848 0.4373 0.5206 0.5933 0.7235 0.8408 0.8959 0.9491 1
Ga 5500 3.5 -0.5 0 0.3227 0.3931 0.4484 0.5353 0.6092 0.7378 0.8506 0.9028 0.9527 1
Ga 5750 3.5 -0.5 0 0.3282 0.4047 0.4641 0.5539 0.6276 0.7520 0.8594 0.9087 0.9557 1
Ga 6000 3.5 -0.5 0 0.3322 0.4193 0.4845 0.5764 0.6483 0.7662 0.8673 0.9138 0.9582 1
Ga 4500 3.5  0.0 0 0.2263 0.3058 0.3620 0.4479 0.5233 0.6652 0.8018 0.8688 0.9348 1
Ga 4750 3.5  0.0 0 0.2470 0.3217 0.3754 0.4601 0.5356 0.6770 0.8107 0.8752 0.9384 1
Ga 5000 3.5  0.0 0 0.2677 0.3393 0.3920 0.4769 0.5527 0.6923 0.8214 0.8829 0.9424 1
Ga 5250 3.5  0.0 0 0.2883 0.3585 0.4117 0.4983 0.5745 0.7111 0.8341 0.8916 0.9469 1
Ga 5500 3.5  0.0 0 0.3078 0.3791 0.4344 0.5233 0.5994 0.7314 0.8471 0.9005 0.9514 1
Ga 5750 3.5  0.0 0 0.3242 0.4005 0.4595 0.5502 0.6246 0.7498 0.8579 0.9077 0.9550 1
Ga 6000 3.5  0.0 0 0.3376 0.4227 0.4871 0.5792 0.6499 0.7661 0.8664 0.9130 0.9576 1
Ga 4500 3.5  0.5 0 0.2025 0.2868 0.3455 0.4344 0.5118 0.6567 0.7965 0.8652 0.9330 1
Ga 4750 3.5  0.5 0 0.2287 0.3090 0.3653 0.4523 0.5287 0.6711 0.8067 0.8725 0.9370 1
Ga 5000 3.5  0.5 0 0.2550 0.3312 0.3851 0.4702 0.5456 0.6855 0.8169 0.8798 0.9409 1
Ga 5000 4.0 -2.0 0 0.2401 0.3215 0.3944 0.5048 0.5922 0.7332 0.8500 0.9027 0.9525 1
Ga 5250 4.0 -2.0 0 0.2340 0.3398 0.4203 0.5296 0.6129 0.7464 0.8572 0.9073 0.9548 1
Ga 5500 4.0 -2.0 0 0.2404 0.3606 0.4443 0.5508 0.6300 0.7569 0.8628 0.9109 0.9567 1
Ga 5750 4.0 -2.0 0 0.2590 0.3838 0.4664 0.5684 0.6436 0.7647 0.8669 0.9135 0.9580 1
Ga 6000 4.0 -2.0 0 0.2797 0.4045 0.4856 0.5838 0.6557 0.7717 0.8706 0.9159 0.9592 1
Ga 6250 4.0 -2.0 0 0.2957 0.4194 0.5013 0.5978 0.6674 0.7793 0.8747 0.9186 0.9604 1
Ga 6500 4.0 -2.0 0 0.3073 0.4285 0.5134 0.6103 0.6789 0.7873 0.8792 0.9216 0.9617 1
Ga 5000 4.0 -1.0 0 0.2736 0.3390 0.3933 0.4834 0.5628 0.7043 0.8304 0.8892 0.9457 1
Ga 5250 4.0 -1.0 0 0.2956 0.3607 0.4159 0.5062 0.5844 0.7206 0.8401 0.8956 0.9489 1
Ga 5500 4.0 -1.0 0 0.3112 0.3776 0.4345 0.5248 0.6015 0.7331 0.8476 0.9006 0.9514 1
Ga 5750 4.0 -1.0 0 0.3206 0.3900 0.4492 0.5395 0.6144 0.7420 0.8529 0.9042 0.9533 1
Ga 6000 4.0 -1.0 0 0.3252 0.4013 0.4638 0.5546 0.6279 0.7514 0.8586 0.9080 0.9552 1
Ga 6250 4.0 -1.0 0 0.3258 0.4134 0.4801 0.5723 0.6442 0.7634 0.8658 0.9128 0.9575 1
Ga 6500 4.0 -1.0 0 0.3223 0.4262 0.4981 0.5924 0.6635 0.7779 0.8744 0.9185 0.9603 1
Ga 4500 4.0 -0.5 0 0.2510 0.3309 0.3892 0.4775 0.5530 0.6896 0.8176 0.8795 0.9403 1
Ga 4750 4.0 -0.5 0 0.3143 0.3852 0.4360 0.5148 0.5839 0.7112 0.8308 0.8885 0.9449 1
Ga 5000 4.0 -0.5 0 0.3405 0.4068 0.4549 0.5309 0.5984 0.7227 0.8384 0.8938 0.9476 1
Ga 5250 4.0 -0.5 0 0.3301 0.3963 0.4463 0.5263 0.5968 0.7243 0.8405 0.8954 0.9486 1
Ga 5500 4.0 -0.5 0 0.3157 0.3846 0.4382 0.5234 0.5971 0.7271 0.8431 0.8974 0.9497 1
Ga 5750 4.0 -0.5 0 0.3160 0.3892 0.4467 0.5352 0.6095 0.7375 0.8498 0.9019 0.9519 1
Ga 6000 4.0 -0.5 0 0.3236 0.4030 0.4646 0.5552 0.6286 0.7520 0.8587 0.9079 0.9549 1
Ga 6250 4.0 -0.5 0 0.3279 0.4155 0.4816 0.5743 0.6466 0.7655 0.8671 0.9136 0.9579 1
Ga 6500 4.0 -0.5 0 0.3287 0.4267 0.4976 0.5924 0.6635 0.7781 0.8749 0.9191 0.9609 1
Ga 4500 4.0  0.0 0 0.2148 0.2949 0.3523 0.4410 0.5187 0.6629 0.8008 0.8682 0.9346 1
Ga 4750 4.0  0.0 0 0.2388 0.3160 0.3711 0.4573 0.5336 0.6757 0.8099 0.8747 0.9381 1
Ga 5000 4.0  0.0 0 0.2617 0.3361 0.3898 0.4750 0.5506 0.6902 0.8199 0.8818 0.9418 1
Ga 5250 4.0  0.0 0 0.2834 0.3552 0.4084 0.4939 0.5696 0.7065 0.8308 0.8893 0.9457 1
Ga 5500 4.0  0.0 0 0.3016 0.3718 0.4257 0.5125 0.5882 0.7221 0.8409 0.8963 0.9493 1
Ga 5750 4.0  0.0 0 0.3139 0.3846 0.4403 0.5290 0.6044 0.7348 0.8487 0.9015 0.9521 1
Ga 6000 4.0  0.0 0 0.3236 0.3975 0.4558 0.5461 0.6205 0.7466 0.8558 0.9063 0.9545 1
Ga 6250 4.0  0.0 0 0.3349 0.4154 0.4766 0.5670 0.6395 0.7604 0.8642 0.9118 0.9572 1
Ga 6500 4.0  0.0 0 0.3476 0.4384 0.5025 0.5917 0.6615 0.7762 0.8737 0.9181 0.9602 1
Ga 4500 4.0  0.5 0 0.2026 0.2833 0.3423 0.4325 0.5108 0.6563 0.7961 0.8647 0.9327 1
Ga 4750 4.0  0.5 0 0.2256 0.3035 0.3601 0.4478 0.5246 0.6676 0.8039 0.8703 0.9356 1
Ga 5000 4.0  0.5 0 0.2462 0.3220 0.3769 0.4629 0.5387 0.6795 0.8122 0.8762 0.9387 1
Ga 5250 4.0  0.5 0 0.2644 0.3389 0.3927 0.4778 0.5531 0.6920 0.8210 0.8825 0.9421 1
Ga 5500 4.0  0.5 0 0.2801 0.3541 0.4076 0.4925 0.5678 0.7051 0.8303 0.8892 0.9458 1
Ga 5000 4.5 -2.0 0 0.1986 0.3100 0.3944 0.5142 0.6050 0.7464 0.8595 0.9094 0.9561 1
Ga 5250 4.5 -2.0 0 0.2219 0.3295 0.4161 0.5338 0.6208 0.7560 0.8645 0.9126 0.9576 1
Ga 5500 4.5 -2.0 0 0.2424 0.3501 0.4364 0.5501 0.6331 0.7627 0.8676 0.9145 0.9585 1
Ga 5750 4.5 -2.0 0 0.2604 0.3718 0.4554 0.5630 0.6419 0.7664 0.8688 0.9151 0.9587 1
Ga 6000 4.5 -2.0 0 0.2755 0.3911 0.4712 0.5726 0.6476 0.7680 0.8689 0.9149 0.9585 1
Ga 6250 4.5 -2.0 0 0.2879 0.4041 0.4815 0.5786 0.6511 0.7688 0.8689 0.9149 0.9585 1
Ga 6500 4.5 -2.0 0 0.2973 0.4106 0.4862 0.5810 0.6522 0.7688 0.8688 0.9148 0.9587 1
Ga 5000 4.5 -1.0 0 0.2656 0.3251 0.3795 0.4710 0.5527 0.6985 0.8277 0.8877 0.9450 1
Ga 5250 4.5 -1.0 0 0.2878 0.3450 0.4012 0.4958 0.5776 0.7189 0.8407 0.8964 0.9494 1
Ga 5500 4.5 -1.0 0 0.2983 0.3610 0.4206 0.5172 0.5981 0.7345 0.8502 0.9028 0.9526 1
Ga 5750 4.5 -1.0 0 0.2973 0.3731 0.4378 0.5354 0.6143 0.7453 0.8562 0.9066 0.9545 1
Ga 6000 4.5 -1.0 0 0.2994 0.3864 0.4548 0.5518 0.6281 0.7539 0.8607 0.9095 0.9559 1
Ga 6250 4.5 -1.0 0 0.3161 0.4049 0.4731 0.5675 0.6411 0.7623 0.8655 0.9127 0.9575 1
Ga 6500 4.5 -1.0 0 0.3474 0.4285 0.4927 0.5825 0.6533 0.7706 0.8705 0.9160 0.9592 1
Ga 4500 4.5 -0.5 0 0.2465 0.3252 0.3859 0.4795 0.5581 0.6967 0.8231 0.8835 0.9424 1
Ga 4750 4.5 -0.5 0 0.2706 0.3402 0.3958 0.4852 0.5628 0.7013 0.8270 0.8864 0.9441 1
Ga 5000 4.5 -0.5 0 0.2897 0.3537 0.4062 0.4931 0.5698 0.7074 0.8315 0.8897 0.9459 1
Ga 5250 4.5 -0.5 0 0.3036 0.3656 0.4172 0.5031 0.5792 0.7151 0.8367 0.8934 0.9478 1
Ga 5500 4.5 -0.5 0 0.3124 0.3759 0.4286 0.5152 0.5908 0.7243 0.8425 0.8973 0.9499 1
Ga 5750 4.5 -0.5 0 0.3163 0.3848 0.4407 0.5293 0.6047 0.7350 0.8490 0.9017 0.9520 1
Ga 6000 4.5 -0.5 0 0.3202 0.3945 0.4539 0.5446 0.6195 0.7461 0.8557 0.9062 0.9543 1
Ga 6250 4.5 -0.5 0 0.3273 0.4067 0.4688 0.5604 0.6342 0.7572 0.8624 0.9107 0.9566 1
Ga 6500 4.5 -0.5 0 0.3353 0.4206 0.4849 0.5765 0.6487 0.7679 0.8690 0.9151 0.9588 1
Ga 6750 4.5 -0.5 0 0.3422 0.4358 0.5016 0.5925 0.6629 0.7780 0.8751 0.9192 0.9608 1
Ga 7000 4.5 -0.5 0 0.3480 0.4523 0.5192 0.6086 0.6769 0.7876 0.8807 0.9230 0.9627 1
Ga 4500 4.5  0.0 0 0.2152 0.2895 0.3480 0.4401 0.5196 0.6649 0.8024 0.8693 0.9352 1
Ga 4750 4.5  0.0 0 0.2382 0.3109 0.3659 0.4544 0.5327 0.6767 0.8113 0.8758 0.9387 1
Ga 5000 4.5  0.0 0 0.2573 0.3287 0.3823 0.4691 0.5465 0.6886 0.8196 0.8817 0.9418 1
Ga 5250 4.5  0.0 0 0.2723 0.3431 0.3972 0.4841 0.5610 0.7006 0.8275 0.8871 0.9446 1
Ga 5500 4.5  0.0 0 0.2864 0.3570 0.4125 0.5004 0.5769 0.7133 0.8354 0.8925 0.9473 1
Ga 5750 4.5  0.0 0 0.3032 0.3740 0.4304 0.5191 0.5950 0.7275 0.8442 0.8984 0.9503 1
Ga 6000 4.5  0.0 0 0.3173 0.3901 0.4479 0.5377 0.6128 0.7413 0.8528 0.9042 0.9533 1
Ga 6250 4.5  0.0 0 0.3209 0.3995 0.4606 0.5522 0.6268 0.7521 0.8595 0.9088 0.9556 1
Ga 6500 4.5  0.0 0 0.3215 0.4081 0.4731 0.5666 0.6404 0.7624 0.8660 0.9132 0.9579 1
Ga 6750 4.5  0.0 0 0.3277 0.4225 0.4909 0.5852 0.6577 0.7752 0.8737 0.9184 0.9605 1
Ga 7000 4.5  0.0 0 0.3394 0.4427 0.5138 0.6080 0.6786 0.7904 0.8829 0.9243 0.9634 1
Ga 4500 4.5  0.5 0 0.3121 0.3731 0.4232 0.5031 0.5728 0.7008 0.8228 0.8825 0.9416 1
Ga 4750 4.5  0.5 0 0.2639 0.3332 0.3865 0.4708 0.5450 0.6826 0.8132 0.8766 0.9389 1
Ga 5000 4.5  0.5 0 0.2444 0.3184 0.3730 0.4593 0.5357 0.6777 0.8114 0.8758 0.9386 1
Ga 5250 4.5  0.5 0 0.2535 0.3284 0.3826 0.4686 0.5449 0.6859 0.8173 0.8800 0.9409 1
Ga 5500 4.5  0.5 0 0.2795 0.3530 0.4061 0.4906 0.5655 0.7025 0.8281 0.8875 0.9448 1
Ga 5750 4.5  0.5 0 0.2959 0.3691 0.4224 0.5075 0.5822 0.7164 0.8373 0.8938 0.9480 1
Ga 6000 4.5  0.5 0 0.3019 0.3760 0.4309 0.5185 0.5943 0.7275 0.8447 0.8988 0.9505 1
Ga 5000 5.0 -2.0 0 0.2060 0.3267 0.4139 0.5342 0.6238 0.7612 0.8689 0.9158 0.9593 1
Ga 5250 5.0 -2.0 0 0.2256 0.3354 0.4219 0.5412 0.6290 0.7638 0.8700 0.9165 0.9596 1
Ga 5500 5.0 -2.0 0 0.2453 0.3441 0.4300 0.5481 0.6342 0.7664 0.8711 0.9171 0.9599 1
Ga 5000 5.0 -1.0 0 0.2660 0.3249 0.3804 0.4722 0.5547 0.7017 0.8308 0.8901 0.9464 1
Ga 5250 5.0 -1.0 0 0.2819 0.3401 0.3961 0.4902 0.5727 0.7161 0.8397 0.8960 0.9494 1
Ga 5500 5.0 -1.0 0 0.2977 0.3553 0.4118 0.5081 0.5907 0.7306 0.8487 0.9020 0.9523 1
Ga 4500 5.0 -0.5 0 0.2446 0.3301 0.3959 0.4939 0.5736 0.7103 0.8321 0.8897 0.9456 1
Ga 4750 5.0 -0.5 0 0.2707 0.3379 0.3942 0.4831 0.5601 0.6989 0.8255 0.8855 0.9436 1
Ga 4500 5.0  0.0 0 0.2073 0.2912 0.3556 0.4533 0.5350 0.6796 0.8125 0.8763 0.9388 1
Ga 4750 5.0  0.0 0 0.2188 0.2922 0.3522 0.4466 0.5284 0.6761 0.8118 0.8764 0.9390 1
Ga 5000 5.0  0.0 0 0.2362 0.3033 0.3601 0.4520 0.5331 0.6808 0.8157 0.8793 0.9407 1
Ga 5250 5.0  0.0 0 0.2596 0.3245 0.3793 0.4692 0.5491 0.6936 0.8241 0.8851 0.9437 1
Ga 5500 5.0  0.0 0 0.2888 0.3558 0.4099 0.4985 0.5764 0.7146 0.8370 0.8938 0.9480 1
Ga 5000 5.0  0.5 0 0.2411 0.3127 0.3682 0.4564 0.5340 0.6770 0.8110 0.8755 0.9385 1
Ga 5250 5.0  0.5 0 0.2500 0.3235 0.3794 0.4680 0.5457 0.6876 0.8185 0.8808 0.9412 1
Ga 5500 5.0  0.5 0 0.2590 0.3343 0.3906 0.4795 0.5574 0.6982 0.8259 0.8860 0.9439 1
I  4000 1.5 -1.0 0 0.3039 0.3975 0.4532 0.5339 0.6026 0.7270 0.8415 0.8959 0.9487 1
I  4250 1.5 -1.0 0 0.3380 0.4238 0.4785 0.5585 0.6266 0.7470 0.8546 0.9048 0.9533 1
I  4500 1.5 -1.0 0 0.3721 0.4502 0.5038 0.5831 0.6507 0.7670 0.8676 0.9137 0.9578 1
I  4000 2.0 -2.0 0 0.2755 0.3725 0.4385 0.5304 0.6046 0.7329 0.8468 0.8999 0.9509 1
I  4250 2.0 -2.0 0 0.3074 0.4033 0.4687 0.5610 0.6346 0.7574 0.8625 0.9107 0.9564 1
I  4500 2.0 -2.0 0 0.3393 0.4341 0.4990 0.5915 0.6646 0.7820 0.8783 0.9214 0.9619 1
I  4000 2.0 -1.0 0 0.3183 0.3977 0.4538 0.5351 0.6033 0.7263 0.8401 0.8947 0.9479 1
I  4250 2.0 -1.0 0 0.3456 0.4204 0.4739 0.5536 0.6213 0.7418 0.8506 0.9021 0.9519 1
I  4500 2.0 -1.0 0 0.3729 0.4431 0.4941 0.5721 0.6393 0.7572 0.8612 0.9096 0.9558 1
I  4000 2.0 -0.5 0 0.3344 0.4210 0.4779 0.5598 0.6269 0.7445 0.8511 0.9020 0.9516 1
I  4250 2.0 -0.5 0 0.3513 0.4393 0.4948 0.5749 0.6407 0.7554 0.8583 0.9070 0.9542 1
I  4500 2.0 -0.5 0 0.3683 0.4575 0.5118 0.5900 0.6545 0.7663 0.8654 0.9120 0.9567 1
I  4000 2.0  0.0 0 0.3186 0.4059 0.4576 0.5351 0.6018 0.7232 0.8373 0.8927 0.9470 1
I  4250 2.0  0.0 0 0.3238 0.4045 0.4611 0.5431 0.6117 0.7347 0.8466 0.8995 0.9506 1
I  4500 2.0  0.0 0 0.3413 0.4241 0.4819 0.5651 0.6335 0.7533 0.8591 0.9082 0.9550 1
I  4750 2.0  0.0 0 0.3710 0.4645 0.5200 0.6010 0.6673 0.7791 0.8749 0.9187 0.9602 1
I  5000 2.0  0.0 0 0.4130 0.5258 0.5755 0.6508 0.7129 0.8120 0.8938 0.9311 0.9663 1
I  4000 2.5 -2.0 0 0.2693 0.3829 0.4536 0.5478 0.6209 0.7443 0.8533 0.9042 0.9530 1
I  4250 2.5 -2.0 0 0.2905 0.3917 0.4592 0.5540 0.6294 0.7546 0.8612 0.9099 0.9560 1
I  4500 2.5 -2.0 0 0.3121 0.4068 0.4726 0.5670 0.6426 0.7665 0.8693 0.9156 0.9590 1
I  4750 2.5 -2.0 0 0.3341 0.4281 0.4937 0.5868 0.6607 0.7802 0.8777 0.9213 0.9619 1
I  5000 2.5 -2.0 0 0.3564 0.4557 0.5225 0.6134 0.6836 0.7955 0.8865 0.9270 0.9647 1
I  5250 2.5 -2.0 0 0.3791 0.4895 0.5590 0.6467 0.7112 0.8126 0.8955 0.9327 0.9674 1
I  5500 2.5 -2.0 0 0.4023 0.5295 0.6032 0.6868 0.7436 0.8314 0.9049 0.9384 0.9700 1
I  4000 2.5 -1.0 0 0.3051 0.3895 0.4510 0.5380 0.6082 0.7308 0.8429 0.8966 0.9489 1
I  4250 2.5 -1.0 0 0.3311 0.4126 0.4698 0.5531 0.6219 0.7423 0.8509 0.9022 0.9518 1
I  4500 2.5 -1.0 0 0.3570 0.4357 0.4886 0.5682 0.6355 0.7538 0.8589 0.9079 0.9548 1
I  4000 2.5 -0.5 0 0.3265 0.4115 0.4706 0.5544 0.6226 0.7415 0.8492 0.9006 0.9507 1
I  4250 2.5 -0.5 0 0.3492 0.4330 0.4889 0.5684 0.6338 0.7490 0.8536 0.9034 0.9520 1
I  4500 2.5 -0.5 0 0.3745 0.4565 0.5096 0.5857 0.6489 0.7603 0.8608 0.9084 0.9546 1
I  4750 2.5 -0.5 0 0.4022 0.4821 0.5325 0.6064 0.6680 0.7754 0.8709 0.9156 0.9586 1
I  5000 2.5 -0.5 0 0.4325 0.5098 0.5577 0.6304 0.6910 0.7943 0.8838 0.9250 0.9640 1
I  4000 2.5  0.0 0 0.3215 0.3996 0.4537 0.5343 0.6026 0.7254 0.8393 0.8939 0.9475 1
I  4250 2.5  0.0 0 0.3321 0.4121 0.4657 0.5451 0.6126 0.7339 0.8454 0.8984 0.9499 1
I  4500 2.5  0.0 0 0.3456 0.4267 0.4796 0.5583 0.6251 0.7444 0.8526 0.9035 0.9526 1
I  4750 2.5  0.0 0 0.3621 0.4432 0.4956 0.5739 0.6403 0.7570 0.8609 0.9093 0.9556 1
I  5000 2.5  0.0 0 0.3816 0.4617 0.5135 0.5918 0.6581 0.7717 0.8704 0.9158 0.9588 1
I  4000 2.5  0.5 0 0.3134 0.3921 0.4457 0.5263 0.5948 0.7187 0.8344 0.8904 0.9454 1
I  4250 2.5  0.5 0 0.3024 0.3907 0.4468 0.5293 0.5988 0.7236 0.8386 0.8936 0.9471 1
I  4500 2.5  0.5 0 0.2914 0.3893 0.4478 0.5322 0.6028 0.7285 0.8427 0.8968 0.9489 1
I  4500 3.0 -1.0 0 0.3420 0.4201 0.4755 0.5567 0.6251 0.7455 0.8535 0.9041 0.9529 1
I  4750 3.0 -1.0 0 0.3668 0.4444 0.4998 0.5802 0.6468 0.7618 0.8635 0.9109 0.9564 1
I  5000 3.0 -1.0 0 0.3916 0.4688 0.5241 0.6038 0.6684 0.7782 0.8736 0.9177 0.9598 1
I  5250 3.0 -1.0 0 0.4164 0.4931 0.5485 0.6274 0.6901 0.7945 0.8836 0.9245 0.9633 1
I  5500 3.0 -1.0 0 0.4412 0.5174 0.5728 0.6509 0.7118 0.8109 0.8937 0.9313 0.9668 1
I  5000 3.0 -0.5 0 0.4194 0.4942 0.5443 0.6177 0.6786 0.7840 0.8766 0.9196 0.9606 1
I  5250 3.0 -0.5 0 0.4337 0.5081 0.5589 0.6332 0.6937 0.7960 0.8844 0.9250 0.9636 1
I  5500 3.0 -0.5 0 0.4481 0.5221 0.5736 0.6487 0.7087 0.8081 0.8922 0.9305 0.9665 1
I  4500 3.0  0.0 0 0.3395 0.4182 0.4715 0.5507 0.6181 0.7386 0.8486 0.9007 0.9512 1
I  4750 3.0  0.0 0 0.3638 0.4406 0.4912 0.5690 0.6359 0.7541 0.8592 0.9081 0.9550 1
I  5000 3.0  0.0 0 0.3877 0.4624 0.5124 0.5900 0.6560 0.7704 0.8698 0.9154 0.9587 1
I  5250 3.0  0.0 0 0.4113 0.4836 0.5350 0.6137 0.6785 0.7877 0.8803 0.9224 0.9622 1
I  5500 3.0  0.0 0 0.4346 0.5043 0.5591 0.6401 0.7034 0.8059 0.8908 0.9293 0.9657 1
I  4500 3.0  0.5 0 0.3114 0.4003 0.4562 0.5380 0.6067 0.7301 0.8433 0.8971 0.9492 1
I  4750 3.0  0.5 0 0.3250 0.4128 0.4688 0.5512 0.6205 0.7425 0.8518 0.9030 0.9523 1
I  5000 3.0  0.5 0 0.3386 0.4253 0.4814 0.5645 0.6343 0.7550 0.8604 0.9090 0.9554 1
I  5000 3.5 -1.0 0 0.3872 0.4561 0.5093 0.5909 0.6589 0.7740 0.8722 0.9170 0.9596 1
I  5250 3.5 -1.0 0 0.4107 0.4803 0.5354 0.6171 0.6829 0.7914 0.8825 0.9238 0.9629 1
I  5500 3.5 -1.0 0 0.4288 0.5024 0.5596 0.6409 0.7043 0.8066 0.8915 0.9297 0.9659 1
I  5750 3.5 -1.0 0 0.4416 0.5223 0.5819 0.6622 0.7230 0.8197 0.8992 0.9348 0.9685 1
I  6000 3.5 -1.0 0 0.4490 0.5399 0.6023 0.6811 0.7391 0.8307 0.9057 0.9391 0.9706 1
I  4250 3.5 -0.5 0 0.3024 0.3998 0.4647 0.5543 0.6252 0.7458 0.8530 0.9035 0.9525 1
I  4500 3.5 -0.5 0 0.3474 0.4355 0.4934 0.5749 0.6413 0.7565 0.8593 0.9077 0.9546 1
I  4750 3.5 -0.5 0 0.3826 0.4636 0.5168 0.5934 0.6568 0.7676 0.8662 0.9125 0.9570 1
I  5000 3.5 -0.5 0 0.4081 0.4841 0.5351 0.6096 0.6717 0.7793 0.8738 0.9177 0.9597 1
I  5250 3.5 -0.5 0 0.4239 0.4972 0.5483 0.6238 0.6860 0.7914 0.8820 0.9233 0.9627 1
I  5500 3.5 -0.5 0 0.4354 0.5094 0.5622 0.6393 0.7014 0.8039 0.8900 0.9289 0.9656 1
I  5750 3.5 -0.5 0 0.4457 0.5247 0.5802 0.6581 0.7188 0.8167 0.8977 0.9340 0.9681 1
I  6000 3.5 -0.5 0 0.4549 0.5430 0.6022 0.6801 0.7383 0.8296 0.9048 0.9386 0.9703 1
I  4500 3.5  0.0 0 0.3168 0.4033 0.4607 0.5433 0.6122 0.7349 0.8464 0.8992 0.9503 1
I  4750 3.5  0.0 0 0.3407 0.4221 0.4768 0.5581 0.6267 0.7475 0.8551 0.9054 0.9536 1
I  5000 3.5  0.0 0 0.3655 0.4432 0.4964 0.5771 0.6450 0.7625 0.8650 0.9122 0.9571 1
I  5250 3.5  0.0 0 0.3912 0.4667 0.5196 0.6002 0.6670 0.7799 0.8759 0.9196 0.9608 1
I  5500 3.5  0.0 0 0.4165 0.4919 0.5457 0.6264 0.6914 0.7982 0.8870 0.9269 0.9645 1
I  5750 3.5  0.0 0 0.4389 0.5179 0.5737 0.6537 0.7156 0.8149 0.8966 0.9332 0.9676 1
I  6000 3.5  0.0 0 0.4583 0.5447 0.6035 0.6821 0.7396 0.8300 0.9047 0.9383 0.9701 1
I  4500 3.5  0.5 0 0.2963 0.3863 0.4455 0.5306 0.6014 0.7270 0.8416 0.8960 0.9488 1
I  4750 3.5  0.5 0 0.3216 0.4079 0.4649 0.5483 0.6180 0.7408 0.8509 0.9026 0.9522 1
I  5000 3.5  0.5 0 0.3468 0.4296 0.4842 0.5660 0.6347 0.7546 0.8603 0.9091 0.9557 1
I  5000 4.0 -2.0 0 0.3344 0.4195 0.4908 0.5935 0.6709 0.7898 0.8838 0.9251 0.9637 1
I  5250 4.0 -2.0 0 0.3292 0.4412 0.5203 0.6207 0.6932 0.8039 0.8915 0.9301 0.9661 1
I  5500 4.0 -2.0 0 0.3388 0.4660 0.5477 0.6440 0.7118 0.8152 0.8975 0.9339 0.9680 1
I  5750 4.0 -2.0 0 0.3630 0.4938 0.5731 0.6636 0.7266 0.8236 0.9018 0.9366 0.9694 1
I  6000 4.0 -2.0 0 0.3895 0.5186 0.5949 0.6802 0.7392 0.8308 0.9055 0.9390 0.9705 1
I  6250 4.0 -2.0 0 0.4108 0.5366 0.6122 0.6945 0.7508 0.8379 0.9093 0.9414 0.9716 1
I  6500 4.0 -2.0 0 0.4268 0.5478 0.6250 0.7064 0.7614 0.8449 0.9133 0.9440 0.9728 1
I  5000 4.0 -1.0 0 0.3741 0.4440 0.4978 0.5817 0.6516 0.7699 0.8703 0.9158 0.9590 1
I  5250 4.0 -1.0 0 0.4025 0.4705 0.5240 0.6062 0.6737 0.7858 0.8796 0.9220 0.9620 1
I  5500 4.0 -1.0 0 0.4231 0.4914 0.5455 0.6263 0.6915 0.7982 0.8868 0.9267 0.9644 1
I  5750 4.0 -1.0 0 0.4359 0.5067 0.5625 0.6422 0.7050 0.8071 0.8919 0.9301 0.9661 1
I  6000 4.0 -1.0 0 0.4438 0.5209 0.5791 0.6580 0.7186 0.8161 0.8971 0.9335 0.9678 1
I  6250 4.0 -1.0 0 0.4478 0.5361 0.5970 0.6756 0.7342 0.8270 0.9034 0.9377 0.9698 1
I  6500 4.0 -1.0 0 0.4480 0.5522 0.6164 0.6950 0.7518 0.8396 0.9108 0.9425 0.9721 1
I  4500 4.0 -0.5 0 0.3414 0.4270 0.4860 0.5707 0.6393 0.7564 0.8598 0.9082 0.9548 1
I  4750 4.0 -0.5 0 0.4084 0.4835 0.5342 0.6083 0.6698 0.7768 0.8718 0.9162 0.9588 1
I  5000 4.0 -0.5 0 0.4395 0.5094 0.5567 0.6270 0.6859 0.7885 0.8790 0.9211 0.9613 1
I  5250 4.0 -0.5 0 0.4355 0.5053 0.5539 0.6270 0.6877 0.7916 0.8816 0.9230 0.9624 1
I  5500 4.0 -0.5 0 0.4270 0.4993 0.5510 0.6278 0.6905 0.7953 0.8844 0.9249 0.9634 1
I  5750 4.0 -0.5 0 0.4317 0.5076 0.5621 0.6404 0.7026 0.8047 0.8901 0.9287 0.9653 1
I  6000 4.0 -0.5 0 0.4427 0.5239 0.5813 0.6598 0.7201 0.8172 0.8974 0.9336 0.9676 1
I  6250 4.0 -0.5 0 0.4503 0.5388 0.5993 0.6782 0.7368 0.8290 0.9044 0.9382 0.9700 1
I  6500 4.0 -0.5 0 0.4541 0.5523 0.6161 0.6957 0.7525 0.8401 0.9110 0.9426 0.9723 1
I  4500 4.0  0.0 0 0.3032 0.3901 0.4488 0.5348 0.6063 0.7318 0.8448 0.8983 0.9499 1
I  4750 4.0  0.0 0 0.3295 0.4133 0.4694 0.5523 0.6220 0.7441 0.8531 0.9040 0.9529 1
I  5000 4.0  0.0 0 0.3565 0.4371 0.4913 0.5722 0.6402 0.7585 0.8624 0.9104 0.9562 1
I  5250 4.0  0.0 0 0.3843 0.4613 0.5144 0.5944 0.6610 0.7749 0.8727 0.9174 0.9597 1
I  5500 4.0  0.0 0 0.4092 0.4838 0.5367 0.6164 0.6817 0.7908 0.8824 0.9239 0.9630 1
I  5750 4.0  0.0 0 0.4279 0.5022 0.5560 0.6357 0.6995 0.8036 0.8900 0.9289 0.9655 1
I  6000 4.0  0.0 0 0.4433 0.5197 0.5749 0.6542 0.7159 0.8149 0.8965 0.9331 0.9676 1
I  6250 4.0  0.0 0 0.4590 0.5403 0.5965 0.6740 0.7329 0.8265 0.9032 0.9375 0.9698 1
I  6500 4.0  0.0 0 0.4751 0.5638 0.6206 0.6949 0.7506 0.8385 0.9101 0.9421 0.9720 1
I  4500 4.0  0.5 0 0.2956 0.3847 0.4438 0.5294 0.6005 0.7264 0.8410 0.8955 0.9485 1
I  4750 4.0  0.5 0 0.3167 0.4019 0.4591 0.5431 0.6134 0.7371 0.8483 0.9006 0.9511 1
I  5000 4.0  0.5 0 0.3381 0.4204 0.4761 0.5588 0.6281 0.7491 0.8563 0.9062 0.9540 1
I  5250 4.0  0.5 0 0.3597 0.4403 0.4949 0.5764 0.6445 0.7623 0.8650 0.9122 0.9571 1
I  5500 4.0  0.5 0 0.3816 0.4616 0.5155 0.5959 0.6628 0.7768 0.8743 0.9186 0.9605 1
I  5000 4.5 -2.0 0 0.2828 0.4023 0.4858 0.5976 0.6781 0.7979 0.8898 0.9294 0.9660 1
I  5250 4.5 -2.0 0 0.3120 0.4247 0.5093 0.6181 0.6945 0.8079 0.8950 0.9327 0.9676 1
I  5500 4.5 -2.0 0 0.3382 0.4492 0.5329 0.6367 0.7087 0.8158 0.8989 0.9351 0.9687 1
I  5750 4.5 -2.0 0 0.3615 0.4760 0.5564 0.6534 0.7206 0.8219 0.9015 0.9367 0.9694 1
I  6000 4.5 -2.0 0 0.3818 0.5009 0.5772 0.6671 0.7300 0.8262 0.9033 0.9376 0.9697 1
I  6250 4.5 -2.0 0 0.3990 0.5190 0.5918 0.6765 0.7363 0.8290 0.9045 0.9383 0.9700 1
I  6500 4.5 -2.0 0 0.4132 0.5302 0.6002 0.6816 0.7396 0.8304 0.9051 0.9387 0.9703 1
I  5000 4.5 -1.0 0 0.3643 0.4273 0.4816 0.5670 0.6396 0.7626 0.8667 0.9137 0.9580 1
I  5250 4.5 -1.0 0 0.3917 0.4506 0.5048 0.5914 0.6628 0.7806 0.8777 0.9210 0.9617 1
I  5500 4.5 -1.0 0 0.4061 0.4697 0.5263 0.6134 0.6830 0.7951 0.8863 0.9267 0.9645 1
I  5750 4.5 -1.0 0 0.4076 0.4847 0.5460 0.6330 0.7000 0.8062 0.8923 0.9305 0.9663 1
I  6000 4.5 -1.0 0 0.4124 0.5009 0.5655 0.6510 0.7149 0.8154 0.8971 0.9336 0.9678 1
I  6250 4.5 -1.0 0 0.4332 0.5226 0.5860 0.6679 0.7285 0.8240 0.9019 0.9367 0.9693 1
I  6500 4.5 -1.0 0 0.4699 0.5496 0.6077 0.6836 0.7409 0.8320 0.9065 0.9397 0.9708 1
I  4500 4.5 -0.5 0 0.3350 0.4184 0.4797 0.5695 0.6411 0.7602 0.8631 0.9106 0.9562 1
I  4750 4.5 -0.5 0 0.3647 0.4380 0.4936 0.5784 0.6480 0.7655 0.8668 0.9133 0.9576 1
I  5000 4.5 -0.5 0 0.3890 0.4558 0.5078 0.5890 0.6569 0.7721 0.8711 0.9163 0.9592 1
I  5250 4.5 -0.5 0 0.4078 0.4720 0.5224 0.6015 0.6678 0.7801 0.8761 0.9197 0.9610 1
I  5500 4.5 -0.5 0 0.4211 0.4865 0.5373 0.6157 0.6807 0.7896 0.8818 0.9235 0.9628 1
I  5750 4.5 -0.5 0 0.4290 0.4994 0.5526 0.6317 0.6956 0.8004 0.8881 0.9276 0.9648 1
I  6000 4.5 -0.5 0 0.4366 0.5127 0.5685 0.6481 0.7105 0.8112 0.8943 0.9317 0.9668 1
I  6250 4.5 -0.5 0 0.4471 0.5275 0.5850 0.6640 0.7245 0.8210 0.9001 0.9355 0.9688 1
I  6500 4.5 -0.5 0 0.4584 0.5440 0.6024 0.6799 0.7381 0.8304 0.9056 0.9392 0.9706 1
I  6750 4.5 -0.5 0 0.4689 0.5620 0.6206 0.6960 0.7517 0.8395 0.9108 0.9426 0.9722 1
I  7000 4.5 -0.5 0 0.4785 0.5815 0.6397 0.7123 0.7654 0.8484 0.9158 0.9458 0.9738 1
I  4500 4.5  0.0 0 0.3007 0.3827 0.4426 0.5325 0.6059 0.7327 0.8458 0.8990 0.9503 1
I  4750 4.5  0.0 0 0.3268 0.4059 0.4618 0.5473 0.6188 0.7432 0.8532 0.9042 0.9531 1
I  5000 4.5  0.0 0 0.3497 0.4268 0.4808 0.5636 0.6335 0.7548 0.8607 0.9094 0.9558 1
I  5250 4.5  0.0 0 0.3694 0.4452 0.4994 0.5813 0.6499 0.7673 0.8685 0.9146 0.9584 1
I  5500 4.5  0.0 0 0.3889 0.4640 0.5190 0.6007 0.6678 0.7806 0.8765 0.9199 0.9610 1
I  5750 4.5  0.0 0 0.4117 0.4862 0.5412 0.6220 0.6870 0.7946 0.8847 0.9253 0.9637 1
I  6000 4.5  0.0 0 0.4318 0.5074 0.5626 0.6424 0.7054 0.8078 0.8924 0.9304 0.9662 1
I  6250 4.5  0.0 0 0.4402 0.5211 0.5783 0.6582 0.7198 0.8180 0.8984 0.9344 0.9682 1
I  6500 4.5  0.0 0 0.4451 0.5331 0.5930 0.6730 0.7329 0.8273 0.9039 0.9381 0.9700 1
I  6750 4.5  0.0 0 0.4556 0.5504 0.6118 0.6906 0.7484 0.8379 0.9101 0.9421 0.9720 1
I  7000 4.5  0.0 0 0.4719 0.5727 0.6345 0.7110 0.7660 0.8499 0.9169 0.9465 0.9742 1
I  4500 4.5  0.5 0 0.3872 0.4571 0.5088 0.5859 0.6497 0.7611 0.8615 0.9090 0.9552 1
I  4750 4.5  0.5 0 0.3464 0.4230 0.4775 0.5589 0.6271 0.7469 0.8542 0.9046 0.9531 1
I  5000 4.5  0.5 0 0.3334 0.4134 0.4689 0.5521 0.6221 0.7448 0.8539 0.9046 0.9533 1
I  5250 4.5  0.5 0 0.3482 0.4283 0.4831 0.5654 0.6346 0.7549 0.8605 0.9092 0.9556 1
I  5500 4.5  0.5 0 0.3794 0.4578 0.5110 0.5911 0.6579 0.7725 0.8713 0.9165 0.9593 1
I  5750 4.5  0.5 0 0.4017 0.4796 0.5325 0.6117 0.6771 0.7871 0.8803 0.9225 0.9623 1
I  6000 4.5  0.5 0 0.4141 0.4930 0.5468 0.6267 0.6915 0.7984 0.8873 0.9271 0.9646 1
I  5000 5.0 -2.0 0 0.2889 0.4171 0.5026 0.6139 0.6929 0.8090 0.8966 0.9340 0.9683 1
I  5250 5.0 -2.0 0 0.3149 0.4286 0.5122 0.6220 0.6992 0.8125 0.8983 0.9350 0.9687 1
I  5500 5.0 -2.0 0 0.3409 0.4400 0.5218 0.6302 0.7055 0.8159 0.8999 0.9360 0.9692 1
I  5000 5.0 -1.0 0 0.3629 0.4245 0.4800 0.5657 0.6387 0.7631 0.8677 0.9146 0.9586 1
I  5250 5.0 -1.0 0 0.3836 0.4434 0.4978 0.5840 0.6562 0.7764 0.8757 0.9199 0.9612 1
I  5500 5.0 -1.0 0 0.4043 0.4622 0.5157 0.6023 0.6737 0.7896 0.8837 0.9251 0.9638 1
I  4500 5.0 -0.5 0 0.3282 0.4190 0.4854 0.5795 0.6519 0.7697 0.8693 0.9148 0.9583 1
I  4750 5.0 -0.5 0 0.3616 0.4324 0.4891 0.5735 0.6429 0.7616 0.8645 0.9118 0.9569 1
I  4500 5.0  0.0 0 0.2894 0.3812 0.4473 0.5427 0.6181 0.7441 0.8534 0.9042 0.9530 1
I  4750 5.0  0.0 0 0.3035 0.3837 0.4454 0.5374 0.6127 0.7411 0.8526 0.9041 0.9531 1
I  5000 5.0  0.0 0 0.3248 0.3977 0.4557 0.5444 0.6185 0.7459 0.8561 0.9066 0.9544 1
I  5250 5.0  0.0 0 0.3534 0.4229 0.4782 0.5636 0.6354 0.7584 0.8638 0.9118 0.9570 1
I  5500 5.0  0.0 0 0.3892 0.4595 0.5128 0.5951 0.6634 0.7786 0.8758 0.9196 0.9609 1
I  5000 5.0  0.5 0 0.3284 0.4062 0.4627 0.5477 0.6188 0.7428 0.8527 0.9038 0.9529 1
I  5250 5.0  0.5 0 0.3411 0.4205 0.4772 0.5621 0.6326 0.7542 0.8601 0.9089 0.9555 1
I  5500 5.0  0.5 0 0.3539 0.4348 0.4917 0.5765 0.6465 0.7656 0.8676 0.9140 0.9580 1
Ke 4000 1.5 -1.0 0 0.2088 0.2933 0.3476 0.4313 0.5068 0.6520 0.7938 0.8634 0.9321 1
Ke 4250 1.5 -1.0 0 0.2397 0.3192 0.3738 0.4586 0.5347 0.6768 0.8106 0.8750 0.9382 1
Ke 4500 1.5 -1.0 0 0.2706 0.3451 0.4000 0.4859 0.5626 0.7016 0.8274 0.8867 0.9442 1
Ke 4000 2.0 -2.0 0 0.1926 0.2763 0.3386 0.4318 0.5125 0.6614 0.8017 0.8694 0.9354 1
Ke 4250 2.0 -2.0 0 0.2167 0.3030 0.3666 0.4630 0.5451 0.6902 0.8211 0.8829 0.9425 1
Ke 4500 2.0 -2.0 0 0.2409 0.3297 0.3946 0.4941 0.5776 0.7189 0.8405 0.8964 0.9495 1
Ke 4000 2.0 -1.0 0 0.2255 0.2944 0.3479 0.4313 0.5058 0.6491 0.7904 0.8607 0.9305 1
Ke 4250 2.0 -1.0 0 0.2475 0.3150 0.3674 0.4508 0.5260 0.6682 0.8043 0.8707 0.9359 1
Ke 4500 2.0 -1.0 0 0.2695 0.3356 0.3869 0.4704 0.5463 0.6873 0.8182 0.8808 0.9413 1
Ke 4000 2.0 -0.5 0 0.2392 0.3151 0.3698 0.4555 0.5303 0.6692 0.8029 0.8690 0.9347 1
Ke 4250 2.0 -0.5 0 0.2534 0.3335 0.3885 0.4733 0.5471 0.6833 0.8128 0.8761 0.9384 1
Ke 4500 2.0 -0.5 0 0.2675 0.3520 0.4071 0.4910 0.5639 0.6974 0.8226 0.8831 0.9422 1
Ke 4000 2.0  0.0 0 0.2188 0.2996 0.3504 0.4311 0.5046 0.6464 0.7878 0.8587 0.9297 1
Ke 4250 2.0  0.0 0 0.2271 0.3017 0.3575 0.4436 0.5194 0.6632 0.8014 0.8687 0.9349 1
Ke 4500 2.0  0.0 0 0.2454 0.3229 0.3809 0.4694 0.5459 0.6869 0.8180 0.8804 0.9410 1
Ke 4750 2.0  0.0 0 0.2739 0.3632 0.4205 0.5085 0.5840 0.7176 0.8375 0.8938 0.9479 1
Ke 5000 2.0  0.0 0 0.3124 0.4227 0.4763 0.5609 0.6337 0.7553 0.8599 0.9089 0.9557 1
Ke 4000 2.5 -2.0 0 0.1884 0.2869 0.3549 0.4519 0.5320 0.6760 0.8105 0.8752 0.9383 1
Ke 4250 2.5 -2.0 0 0.2028 0.2932 0.3587 0.4576 0.5414 0.6887 0.8207 0.8827 0.9424 1
Ke 4500 2.5 -2.0 0 0.2180 0.3051 0.3699 0.4702 0.5555 0.7028 0.8307 0.8899 0.9462 1
Ke 4750 2.5 -2.0 0 0.2338 0.3227 0.3887 0.4897 0.5744 0.7181 0.8406 0.8966 0.9497 1
Ke 5000 2.5 -2.0 0 0.2503 0.3460 0.4150 0.5160 0.5980 0.7347 0.8503 0.9030 0.9528 1
Ke 5250 2.5 -2.0 0 0.2675 0.3749 0.4488 0.5491 0.6264 0.7526 0.8598 0.9089 0.9557 1
Ke 5500 2.5 -2.0 0 0.2854 0.4094 0.4901 0.5890 0.6595 0.7718 0.8691 0.9144 0.9582 1
Ke 4000 2.5 -1.0 0 0.2127 0.2846 0.3435 0.4333 0.5104 0.6538 0.7933 0.8626 0.9315 1
Ke 4250 2.5 -1.0 0 0.2343 0.3066 0.3624 0.4496 0.5262 0.6685 0.8043 0.8706 0.9358 1
Ke 4500 2.5 -1.0 0 0.2558 0.3286 0.3814 0.4660 0.5420 0.6832 0.8154 0.8786 0.9401 1
Ke 4000 2.5 -0.5 0 0.2349 0.3054 0.3608 0.4477 0.5235 0.6641 0.7994 0.8663 0.9331 1
Ke 4250 2.5 -0.5 0 0.2515 0.3268 0.3815 0.4647 0.5375 0.6741 0.8057 0.8706 0.9352 1
Ke 4500 2.5 -0.5 0 0.2720 0.3496 0.4030 0.4841 0.5552 0.6883 0.8154 0.8776 0.9389 1
Ke 4750 2.5 -0.5 0 0.2964 0.3736 0.4255 0.5060 0.5766 0.7067 0.8286 0.8872 0.9444 1
Ke 5000 2.5 -0.5 0 0.3248 0.3989 0.4490 0.5302 0.6016 0.7292 0.8452 0.8996 0.9516 1
Ke 4000 2.5  0.0 0 0.2269 0.2951 0.3455 0.4276 0.5023 0.6459 0.7879 0.8587 0.9294 1
Ke 4250 2.5  0.0 0 0.2360 0.3088 0.3608 0.4435 0.5178 0.6599 0.7983 0.8663 0.9336 1
Ke 4500 2.5  0.0 0 0.2478 0.3233 0.3762 0.4594 0.5337 0.6740 0.8083 0.8735 0.9374 1
Ke 4750 2.5  0.0 0 0.2625 0.3385 0.3916 0.4754 0.5500 0.6883 0.8181 0.8804 0.9411 1
Ke 5000 2.5  0.0 0 0.2799 0.3546 0.4071 0.4914 0.5665 0.7028 0.8277 0.8870 0.9444 1
Ke 4000 2.5  0.5 0 0.2258 0.2937 0.3421 0.4205 0.4930 0.6355 0.7795 0.8523 0.9256 1
Ke 4250 2.5  0.5 0 0.2113 0.2898 0.3432 0.4267 0.5018 0.6460 0.7880 0.8587 0.9291 1
Ke 4500 2.5  0.5 0 0.1968 0.2859 0.3444 0.4330 0.5107 0.6565 0.7966 0.8651 0.9325 1
Ke 4500 3.0 -1.0 0 0.2428 0.3142 0.3684 0.4536 0.5298 0.6725 0.8078 0.8732 0.9373 1
Ke 4750 3.0 -1.0 0 0.2638 0.3363 0.3920 0.4783 0.5536 0.6916 0.8200 0.8816 0.9416 1
Ke 5000 3.0 -1.0 0 0.2849 0.3584 0.4156 0.5029 0.5775 0.7106 0.8322 0.8900 0.9460 1
Ke 5250 3.0 -1.0 0 0.3059 0.3805 0.4391 0.5276 0.6014 0.7297 0.8444 0.8984 0.9503 1
Ke 5500 3.0 -1.0 0 0.3269 0.4026 0.4627 0.5523 0.6252 0.7488 0.8566 0.9068 0.9547 1
Ke 5000 3.0 -0.5 0 0.3115 0.3829 0.4347 0.5155 0.5864 0.7156 0.8349 0.8917 0.9468 1
Ke 5250 3.0 -0.5 0 0.3220 0.3941 0.4478 0.5314 0.6028 0.7297 0.8445 0.8985 0.9505 1
Ke 5500 3.0 -0.5 0 0.3325 0.4053 0.4609 0.5473 0.6193 0.7439 0.8541 0.9054 0.9543 1
Ke 4500 3.0  0.0 0 0.2410 0.3141 0.3670 0.4503 0.5248 0.6661 0.8027 0.8695 0.9353 1
Ke 4750 3.0  0.0 0 0.2644 0.3359 0.3866 0.4689 0.5437 0.6837 0.8153 0.8784 0.9400 1
Ke 5000 3.0  0.0 0 0.2858 0.3559 0.4065 0.4898 0.5647 0.7020 0.8277 0.8871 0.9445 1
Ke 5250 3.0  0.0 0 0.3052 0.3740 0.4269 0.5130 0.5880 0.7211 0.8399 0.8954 0.9488 1
Ke 5500 3.0  0.0 0 0.3226 0.3901 0.4476 0.5385 0.6135 0.7410 0.8519 0.9035 0.9529 1
Ke 4500 3.0  0.5 0 0.2144 0.2963 0.3519 0.4376 0.5133 0.6569 0.7964 0.8650 0.9328 1
Ke 4750 3.0  0.5 0 0.2296 0.3104 0.3659 0.4521 0.5285 0.6710 0.8064 0.8720 0.9365 1
Ke 5000 3.0  0.5 0 0.2449 0.3245 0.3798 0.4666 0.5437 0.6851 0.8164 0.8791 0.9402 1
Ke 5000 3.5 -1.0 0 0.2822 0.3475 0.4016 0.4904 0.5687 0.7078 0.8321 0.8903 0.9463 1
Ke 5250 3.5 -1.0 0 0.3028 0.3700 0.4273 0.5182 0.5951 0.7279 0.8443 0.8985 0.9504 1
Ke 5500 3.5 -1.0 0 0.3178 0.3901 0.4509 0.5431 0.6184 0.7452 0.8549 0.9055 0.9539 1
Ke 5750 3.5 -1.0 0 0.3274 0.4078 0.4725 0.5652 0.6385 0.7599 0.8637 0.9113 0.9569 1
Ke 6000 3.5 -1.0 0 0.3314 0.4232 0.4919 0.5845 0.6555 0.7718 0.8707 0.9160 0.9594 1
Ke 4250 3.5 -0.5 0 0.2058 0.2938 0.3588 0.4537 0.5325 0.6740 0.8073 0.8723 0.9366 1
Ke 4500 3.5 -0.5 0 0.2475 0.3288 0.3869 0.4736 0.5481 0.6849 0.8142 0.8772 0.9391 1
Ke 4750 3.5 -0.5 0 0.2796 0.3557 0.4095 0.4917 0.5637 0.6971 0.8224 0.8829 0.9421 1
Ke 5000 3.5 -0.5 0 0.3022 0.3745 0.4266 0.5078 0.5794 0.7105 0.8317 0.8894 0.9456 1
Ke 5250 3.5 -0.5 0 0.3153 0.3853 0.4383 0.5222 0.5952 0.7253 0.8421 0.8968 0.9495 1
Ke 5500 3.5 -0.5 0 0.3239 0.3952 0.4510 0.5383 0.6124 0.7403 0.8522 0.9039 0.9532 1
Ke 5750 3.5 -0.5 0 0.3309 0.4083 0.4682 0.5581 0.6316 0.7551 0.8613 0.9100 0.9563 1
Ke 6000 3.5 -0.5 0 0.3363 0.4244 0.4900 0.5817 0.6531 0.7696 0.8693 0.9151 0.9588 1
Ke 4500 3.5  0.0 0 0.2202 0.2998 0.3564 0.4430 0.5192 0.6625 0.8004 0.8679 0.9344 1
Ke 4750 3.5  0.0 0 0.2428 0.3178 0.3719 0.4574 0.5336 0.6760 0.8104 0.8751 0.9384 1
Ke 5000 3.5  0.0 0 0.2651 0.3372 0.3904 0.4761 0.5525 0.6927 0.8219 0.8833 0.9427 1
Ke 5250 3.5  0.0 0 0.2872 0.3580 0.4118 0.4991 0.5757 0.7125 0.8351 0.8924 0.9473 1
Ke 5500 3.5  0.0 0 0.3081 0.3801 0.4359 0.5255 0.6019 0.7336 0.8485 0.9015 0.9519 1
Ke 5750 3.5  0.0 0 0.3258 0.4030 0.4625 0.5537 0.6280 0.7525 0.8596 0.9088 0.9556 1
Ke 6000 3.5  0.0 0 0.3405 0.4267 0.4917 0.5838 0.6542 0.7693 0.8684 0.9143 0.9583 1
Ke 4500 3.5  0.5 0 0.1950 0.2796 0.3386 0.4283 0.5066 0.6531 0.7945 0.8639 0.9324 1
Ke 4750 3.5  0.5 0 0.2233 0.3039 0.3605 0.4483 0.5254 0.6691 0.8057 0.8719 0.9367 1
Ke 5000 3.5  0.5 0 0.2516 0.3281 0.3824 0.4682 0.5442 0.6851 0.8169 0.8799 0.9410 1
Ke 5000 4.0 -2.0 0 0.2389 0.3213 0.3950 0.5063 0.5940 0.7349 0.8511 0.9035 0.9530 1
Ke 5250 4.0 -2.0 0 0.2343 0.3416 0.4228 0.5326 0.6159 0.7488 0.8587 0.9084 0.9554 1
Ke 5500 4.0 -2.0 0 0.2420 0.3639 0.4483 0.5549 0.6338 0.7598 0.8646 0.9121 0.9572 1
Ke 5750 4.0 -2.0 0 0.2620 0.3884 0.4714 0.5732 0.6479 0.7678 0.8687 0.9147 0.9586 1
Ke 6000 4.0 -2.0 0 0.2837 0.4099 0.4912 0.5889 0.6601 0.7749 0.8724 0.9171 0.9597 1
Ke 6250 4.0 -2.0 0 0.3007 0.4253 0.5072 0.6030 0.6719 0.7824 0.8764 0.9197 0.9610 1
Ke 6500 4.0 -2.0 0 0.3128 0.4348 0.5194 0.6154 0.6832 0.7902 0.8809 0.9226 0.9622 1
Ke 5000 4.0 -1.0 0 0.2719 0.3379 0.3929 0.4837 0.5636 0.7054 0.8313 0.8898 0.9460 1
Ke 5250 4.0 -1.0 0 0.2956 0.3614 0.4172 0.5082 0.5866 0.7227 0.8415 0.8966 0.9494 1
Ke 5500 4.0 -1.0 0 0.3127 0.3800 0.4373 0.5281 0.6048 0.7358 0.8493 0.9018 0.9520 1
Ke 5750 4.0 -1.0 0 0.3233 0.3936 0.4533 0.5438 0.6184 0.7451 0.8548 0.9055 0.9539 1
Ke 6000 4.0 -1.0 0 0.3290 0.4061 0.4689 0.5596 0.6324 0.7547 0.8606 0.9093 0.9558 1
Ke 6250 4.0 -1.0 0 0.3306 0.4192 0.4859 0.5777 0.6490 0.7667 0.8677 0.9141 0.9581 1
Ke 6500 4.0 -1.0 0 0.3281 0.4328 0.5045 0.5981 0.6683 0.7812 0.8763 0.9197 0.9609 1
Ke 4500 4.0 -0.5 0 0.2452 0.3255 0.3842 0.4733 0.5495 0.6875 0.8165 0.8788 0.9399 1
Ke 4750 4.0 -0.5 0 0.3106 0.3819 0.4332 0.5127 0.5823 0.7105 0.8307 0.8884 0.9449 1
Ke 5000 4.0 -0.5 0 0.3386 0.4054 0.4540 0.5306 0.5985 0.7233 0.8390 0.8942 0.9479 1
Ke 5250 4.0 -0.5 0 0.3297 0.3965 0.4470 0.5276 0.5984 0.7259 0.8416 0.8962 0.9490 1
Ke 5500 4.0 -0.5 0 0.3166 0.3863 0.4404 0.5261 0.5999 0.7295 0.8446 0.8984 0.9502 1
Ke 5750 4.0 -0.5 0 0.3183 0.3923 0.4503 0.5391 0.6132 0.7404 0.8516 0.9031 0.9525 1
Ke 6000 4.0 -0.5 0 0.3272 0.4074 0.4695 0.5601 0.6330 0.7552 0.8606 0.9092 0.9555 1
Ke 6250 4.0 -0.5 0 0.3325 0.4210 0.4874 0.5797 0.6514 0.7689 0.8690 0.9149 0.9585 1
Ke 6500 4.0 -0.5 0 0.3341 0.4330 0.5039 0.5980 0.6683 0.7813 0.8767 0.9203 0.9614 1
Ke 4500 4.0  0.0 0 0.2082 0.2885 0.3462 0.4356 0.5141 0.6599 0.7991 0.8671 0.9341 1
Ke 4750 4.0  0.0 0 0.2341 0.3115 0.3671 0.4540 0.5310 0.6743 0.8093 0.8744 0.9379 1
Ke 5000 4.0  0.0 0 0.2587 0.3334 0.3877 0.4736 0.5498 0.6902 0.8202 0.8820 0.9419 1
Ke 5250 4.0  0.0 0 0.2821 0.3544 0.4081 0.4943 0.5704 0.7076 0.8317 0.8900 0.9460 1
Ke 5500 4.0  0.0 0 0.3018 0.3727 0.4270 0.5145 0.5905 0.7242 0.8423 0.8972 0.9498 1
Ke 5750 4.0  0.0 0 0.3154 0.3869 0.4431 0.5323 0.6077 0.7375 0.8505 0.9027 0.9526 1
Ke 6000 4.0  0.0 0 0.3263 0.4010 0.4598 0.5504 0.6246 0.7498 0.8577 0.9075 0.9551 1
Ke 6250 4.0  0.0 0 0.3387 0.4201 0.4816 0.5720 0.6441 0.7637 0.8661 0.9130 0.9578 1
Ke 6500 4.0  0.0 0 0.3524 0.4442 0.5084 0.5971 0.6663 0.7795 0.8755 0.9193 0.9607 1
Ke 4500 4.0  0.5 0 0.1945 0.2752 0.3346 0.4258 0.5050 0.6522 0.7937 0.8632 0.9319 1
Ke 4750 4.0  0.5 0 0.2198 0.2979 0.3549 0.4433 0.5210 0.6653 0.8027 0.8695 0.9352 1
Ke 5000 4.0  0.5 0 0.2424 0.3185 0.3738 0.4605 0.5370 0.6787 0.8120 0.8761 0.9387 1
Ke 5250 4.0  0.5 0 0.2622 0.3372 0.3914 0.4771 0.5530 0.6925 0.8216 0.8830 0.9424 1
Ke 5500 4.0  0.5 0 0.2793 0.3539 0.4078 0.4934 0.5691 0.7066 0.8315 0.8900 0.9462 1
Ke 5000 4.5 -2.0 0 0.1970 0.3095 0.3947 0.5154 0.6064 0.7478 0.8604 0.9101 0.9564 1
Ke 5250 4.5 -2.0 0 0.2217 0.3307 0.4181 0.5364 0.6234 0.7582 0.8658 0.9135 0.9581 1
Ke 5500 4.5 -2.0 0 0.2436 0.3528 0.4398 0.5537 0.6366 0.7654 0.8692 0.9156 0.9590 1
Ke 5750 4.5 -2.0 0 0.2629 0.3758 0.4600 0.5675 0.6459 0.7694 0.8706 0.9163 0.9593 1
Ke 6000 4.5 -2.0 0 0.2793 0.3962 0.4765 0.5776 0.6520 0.7712 0.8708 0.9161 0.9591 1
Ke 6250 4.5 -2.0 0 0.2925 0.4098 0.4872 0.5838 0.6556 0.7719 0.8707 0.9160 0.9591 1
Ke 6500 4.5 -2.0 0 0.3024 0.4165 0.4920 0.5861 0.6566 0.7717 0.8704 0.9159 0.9592 1
Ke 5000 4.5 -1.0 0 0.2636 0.3236 0.3785 0.4708 0.5531 0.6993 0.8284 0.8882 0.9453 1
Ke 5250 4.5 -1.0 0 0.2873 0.3452 0.4019 0.4972 0.5794 0.7207 0.8419 0.8973 0.9499 1
Ke 5500 4.5 -1.0 0 0.2993 0.3627 0.4229 0.5201 0.6011 0.7370 0.8518 0.9038 0.9531 1
Ke 5750 4.5 -1.0 0 0.2995 0.3763 0.4415 0.5394 0.6181 0.7482 0.8579 0.9078 0.9551 1
Ke 6000 4.5 -1.0 0 0.3027 0.3908 0.4596 0.5565 0.6324 0.7570 0.8625 0.9107 0.9565 1
Ke 6250 4.5 -1.0 0 0.3204 0.4101 0.4786 0.5726 0.6456 0.7655 0.8673 0.9138 0.9581 1
Ke 6500 4.5 -1.0 0 0.3526 0.4343 0.4984 0.5877 0.6578 0.7737 0.8722 0.9171 0.9597 1
Ke 4500 4.5 -0.5 0 0.2404 0.3195 0.3807 0.4750 0.5544 0.6943 0.8219 0.8827 0.9421 1
Ke 4750 4.5 -0.5 0 0.2663 0.3363 0.3924 0.4826 0.5609 0.7003 0.8266 0.8863 0.9441 1
Ke 5000 4.5 -0.5 0 0.2870 0.3515 0.4046 0.4922 0.5695 0.7077 0.8319 0.8901 0.9461 1
Ke 5250 4.5 -0.5 0 0.3025 0.3651 0.4172 0.5038 0.5803 0.7164 0.8377 0.8941 0.9482 1
Ke 5500 4.5 -0.5 0 0.3129 0.3770 0.4302 0.5173 0.5932 0.7264 0.8439 0.8983 0.9504 1
Ke 5750 4.5 -0.5 0 0.3181 0.3874 0.4438 0.5328 0.6081 0.7377 0.8507 0.9028 0.9526 1
Ke 6000 4.5 -0.5 0 0.3233 0.3985 0.4583 0.5490 0.6236 0.7492 0.8575 0.9074 0.9548 1
Ke 6250 4.5 -0.5 0 0.3315 0.4116 0.4740 0.5654 0.6386 0.7604 0.8643 0.9119 0.9571 1
Ke 6500 4.5 -0.5 0 0.3404 0.4263 0.4906 0.5817 0.6533 0.7710 0.8708 0.9162 0.9593 1
Ke 6750 4.5 -0.5 0 0.3480 0.4421 0.5078 0.5979 0.6675 0.7811 0.8768 0.9203 0.9613 1
Ke 7000 4.5 -0.5 0 0.3543 0.4590 0.5255 0.6140 0.6814 0.7906 0.8823 0.9240 0.9632 1
Ke 4500 4.5  0.0 0 0.2083 0.2827 0.3415 0.4344 0.5146 0.6615 0.8005 0.8681 0.9346 1
Ke 4750 4.5  0.0 0 0.2333 0.3061 0.3615 0.4508 0.5298 0.6750 0.8105 0.8754 0.9385 1
Ke 5000 4.5  0.0 0 0.2539 0.3258 0.3798 0.4674 0.5453 0.6883 0.8197 0.8819 0.9419 1
Ke 5250 4.5  0.0 0 0.2703 0.3417 0.3963 0.4839 0.5613 0.7014 0.8282 0.8877 0.9449 1
Ke 5500 4.5  0.0 0 0.2858 0.3571 0.4131 0.5016 0.5785 0.7150 0.8367 0.8933 0.9478 1
Ke 5750 4.5  0.0 0 0.3040 0.3756 0.4325 0.5217 0.5977 0.7298 0.8458 0.8995 0.9508 1
Ke 6000 4.5  0.0 0 0.3195 0.3931 0.4514 0.5414 0.6165 0.7441 0.8545 0.9054 0.9538 1
Ke 6250 4.5  0.0 0 0.3242 0.4037 0.4652 0.5568 0.6310 0.7552 0.8614 0.9100 0.9562 1
Ke 6500 4.5  0.0 0 0.3258 0.4134 0.4786 0.5718 0.6450 0.7656 0.8678 0.9144 0.9584 1
Ke 6750 4.5  0.0 0 0.3330 0.4287 0.4970 0.5907 0.6625 0.7784 0.8755 0.9195 0.9610 1
Ke 7000 4.5  0.0 0 0.3458 0.4496 0.5203 0.6137 0.6833 0.7935 0.8845 0.9254 0.9639 1
Ke 4500 4.5  0.5 0 0.3053 0.3659 0.4162 0.4968 0.5673 0.6969 0.8204 0.8810 0.9408 1
Ke 4750 4.5  0.5 0 0.2585 0.3278 0.3813 0.4663 0.5412 0.6802 0.8119 0.8758 0.9385 1
Ke 5000 4.5  0.5 0 0.2404 0.3145 0.3695 0.4565 0.5336 0.6765 0.8110 0.8756 0.9386 1
Ke 5250 4.5  0.5 0 0.2510 0.3262 0.3808 0.4674 0.5442 0.6860 0.8176 0.8803 0.9411 1
Ke 5500 4.5  0.5 0 0.2783 0.3523 0.4057 0.4909 0.5663 0.7035 0.8290 0.8881 0.9451 1
Ke 5750 4.5  0.5 0 0.2961 0.3698 0.4235 0.5091 0.5842 0.7184 0.8386 0.8947 0.9485 1
Ke 6000 4.5  0.5 0 0.3032 0.3779 0.4333 0.5214 0.5973 0.7300 0.8463 0.8999 0.9510 1
Ke 5000 5.0 -2.0 0 0.2042 0.3260 0.4140 0.5350 0.6250 0.7623 0.8696 0.9163 0.9596 1
Ke 5250 5.0 -2.0 0 0.2251 0.3361 0.4234 0.5432 0.6312 0.7656 0.8711 0.9172 0.9600 1
Ke 5500 5.0 -2.0 0 0.2461 0.3463 0.4328 0.5514 0.6374 0.7688 0.8726 0.9181 0.9604 1
Ke 5000 5.0 -1.0 0 0.2638 0.3230 0.3790 0.4716 0.5547 0.7022 0.8313 0.8905 0.9466 1
Ke 5250 5.0 -1.0 0 0.2810 0.3397 0.3963 0.4910 0.5739 0.7175 0.8407 0.8967 0.9497 1
Ke 5500 5.0 -1.0 0 0.2983 0.3565 0.4135 0.5104 0.5932 0.7328 0.8501 0.9030 0.9529 1
Ke 4500 5.0 -0.5 0 0.2385 0.3242 0.3904 0.4892 0.5696 0.7077 0.8307 0.8888 0.9451 1
Ke 4750 5.0 -0.5 0 0.2663 0.3337 0.3904 0.4800 0.5577 0.6976 0.8250 0.8852 0.9435 1
Ke 4500 5.0  0.0 0 0.2003 0.2842 0.3490 0.4474 0.5298 0.6761 0.8104 0.8750 0.9381 1
Ke 4750 5.0  0.0 0 0.2135 0.2871 0.3474 0.4427 0.5252 0.6741 0.8108 0.8758 0.9388 1
Ke 5000 5.0  0.0 0 0.2325 0.2999 0.3571 0.4497 0.5316 0.6802 0.8156 0.8794 0.9407 1
Ke 5250 5.0  0.0 0 0.2573 0.3227 0.3779 0.4686 0.5490 0.6941 0.8247 0.8856 0.9439 1
Ke 5500 5.0  0.0 0 0.2879 0.3554 0.4100 0.4993 0.5776 0.7160 0.8381 0.8945 0.9484 1
Ke 5000 5.0  0.5 0 0.2367 0.3083 0.3641 0.4530 0.5313 0.6754 0.8103 0.8751 0.9383 1
Ke 5250 5.0  0.5 0 0.2470 0.3206 0.3769 0.4662 0.5445 0.6871 0.8185 0.8808 0.9413 1
Ke 5500 5.0  0.5 0 0.2573 0.3330 0.3897 0.4793 0.5577 0.6989 0.8266 0.8865 0.9442 1
MO 4000 1.5 -1.0 0 0.1549 0.2327 0.2851 0.3689 0.4472 0.6038 0.7623 0.8418 0.9210 1
MO 4250 1.5 -1.0 0 0.1856 0.2601 0.3135 0.3993 0.4789 0.6326 0.7823 0.8557 0.9283 1
MO 4500 1.5 -1.0 0 0.2163 0.2875 0.3420 0.4298 0.5105 0.6615 0.8023 0.8696 0.9356 1
MO 4000 2.0 -2.0 0 0.1459 0.2188 0.2773 0.3695 0.4528 0.6132 0.7705 0.8479 0.9244 1
MO 4250 2.0 -2.0 0 0.1669 0.2448 0.3056 0.4022 0.4879 0.6455 0.7928 0.8637 0.9328 1
MO 4500 2.0 -2.0 0 0.1879 0.2708 0.3338 0.4349 0.5230 0.6777 0.8152 0.8795 0.9411 1
MO 4000 2.0 -1.0 0 0.1739 0.2351 0.2858 0.3685 0.4453 0.5994 0.7576 0.8380 0.9189 1
MO 4250 2.0 -1.0 0 0.1942 0.2561 0.3065 0.3902 0.4684 0.6221 0.7745 0.8503 0.9255 1
MO 4500 2.0 -1.0 0 0.2145 0.2771 0.3273 0.4119 0.4915 0.6447 0.7914 0.8626 0.9321 1
MO 4000 2.0 -0.5 0 0.1847 0.2535 0.3062 0.3925 0.4707 0.6213 0.7715 0.8473 0.9235 1
MO 4250 2.0 -0.5 0 0.1995 0.2740 0.3277 0.4137 0.4911 0.6387 0.7839 0.8563 0.9283 1
MO 4500 2.0 -0.5 0 0.2143 0.2946 0.3492 0.4349 0.5115 0.6562 0.7964 0.8652 0.9331 1
MO 4000 2.0  0.0 0 0.1643 0.2402 0.2896 0.3711 0.4476 0.6002 0.7574 0.8379 0.9189 1
MO 4250 2.0  0.0 0 0.1760 0.2465 0.3011 0.3880 0.4669 0.6212 0.7743 0.8501 0.9254 1
MO 4500 2.0  0.0 0 0.1962 0.2698 0.3270 0.4170 0.4969 0.6486 0.7937 0.8639 0.9326 1
MO 4750 2.0  0.0 0 0.2247 0.3102 0.3675 0.4580 0.5376 0.6825 0.8157 0.8792 0.9407 1
MO 5000 2.0  0.0 0 0.2616 0.3677 0.4225 0.5109 0.5889 0.7226 0.8404 0.8962 0.9496 1
MO 4000 2.5 -2.0 0 0.1427 0.2285 0.2934 0.3903 0.4737 0.6298 0.7808 0.8549 0.9280 1
MO 4250 2.5 -2.0 0 0.1548 0.2360 0.2986 0.3979 0.4854 0.6452 0.7933 0.8641 0.9330 1
MO 4500 2.5 -2.0 0 0.1675 0.2481 0.3106 0.4119 0.5015 0.6616 0.8052 0.8727 0.9376 1
MO 4750 2.5 -2.0 0 0.1808 0.2648 0.3293 0.4323 0.5220 0.6790 0.8167 0.8806 0.9417 1
MO 5000 2.5 -2.0 0 0.1948 0.2862 0.3546 0.4591 0.5469 0.6973 0.8277 0.8879 0.9454 1
MO 5250 2.5 -2.0 0 0.2094 0.3122 0.3867 0.4924 0.5763 0.7166 0.8381 0.8944 0.9486 1
MO 5500 2.5 -2.0 0 0.2247 0.3428 0.4254 0.5320 0.6101 0.7369 0.8481 0.9003 0.9514 1
MO 4000 2.5 -1.0 0 0.1616 0.2253 0.2812 0.3703 0.4501 0.6045 0.7607 0.8401 0.9198 1
MO 4250 2.5 -1.0 0 0.1821 0.2479 0.3015 0.3889 0.4686 0.6224 0.7745 0.8501 0.9253 1
MO 4500 2.5 -1.0 0 0.2026 0.2704 0.3218 0.4074 0.4871 0.6404 0.7883 0.8602 0.9308 1
MO 4000 2.5 -0.5 0 0.1823 0.2442 0.2969 0.3840 0.4629 0.6150 0.7671 0.8440 0.9215 1
MO 4250 2.5 -0.5 0 0.1987 0.2680 0.3209 0.4048 0.4807 0.6282 0.7757 0.8499 0.9244 1
MO 4500 2.5 -0.5 0 0.2186 0.2919 0.3446 0.4269 0.5014 0.6454 0.7878 0.8586 0.9292 1
MO 4750 2.5 -0.5 0 0.2422 0.3162 0.3679 0.4504 0.5249 0.6665 0.8034 0.8702 0.9358 1
MO 5000 2.5 -0.5 0 0.2694 0.3406 0.3909 0.4751 0.5514 0.6917 0.8225 0.8845 0.9442 1
MO 4000 2.5  0.0 0 0.1739 0.2362 0.2842 0.3660 0.4432 0.5977 0.7560 0.8366 0.9180 1
MO 4250 2.5  0.0 0 0.1850 0.2531 0.3037 0.3868 0.4640 0.6164 0.7699 0.8468 0.9236 1
MO 4500 2.5  0.0 0 0.1980 0.2695 0.3215 0.4058 0.4832 0.6337 0.7824 0.8558 0.9284 1
MO 4750 2.5  0.0 0 0.2130 0.2852 0.3377 0.4228 0.5007 0.6495 0.7934 0.8636 0.9325 1
MO 5000 2.5  0.0 0 0.2300 0.3003 0.3522 0.4379 0.5165 0.6638 0.8029 0.8702 0.9360 1
MO 4000 2.5  0.5 0 0.1741 0.2353 0.2804 0.3570 0.4313 0.5842 0.7450 0.8282 0.9130 1
MO 4250 2.5  0.5 0 0.1632 0.2350 0.2863 0.3692 0.4465 0.6006 0.7578 0.8377 0.9181 1
MO 4500 2.5  0.5 0 0.1523 0.2348 0.2921 0.3814 0.4618 0.6170 0.7707 0.8472 0.9232 1
MO 4500 3.0 -1.0 0 0.1917 0.2573 0.3096 0.3951 0.4744 0.6285 0.7795 0.8539 0.9274 1
MO 4750 3.0 -1.0 0 0.2111 0.2787 0.3332 0.4209 0.5001 0.6498 0.7935 0.8636 0.9325 1
MO 5000 3.0 -1.0 0 0.2306 0.3000 0.3567 0.4466 0.5257 0.6711 0.8075 0.8733 0.9376 1
MO 5250 3.0 -1.0 0 0.2500 0.3213 0.3803 0.4724 0.5514 0.6924 0.8215 0.8830 0.9426 1
MO 5500 3.0 -1.0 0 0.2694 0.3427 0.4038 0.4982 0.5770 0.7137 0.8355 0.8927 0.9477 1
MO 5000 3.0 -0.5 0 0.2571 0.3251 0.3767 0.4599 0.5352 0.6765 0.8107 0.8754 0.9386 1
MO 5250 3.0 -0.5 0 0.2663 0.3355 0.3896 0.4766 0.5530 0.6925 0.8218 0.8834 0.9430 1
MO 5500 3.0 -0.5 0 0.2755 0.3460 0.4025 0.4932 0.5708 0.7084 0.8329 0.8914 0.9475 1
MO 4500 3.0  0.0 0 0.1917 0.2608 0.3126 0.3965 0.4738 0.6250 0.7760 0.8512 0.9260 1
MO 4750 3.0  0.0 0 0.2153 0.2828 0.3325 0.4156 0.4933 0.6437 0.7897 0.8610 0.9312 1
MO 5000 3.0  0.0 0 0.2362 0.3024 0.3523 0.4368 0.5151 0.6634 0.8034 0.8706 0.9363 1
MO 5250 3.0  0.0 0 0.2542 0.3195 0.3719 0.4601 0.5392 0.6840 0.8170 0.8800 0.9411 1
MO 5500 3.0  0.0 0 0.2694 0.3341 0.3914 0.4855 0.5656 0.7055 0.8305 0.8892 0.9458 1
MO 4500 3.0  0.5 0 0.1682 0.2447 0.2990 0.3854 0.4638 0.6168 0.7700 0.8468 0.9234 1
MO 4750 3.0  0.5 0 0.1844 0.2599 0.3141 0.4008 0.4798 0.6318 0.7809 0.8545 0.9275 1
MO 5000 3.0  0.5 0 0.2006 0.2751 0.3291 0.4163 0.4959 0.6469 0.7917 0.8623 0.9316 1
MO 5000 3.5 -1.0 0 0.2297 0.2913 0.3446 0.4354 0.5180 0.6695 0.8085 0.8744 0.9383 1
MO 5250 3.5 -1.0 0 0.2488 0.3128 0.3699 0.4639 0.5460 0.6915 0.8222 0.8837 0.9430 1
MO 5500 3.5 -1.0 0 0.2627 0.3322 0.3935 0.4900 0.5710 0.7108 0.8342 0.8918 0.9472 1
MO 5750 3.5 -1.0 0 0.2713 0.3495 0.4154 0.5136 0.5931 0.7274 0.8444 0.8986 0.9507 1
MO 6000 3.5 -1.0 0 0.2746 0.3647 0.4356 0.5346 0.6121 0.7413 0.8527 0.9042 0.9536 1
MO 4250 3.5 -0.5 0 0.1576 0.2388 0.3019 0.3973 0.4792 0.6313 0.7793 0.8530 0.9266 1
MO 4500 3.5 -0.5 0 0.1975 0.2735 0.3303 0.4178 0.4955 0.6431 0.7872 0.8587 0.9296 1
MO 4750 3.5 -0.5 0 0.2281 0.3000 0.3530 0.4365 0.5121 0.6565 0.7966 0.8653 0.9332 1
MO 5000 3.5 -0.5 0 0.2495 0.3183 0.3700 0.4532 0.5288 0.6716 0.8073 0.8730 0.9373 1
MO 5250 3.5 -0.5 0 0.2618 0.3285 0.3814 0.4680 0.5458 0.6883 0.8195 0.8817 0.9420 1
MO 5500 3.5 -0.5 0 0.2696 0.3378 0.3938 0.4849 0.5644 0.7053 0.8312 0.8900 0.9464 1
MO 5750 3.5 -0.5 0 0.2755 0.3502 0.4111 0.5059 0.5854 0.7220 0.8417 0.8971 0.9500 1
MO 6000 3.5 -0.5 0 0.2796 0.3658 0.4332 0.5310 0.6088 0.7383 0.8508 0.9029 0.9529 1
MO 4500 3.5  0.0 0 0.1735 0.2480 0.3031 0.3902 0.4691 0.6221 0.7740 0.8497 0.9251 1
MO 4750 3.5  0.0 0 0.1957 0.2661 0.3189 0.4047 0.4837 0.6362 0.7847 0.8576 0.9294 1
MO 5000 3.5  0.0 0 0.2171 0.2850 0.3370 0.4234 0.5030 0.6539 0.7974 0.8667 0.9343 1
MO 5250 3.5  0.0 0 0.2375 0.3046 0.3576 0.4464 0.5270 0.6754 0.8122 0.8770 0.9397 1
MO 5500 3.5  0.0 0 0.2564 0.3252 0.3807 0.4730 0.5542 0.6983 0.8272 0.8874 0.9450 1
MO 5750 3.5  0.0 0 0.2725 0.3469 0.4069 0.5021 0.5819 0.7191 0.8397 0.8957 0.9491 1
MO 6000 3.5  0.0 0 0.2859 0.3696 0.4360 0.5336 0.6101 0.7377 0.8495 0.9019 0.9521 1
MO 4500 3.5  0.5 0 0.1493 0.2287 0.2862 0.3764 0.4574 0.6134 0.7685 0.8459 0.9232 1
MO 4750 3.5  0.5 0 0.1780 0.2539 0.3093 0.3975 0.4773 0.6304 0.7806 0.8547 0.9279 1
MO 5000 3.5  0.5 0 0.2067 0.2791 0.3323 0.4186 0.4972 0.6475 0.7927 0.8634 0.9327 1
MO 5000 4.0 -2.0 0 0.1897 0.2683 0.3412 0.4551 0.5478 0.7008 0.8305 0.8898 0.9461 1
MO 5250 4.0 -2.0 0 0.1856 0.2871 0.3677 0.4812 0.5699 0.7154 0.8387 0.8950 0.9487 1
MO 5500 4.0 -2.0 0 0.1928 0.3084 0.3926 0.5039 0.5887 0.7273 0.8452 0.8993 0.9509 1
MO 5750 4.0 -2.0 0 0.2112 0.3321 0.4159 0.5231 0.6041 0.7366 0.8502 0.9025 0.9526 1
MO 6000 4.0 -2.0 0 0.2314 0.3536 0.4366 0.5405 0.6182 0.7453 0.8549 0.9056 0.9541 1
MO 6250 4.0 -2.0 0 0.2478 0.3700 0.4544 0.5569 0.6322 0.7547 0.8602 0.9090 0.9557 1
MO 6500 4.0 -2.0 0 0.2603 0.3813 0.4691 0.5723 0.6463 0.7647 0.8659 0.9128 0.9575 1
MO 5000 4.0 -1.0 0 0.2213 0.2837 0.3377 0.4305 0.5146 0.6683 0.8083 0.8744 0.9382 1
MO 5250 4.0 -1.0 0 0.2428 0.3058 0.3614 0.4551 0.5384 0.6868 0.8195 0.8819 0.9420 1
MO 5500 4.0 -1.0 0 0.2587 0.3235 0.3812 0.4756 0.5576 0.7012 0.8283 0.8878 0.9450 1
MO 5750 4.0 -1.0 0 0.2688 0.3370 0.3973 0.4921 0.5724 0.7117 0.8348 0.8922 0.9473 1
MO 6000 4.0 -1.0 0 0.2744 0.3494 0.4134 0.5092 0.5879 0.7228 0.8416 0.8968 0.9497 1
MO 6250 4.0 -1.0 0 0.2758 0.3626 0.4314 0.5291 0.6067 0.7368 0.8501 0.9025 0.9525 1
MO 6500 4.0 -1.0 0 0.2731 0.3765 0.4512 0.5518 0.6286 0.7537 0.8602 0.9092 0.9557 1
MO 4500 4.0 -0.5 0 0.1975 0.2730 0.3302 0.4200 0.4992 0.6474 0.7906 0.8611 0.9309 1
MO 4750 4.0 -0.5 0 0.2615 0.3293 0.3799 0.4607 0.5337 0.6724 0.8064 0.8719 0.9365 1
MO 5000 4.0 -0.5 0 0.2880 0.3520 0.4003 0.4789 0.5506 0.6863 0.8158 0.8786 0.9400 1
MO 5250 4.0 -0.5 0 0.2778 0.3419 0.3921 0.4752 0.5503 0.6894 0.8191 0.8811 0.9414 1
MO 5500 4.0 -0.5 0 0.2636 0.3304 0.3844 0.4732 0.5519 0.6938 0.8228 0.8839 0.9429 1
MO 5750 4.0 -0.5 0 0.2643 0.3357 0.3941 0.4869 0.5665 0.7063 0.8310 0.8895 0.9458 1
MO 6000 4.0 -0.5 0 0.2726 0.3506 0.4138 0.5094 0.5883 0.7233 0.8416 0.8966 0.9494 1
MO 6250 4.0 -0.5 0 0.2777 0.3644 0.4326 0.5309 0.6089 0.7390 0.8515 0.9034 0.9529 1
MO 6500 4.0 -0.5 0 0.2796 0.3771 0.4506 0.5513 0.6281 0.7536 0.8608 0.9099 0.9564 1
MO 4500 4.0  0.0 0 0.1635 0.2386 0.2946 0.3840 0.4648 0.6200 0.7731 0.8491 0.9248 1
MO 4750 4.0  0.0 0 0.1890 0.2618 0.3160 0.4033 0.4829 0.6358 0.7845 0.8574 0.9292 1
MO 5000 4.0  0.0 0 0.2125 0.2832 0.3363 0.4230 0.5023 0.6528 0.7964 0.8659 0.9337 1
MO 5250 4.0  0.0 0 0.2339 0.3026 0.3555 0.4431 0.5228 0.6711 0.8089 0.8746 0.9383 1
MO 5500 4.0  0.0 0 0.2515 0.3191 0.3729 0.4626 0.5429 0.6885 0.8204 0.8826 0.9425 1
MO 5750 4.0  0.0 0 0.2634 0.3319 0.3880 0.4803 0.5607 0.7029 0.8296 0.8889 0.9458 1
MO 6000 4.0  0.0 0 0.2731 0.3452 0.4046 0.4992 0.5789 0.7167 0.8381 0.8946 0.9488 1
MO 6250 4.0  0.0 0 0.2848 0.3644 0.4272 0.5227 0.6008 0.7330 0.8480 0.9012 0.9520 1
MO 6500 4.0  0.0 0 0.2983 0.3894 0.4560 0.5509 0.6263 0.7517 0.8594 0.9088 0.9556 1
MO 4500 4.0  0.5 0 0.1496 0.2248 0.2828 0.3746 0.4565 0.6131 0.7680 0.8455 0.9228 1
MO 4750 4.0  0.5 0 0.1759 0.2492 0.3049 0.3938 0.4739 0.6272 0.7778 0.8524 0.9264 1
MO 5000 4.0  0.5 0 0.1985 0.2704 0.3245 0.4116 0.4905 0.6414 0.7878 0.8595 0.9303 1
MO 5250 4.0  0.5 0 0.2174 0.2884 0.3416 0.4279 0.5064 0.6556 0.7980 0.8669 0.9343 1
MO 5500 4.0  0.5 0 0.2325 0.3033 0.3561 0.4427 0.5216 0.6698 0.8085 0.8746 0.9385 1
MO 5000 4.5 -2.0 0 0.1531 0.2589 0.3432 0.4668 0.5630 0.7165 0.8418 0.8978 0.9503 1
MO 5250 4.5 -2.0 0 0.1757 0.2795 0.3664 0.4883 0.5807 0.7276 0.8477 0.9015 0.9521 1
MO 5500 4.5 -2.0 0 0.1959 0.3007 0.3878 0.5059 0.5944 0.7353 0.8514 0.9038 0.9532 1
MO 5750 4.5 -2.0 0 0.2135 0.3225 0.4072 0.5196 0.6039 0.7396 0.8530 0.9046 0.9535 1
MO 6000 4.5 -2.0 0 0.2287 0.3419 0.4233 0.5297 0.6103 0.7417 0.8534 0.9047 0.9535 1
MO 6250 4.5 -2.0 0 0.2412 0.3552 0.4343 0.5367 0.6147 0.7432 0.8538 0.9049 0.9537 1
MO 6500 4.5 -2.0 0 0.2511 0.3624 0.4401 0.5405 0.6171 0.7440 0.8543 0.9053 0.9540 1
MO 5000 4.5 -1.0 0 0.2143 0.2713 0.3253 0.4192 0.5054 0.6630 0.8059 0.8731 0.9377 1
MO 5250 4.5 -1.0 0 0.2366 0.2923 0.3488 0.4467 0.5334 0.6865 0.8211 0.8834 0.9429 1
MO 5500 4.5 -1.0 0 0.2477 0.3092 0.3696 0.4702 0.5563 0.7044 0.8321 0.8908 0.9467 1
MO 5750 4.5 -1.0 0 0.2476 0.3221 0.3879 0.4899 0.5741 0.7166 0.8391 0.8953 0.9489 1
MO 6000 4.5 -1.0 0 0.2505 0.3362 0.4058 0.5076 0.5893 0.7263 0.8444 0.8988 0.9506 1
MO 6250 4.5 -1.0 0 0.2676 0.3555 0.4254 0.5249 0.6040 0.7361 0.8501 0.9025 0.9525 1
MO 6500 4.5 -1.0 0 0.2988 0.3800 0.4465 0.5419 0.6181 0.7460 0.8560 0.9065 0.9546 1
MO 4500 4.5 -0.5 0 0.1935 0.2684 0.3283 0.4233 0.5059 0.6561 0.7974 0.8659 0.9335 1
MO 4750 4.5 -0.5 0 0.2182 0.2850 0.3400 0.4313 0.5130 0.6631 0.8031 0.8702 0.9359 1
MO 5000 4.5 -0.5 0 0.2378 0.2997 0.3520 0.4412 0.5222 0.6715 0.8093 0.8747 0.9384 1
MO 5250 4.5 -0.5 0 0.2523 0.3126 0.3643 0.4530 0.5336 0.6811 0.8159 0.8794 0.9409 1
MO 5500 4.5 -0.5 0 0.2617 0.3237 0.3769 0.4667 0.5471 0.6922 0.8231 0.8844 0.9434 1
MO 5750 4.5 -0.5 0 0.2660 0.3330 0.3897 0.4823 0.5627 0.7045 0.8307 0.8896 0.9460 1
MO 6000 4.5 -0.5 0 0.2705 0.3434 0.4040 0.4991 0.5793 0.7174 0.8386 0.8949 0.9487 1
MO 6250 4.5 -0.5 0 0.2781 0.3565 0.4203 0.5169 0.5961 0.7303 0.8466 0.9003 0.9514 1
MO 6500 4.5 -0.5 0 0.2867 0.3715 0.4380 0.5351 0.6129 0.7428 0.8544 0.9055 0.9541 1
MO 6750 4.5 -0.5 0 0.2943 0.3879 0.4564 0.5531 0.6291 0.7547 0.8616 0.9103 0.9565 1
MO 7000 4.5 -0.5 0 0.3011 0.4056 0.4756 0.5711 0.6449 0.7658 0.8682 0.9148 0.9587 1
MO 4500 4.5  0.0 0 0.1652 0.2345 0.2915 0.3840 0.4666 0.6226 0.7750 0.8505 0.9255 1
MO 4750 4.5  0.0 0 0.1899 0.2585 0.3125 0.4020 0.4834 0.6380 0.7866 0.8590 0.9301 1
MO 5000 4.5  0.0 0 0.2098 0.2779 0.3308 0.4190 0.4998 0.6525 0.7969 0.8664 0.9341 1
MO 5250 4.5  0.0 0 0.2249 0.2927 0.3463 0.4351 0.5157 0.6661 0.8060 0.8727 0.9373 1
MO 5500 4.5  0.0 0 0.2386 0.3066 0.3618 0.4520 0.5326 0.6800 0.8150 0.8788 0.9404 1
MO 5750 4.5  0.0 0 0.2548 0.3233 0.3799 0.4717 0.5522 0.6959 0.8251 0.8857 0.9440 1
MO 6000 4.5  0.0 0 0.2685 0.3394 0.3980 0.4917 0.5719 0.7117 0.8351 0.8925 0.9475 1
MO 6250 4.5  0.0 0 0.2724 0.3495 0.4118 0.5080 0.5878 0.7244 0.8432 0.8981 0.9504 1
MO 6500 4.5  0.0 0 0.2736 0.3591 0.4258 0.5244 0.6037 0.7366 0.8510 0.9034 0.9531 1
MO 6750 4.5  0.0 0 0.2801 0.3745 0.4452 0.5452 0.6233 0.7515 0.8601 0.9094 0.9562 1
MO 7000 4.5  0.0 0 0.2917 0.3956 0.4699 0.5705 0.6468 0.7689 0.8705 0.9163 0.9595 1
MO 4500 4.5  0.5 0 0.2676 0.3237 0.3725 0.4533 0.5260 0.6636 0.7985 0.8658 0.9330 1
MO 4750 4.5  0.5 0 0.2187 0.2838 0.3360 0.4212 0.4984 0.6455 0.7892 0.8601 0.9304 1
MO 5000 4.5  0.5 0 0.1985 0.2689 0.3228 0.4101 0.4895 0.6411 0.7880 0.8598 0.9305 1
MO 5250 4.5  0.5 0 0.2072 0.2790 0.3327 0.4198 0.4993 0.6502 0.7947 0.8647 0.9332 1
MO 5500 4.5  0.5 0 0.2328 0.3037 0.3563 0.4424 0.5208 0.6680 0.8066 0.8730 0.9375 1
MO 5750 4.5  0.5 0 0.2488 0.3196 0.3726 0.4598 0.5384 0.6834 0.8170 0.8802 0.9412 1
MO 6000 4.5  0.5 0 0.2544 0.3259 0.3809 0.4713 0.5517 0.6961 0.8257 0.8862 0.9442 1
MO 5000 5.0 -2.0 0 0.1607 0.2761 0.3637 0.4884 0.5838 0.7332 0.8525 0.9050 0.9540 1
MO 5250 5.0 -2.0 0 0.1797 0.2862 0.3735 0.4972 0.5906 0.7369 0.8542 0.9061 0.9545 1
MO 5500 5.0 -2.0 0 0.1987 0.2963 0.3834 0.5060 0.5974 0.7405 0.8560 0.9072 0.9550 1
MO 5000 5.0 -1.0 0 0.2154 0.2723 0.3273 0.4217 0.5088 0.6676 0.8100 0.8762 0.9395 1
MO 5250 5.0 -1.0 0 0.2314 0.2883 0.3445 0.4418 0.5292 0.6843 0.8205 0.8832 0.9430 1
MO 5500 5.0 -1.0 0 0.2475 0.3042 0.3616 0.4619 0.5496 0.7009 0.8309 0.8902 0.9465 1
MO 4500 5.0 -0.5 0 0.1937 0.2752 0.3402 0.4401 0.5239 0.6721 0.8081 0.8733 0.9373 1
MO 4750 5.0 -0.5 0 0.2198 0.2845 0.3402 0.4309 0.5119 0.6619 0.8023 0.8698 0.9357 1
MO 4500 5.0  0.0 0 0.1586 0.2371 0.3000 0.3984 0.4835 0.6391 0.7865 0.8586 0.9297 1
MO 4750 5.0  0.0 0 0.1723 0.2413 0.2998 0.3950 0.4800 0.6381 0.7876 0.8599 0.9307 1
MO 5000 5.0  0.0 0 0.1908 0.2544 0.3100 0.4028 0.4872 0.6451 0.7932 0.8641 0.9330 1
MO 5250 5.0  0.0 0 0.2142 0.2764 0.3305 0.4219 0.5053 0.6601 0.8033 0.8711 0.9366 1
MO 5500 5.0  0.0 0 0.2424 0.3073 0.3613 0.4522 0.5341 0.6830 0.8177 0.8809 0.9416 1
MO 5000 5.0  0.5 0 0.1960 0.2641 0.3187 0.4080 0.4886 0.6411 0.7880 0.8598 0.9305 1
MO 5250 5.0  0.5 0 0.2054 0.2756 0.3307 0.4205 0.5014 0.6530 0.7966 0.8659 0.9337 1
MO 5500 5.0  0.5 0 0.2148 0.2871 0.3427 0.4330 0.5142 0.6649 0.8052 0.8720 0.9369 1
R  4000 1.5 -1.0 0 0.2096 0.2966 0.3528 0.4389 0.5157 0.6609 0.8003 0.8680 0.9345 1
R  4250 1.5 -1.0 0 0.2461 0.3282 0.3844 0.4709 0.5475 0.6881 0.8183 0.8804 0.9409 1
R  4500 1.5 -1.0 0 0.2826 0.3597 0.4161 0.5029 0.5793 0.7154 0.8364 0.8928 0.9473 1
R  4000 2.0 -2.0 0 0.1923 0.2807 0.3454 0.4413 0.5231 0.6714 0.8088 0.8744 0.9381 1
R  4250 2.0 -2.0 0 0.2224 0.3132 0.3790 0.4774 0.5597 0.7025 0.8292 0.8885 0.9453 1
R  4500 2.0 -2.0 0 0.2526 0.3457 0.4127 0.5134 0.5962 0.7336 0.8497 0.9025 0.9526 1
R  4000 2.0 -1.0 0 0.2238 0.2953 0.3510 0.4374 0.5135 0.6573 0.7966 0.8652 0.9329 1
R  4250 2.0 -1.0 0 0.2531 0.3232 0.3775 0.4629 0.5388 0.6797 0.8122 0.8762 0.9388 1
R  4500 2.0 -1.0 0 0.2824 0.3511 0.4039 0.4885 0.5642 0.7022 0.8278 0.8873 0.9446 1
R  4000 2.0 -0.5 0 0.2355 0.3118 0.3676 0.4557 0.5323 0.6729 0.8062 0.8715 0.9360 1
R  4250 2.0 -0.5 0 0.2574 0.3394 0.3955 0.4820 0.5567 0.6924 0.8192 0.8806 0.9408 1
R  4500 2.0 -0.5 0 0.2793 0.3670 0.4234 0.5084 0.5811 0.7119 0.8322 0.8897 0.9456 1
R  4000 2.0  0.0 0 0.2140 0.2970 0.3490 0.4319 0.5069 0.6499 0.7909 0.8611 0.9309 1
R  4250 2.0  0.0 0 0.2290 0.3056 0.3631 0.4511 0.5279 0.6715 0.8074 0.8729 0.9371 1
R  4500 2.0  0.0 0 0.2531 0.3329 0.3926 0.4825 0.5593 0.6986 0.8258 0.8858 0.9438 1
R  4750 2.0  0.0 0 0.2862 0.3791 0.4374 0.5261 0.6010 0.7312 0.8461 0.8996 0.9508 1
R  5000 2.0  0.0 0 0.3284 0.4439 0.4977 0.5819 0.6530 0.7695 0.8685 0.9144 0.9582 1
R  4000 2.5 -2.0 0 0.1881 0.2923 0.3626 0.4616 0.5424 0.6855 0.8172 0.8799 0.9408 1
R  4250 2.5 -2.0 0 0.2087 0.3037 0.3715 0.4722 0.5560 0.7009 0.8287 0.8882 0.9452 1
R  4500 2.5 -2.0 0 0.2295 0.3206 0.3876 0.4890 0.5737 0.7171 0.8399 0.8961 0.9493 1
R  4750 2.5 -2.0 0 0.2505 0.3431 0.4109 0.5121 0.5955 0.7342 0.8506 0.9034 0.9530 1
R  5000 2.5 -2.0 0 0.2718 0.3711 0.4414 0.5415 0.6214 0.7522 0.8610 0.9102 0.9564 1
R  5250 2.5 -2.0 0 0.2934 0.4047 0.4791 0.5772 0.6515 0.7709 0.8710 0.9164 0.9594 1
R  5500 2.5 -2.0 0 0.3152 0.4438 0.5240 0.6192 0.6857 0.7906 0.8806 0.9222 0.9621 1
R  4000 2.5 -1.0 0 0.2089 0.2823 0.3436 0.4369 0.5160 0.6606 0.7986 0.8665 0.9336 1
R  4250 2.5 -1.0 0 0.2382 0.3128 0.3708 0.4603 0.5378 0.6792 0.8117 0.8758 0.9385 1
R  4500 2.5 -1.0 0 0.2675 0.3434 0.3979 0.4838 0.5595 0.6977 0.8248 0.8850 0.9434 1
R  4000 2.5 -0.5 0 0.2306 0.3000 0.3560 0.4455 0.5234 0.6664 0.8019 0.8683 0.9342 1
R  4250 2.5 -0.5 0 0.2552 0.3324 0.3883 0.4734 0.5473 0.6836 0.8126 0.8755 0.9378 1
R  4500 2.5 -0.5 0 0.2824 0.3634 0.4184 0.5007 0.5719 0.7026 0.8251 0.8843 0.9424 1
R  4750 2.5 -0.5 0 0.3124 0.3931 0.4463 0.5273 0.5972 0.7234 0.8394 0.8946 0.9482 1
R  5000 2.5 -0.5 0 0.3452 0.4214 0.4722 0.5533 0.6232 0.7460 0.8555 0.9065 0.9551 1
R  4000 2.5  0.0 0 0.2208 0.2888 0.3396 0.4238 0.5004 0.6465 0.7892 0.8598 0.9301 1
R  4250 2.5  0.0 0 0.2375 0.3117 0.3647 0.4491 0.5245 0.6669 0.8035 0.8700 0.9355 1
R  4500 2.5  0.0 0 0.2557 0.3335 0.3878 0.4725 0.5472 0.6861 0.8166 0.8793 0.9404 1
R  4750 2.5  0.0 0 0.2752 0.3544 0.4091 0.4940 0.5685 0.7040 0.8286 0.8876 0.9447 1
R  5000 2.5  0.0 0 0.2961 0.3743 0.4284 0.5137 0.5883 0.7208 0.8394 0.8950 0.9484 1
R  4000 2.5  0.5 0 0.2182 0.2858 0.3338 0.4123 0.4858 0.6309 0.7771 0.8508 0.9249 1
R  4250 2.5  0.5 0 0.2081 0.2887 0.3432 0.4279 0.5039 0.6490 0.7907 0.8607 0.9301 1
R  4500 2.5  0.5 0 0.1981 0.2917 0.3525 0.4434 0.5219 0.6672 0.8042 0.8705 0.9354 1
R  4500 3.0 -1.0 0 0.2527 0.3279 0.3841 0.4709 0.5472 0.6874 0.8177 0.8801 0.9408 1
R  4750 3.0 -1.0 0 0.2782 0.3541 0.4114 0.4984 0.5731 0.7075 0.8303 0.8887 0.9452 1
R  5000 3.0 -1.0 0 0.3037 0.3804 0.4386 0.5259 0.5991 0.7276 0.8429 0.8973 0.9497 1
R  5250 3.0 -1.0 0 0.3292 0.4066 0.4658 0.5533 0.6250 0.7477 0.8556 0.9059 0.9541 1
R  5500 3.0 -1.0 0 0.3548 0.4328 0.4931 0.5808 0.6509 0.7678 0.8682 0.9145 0.9585 1
R  5000 3.0 -0.5 0 0.3311 0.4053 0.4581 0.5390 0.6087 0.7332 0.8461 0.8992 0.9505 1
R  5250 3.0 -0.5 0 0.3458 0.4205 0.4748 0.5576 0.6272 0.7483 0.8560 0.9062 0.9543 1
R  5500 3.0 -0.5 0 0.3604 0.4357 0.4915 0.5763 0.6456 0.7635 0.8660 0.9133 0.9582 1
R  4500 3.0  0.0 0 0.2475 0.3232 0.3778 0.4628 0.5380 0.6782 0.8111 0.8754 0.9384 1
R  4750 3.0  0.0 0 0.2756 0.3499 0.4021 0.4861 0.5611 0.6987 0.8254 0.8854 0.9436 1
R  5000 3.0  0.0 0 0.3016 0.3746 0.4268 0.5112 0.5858 0.7194 0.8390 0.8948 0.9484 1
R  5250 3.0  0.0 0 0.3255 0.3973 0.4517 0.5383 0.6121 0.7401 0.8518 0.9035 0.9529 1
R  5500 3.0  0.0 0 0.3472 0.4180 0.4769 0.5672 0.6400 0.7609 0.8640 0.9116 0.9569 1
R  4500 3.0  0.5 0 0.2158 0.3016 0.3592 0.4468 0.5235 0.6666 0.8034 0.8700 0.9355 1
R  4750 3.0  0.5 0 0.2366 0.3211 0.3785 0.4664 0.5433 0.6842 0.8155 0.8785 0.9398 1
R  5000 3.0  0.5 0 0.2574 0.3407 0.3977 0.4860 0.5632 0.7018 0.8276 0.8869 0.9442 1
R  5000 3.5 -1.0 0 0.3011 0.3691 0.4245 0.5135 0.5905 0.7248 0.8428 0.8975 0.9498 1
R  5250 3.5 -1.0 0 0.3253 0.3951 0.4533 0.5435 0.6185 0.7455 0.8552 0.9057 0.9540 1
R  5500 3.5 -1.0 0 0.3440 0.4186 0.4799 0.5705 0.6432 0.7635 0.8660 0.9129 0.9576 1
R  5750 3.5 -1.0 0 0.3570 0.4396 0.5041 0.5944 0.6645 0.7787 0.8750 0.9188 0.9606 1
R  6000 3.5 -1.0 0 0.3644 0.4582 0.5260 0.6153 0.6825 0.7911 0.8823 0.9236 0.9630 1
R  4250 3.5 -0.5 0 0.2017 0.2935 0.3618 0.4599 0.5403 0.6822 0.8134 0.8768 0.9390 1
R  4500 3.5 -0.5 0 0.2529 0.3376 0.3980 0.4868 0.5620 0.6973 0.8228 0.8831 0.9422 1
R  4750 3.5 -0.5 0 0.2927 0.3718 0.4272 0.5105 0.5824 0.7126 0.8326 0.8899 0.9456 1
R  5000 3.5 -0.5 0 0.3210 0.3961 0.4494 0.5309 0.6015 0.7281 0.8428 0.8970 0.9494 1
R  5250 3.5 -0.5 0 0.3380 0.4107 0.4646 0.5481 0.6193 0.7437 0.8535 0.9044 0.9533 1
R  5500 3.5 -0.5 0 0.3498 0.4238 0.4802 0.5663 0.6379 0.7592 0.8637 0.9115 0.9570 1
R  5750 3.5 -0.5 0 0.3602 0.4402 0.5002 0.5880 0.6584 0.7745 0.8729 0.9176 0.9601 1
R  6000 3.5 -0.5 0 0.3691 0.4598 0.5247 0.6131 0.6808 0.7895 0.8812 0.9229 0.9626 1
R  4500 3.5  0.0 0 0.2237 0.3068 0.3653 0.4539 0.5310 0.6736 0.8083 0.8735 0.9374 1
R  4750 3.5  0.0 0 0.2524 0.3307 0.3866 0.4739 0.5505 0.6908 0.8204 0.8821 0.9419 1
R  5000 3.5  0.0 0 0.2800 0.3552 0.4100 0.4972 0.5734 0.7101 0.8333 0.8910 0.9466 1
R  5250 3.5  0.0 0 0.3066 0.3805 0.4357 0.5238 0.5994 0.7313 0.8469 0.9003 0.9513 1
R  5500 3.5  0.0 0 0.3314 0.4065 0.4636 0.5530 0.6274 0.7530 0.8603 0.9093 0.9558 1
R  5750 3.5  0.0 0 0.3531 0.4335 0.4937 0.5835 0.6550 0.7724 0.8716 0.9167 0.9595 1
R  6000 3.5  0.0 0 0.3718 0.4613 0.5261 0.6153 0.6821 0.7896 0.8807 0.9225 0.9623 1
R  4500 3.5  0.5 0 0.1909 0.2805 0.3422 0.4348 0.5145 0.6613 0.8006 0.8683 0.9347 1
R  4750 3.5  0.5 0 0.2273 0.3119 0.3706 0.4606 0.5385 0.6812 0.8141 0.8777 0.9397 1
R  5000 3.5  0.5 0 0.2637 0.3432 0.3990 0.4863 0.5626 0.7010 0.8275 0.8872 0.9448 1
R  5000 4.0 -2.0 0 0.2556 0.3407 0.4157 0.5268 0.6130 0.7492 0.8599 0.9094 0.9559 1
R  5250 4.0 -2.0 0 0.2534 0.3647 0.4471 0.5559 0.6370 0.7645 0.8682 0.9147 0.9585 1
R  5500 4.0 -2.0 0 0.2639 0.3904 0.4755 0.5805 0.6567 0.7765 0.8747 0.9188 0.9606 1
R  5750 4.0 -2.0 0 0.2871 0.4177 0.5010 0.6004 0.6720 0.7853 0.8792 0.9217 0.9620 1
R  6000 4.0 -2.0 0 0.3119 0.4417 0.5227 0.6174 0.6851 0.7929 0.8832 0.9242 0.9633 1
R  6250 4.0 -2.0 0 0.3318 0.4592 0.5402 0.6324 0.6975 0.8006 0.8874 0.9269 0.9645 1
R  6500 4.0 -2.0 0 0.3465 0.4703 0.5536 0.6454 0.7091 0.8085 0.8918 0.9298 0.9658 1
R  5000 4.0 -1.0 0 0.2892 0.3581 0.4143 0.5055 0.5843 0.7216 0.8414 0.8967 0.9495 1
R  5250 4.0 -1.0 0 0.3172 0.3855 0.4422 0.5327 0.6093 0.7400 0.8523 0.9039 0.9530 1
R  5500 4.0 -1.0 0 0.3379 0.4073 0.4653 0.5549 0.6293 0.7542 0.8606 0.9094 0.9558 1
R  5750 4.0 -1.0 0 0.3511 0.4237 0.4837 0.5724 0.6443 0.7642 0.8665 0.9133 0.9578 1
R  6000 4.0 -1.0 0 0.3594 0.4387 0.5014 0.5898 0.6594 0.7744 0.8724 0.9172 0.9597 1
R  6250 4.0 -1.0 0 0.3638 0.4545 0.5206 0.6091 0.6768 0.7867 0.8796 0.9220 0.9620 1
R  6500 4.0 -1.0 0 0.3642 0.4710 0.5412 0.6305 0.6965 0.8011 0.8881 0.9275 0.9647 1
R  4500 4.0 -0.5 0 0.2487 0.3328 0.3937 0.4849 0.5618 0.6987 0.8243 0.8843 0.9428 1
R  4750 4.0 -0.5 0 0.3220 0.3961 0.4488 0.5294 0.5989 0.7244 0.8399 0.8948 0.9481 1
R  5000 4.0 -0.5 0 0.3560 0.4252 0.4747 0.5517 0.6187 0.7395 0.8494 0.9013 0.9515 1
R  5250 4.0 -0.5 0 0.3512 0.4205 0.4719 0.5524 0.6217 0.7440 0.8530 0.9039 0.9529 1
R  5500 4.0 -0.5 0 0.3415 0.4138 0.4687 0.5537 0.6254 0.7488 0.8566 0.9065 0.9542 1
R  5750 4.0 -0.5 0 0.3463 0.4229 0.4813 0.5685 0.6400 0.7603 0.8637 0.9112 0.9566 1
R  6000 4.0 -0.5 0 0.3582 0.4408 0.5027 0.5908 0.6605 0.7752 0.8726 0.9171 0.9595 1
R  6250 4.0 -0.5 0 0.3660 0.4567 0.5225 0.6115 0.6794 0.7889 0.8808 0.9226 0.9623 1
R  6500 4.0 -0.5 0 0.3697 0.4707 0.5405 0.6306 0.6966 0.8012 0.8883 0.9278 0.9650 1
R  4500 4.0  0.0 0 0.2078 0.2919 0.3520 0.4439 0.5235 0.6693 0.8061 0.8721 0.9367 1
R  4750 4.0  0.0 0 0.2409 0.3216 0.3791 0.4680 0.5456 0.6873 0.8183 0.8807 0.9412 1
R  5000 4.0  0.0 0 0.2717 0.3494 0.4053 0.4926 0.5688 0.7062 0.8307 0.8893 0.9456 1
R  5250 4.0  0.0 0 0.3002 0.3754 0.4307 0.5177 0.5930 0.7258 0.8433 0.8978 0.9500 1
R  5500 4.0  0.0 0 0.3244 0.3983 0.4540 0.5416 0.6160 0.7439 0.8546 0.9054 0.9539 1
R  5750 4.0  0.0 0 0.3422 0.4166 0.4739 0.5624 0.6354 0.7583 0.8631 0.9111 0.9568 1
R  6000 4.0  0.0 0 0.3568 0.4344 0.4937 0.5826 0.6536 0.7711 0.8705 0.9159 0.9592 1
R  6250 4.0  0.0 0 0.3721 0.4560 0.5173 0.6050 0.6734 0.7848 0.8786 0.9212 0.9618 1
R  6500 4.0  0.0 0 0.3881 0.4817 0.5447 0.6296 0.6947 0.7995 0.8873 0.9271 0.9645 1
R  4500 4.0  0.5 0 0.1876 0.2713 0.3335 0.4283 0.5094 0.6579 0.7983 0.8666 0.9338 1
R  4750 4.0  0.5 0 0.2222 0.3032 0.3623 0.4534 0.5322 0.6761 0.8104 0.8750 0.9381 1
R  5000 4.0  0.5 0 0.2523 0.3314 0.3884 0.4769 0.5538 0.6936 0.8221 0.8832 0.9424 1
R  5250 4.0  0.5 0 0.2779 0.3559 0.4117 0.4987 0.5744 0.7105 0.8334 0.8911 0.9465 1
R  5500 4.0  0.5 0 0.2990 0.3768 0.4322 0.5189 0.5939 0.7267 0.8443 0.8987 0.9506 1
R  5000 4.5 -2.0 0 0.2108 0.3276 0.4142 0.5346 0.6240 0.7607 0.8682 0.9153 0.9590 1
R  5250 4.5 -2.0 0 0.2387 0.3514 0.4399 0.5573 0.6423 0.7719 0.8741 0.9190 0.9608 1
R  5500 4.5 -2.0 0 0.2639 0.3764 0.4642 0.5767 0.6571 0.7802 0.8781 0.9215 0.9620 1
R  5750 4.5 -2.0 0 0.2866 0.4027 0.4872 0.5928 0.6684 0.7856 0.8803 0.9227 0.9625 1
R  6000 4.5 -2.0 0 0.3062 0.4263 0.5066 0.6052 0.6765 0.7888 0.8813 0.9231 0.9626 1
R  6250 4.5 -2.0 0 0.3220 0.4425 0.5197 0.6133 0.6816 0.7906 0.8818 0.9234 0.9627 1
R  6500 4.5 -2.0 0 0.3341 0.4515 0.5263 0.6170 0.6838 0.7912 0.8820 0.9234 0.9628 1
R  5000 4.5 -1.0 0 0.2794 0.3418 0.3982 0.4911 0.5725 0.7147 0.8382 0.8948 0.9487 1
R  5250 4.5 -1.0 0 0.3069 0.3668 0.4246 0.5197 0.6003 0.7367 0.8518 0.9039 0.9532 1
R  5500 4.5 -1.0 0 0.3222 0.3877 0.4485 0.5447 0.6236 0.7537 0.8620 0.9106 0.9565 1
R  5750 4.5 -1.0 0 0.3253 0.4044 0.4700 0.5662 0.6422 0.7659 0.8686 0.9149 0.9586 1
R  6000 4.5 -1.0 0 0.3312 0.4218 0.4906 0.5853 0.6580 0.7755 0.8737 0.9181 0.9602 1
R  6250 4.5 -1.0 0 0.3517 0.4435 0.5115 0.6027 0.6723 0.7846 0.8787 0.9214 0.9618 1
R  6500 4.5 -1.0 0 0.3868 0.4696 0.5329 0.6187 0.6850 0.7930 0.8836 0.9246 0.9634 1
R  4500 4.5 -0.5 0 0.2422 0.3246 0.3878 0.4842 0.5644 0.7035 0.8284 0.8873 0.9445 1
R  4750 4.5 -0.5 0 0.2745 0.3473 0.4052 0.4969 0.5753 0.7125 0.8347 0.8919 0.9470 1
R  5000 4.5 -0.5 0 0.3009 0.3678 0.4223 0.5109 0.5876 0.7223 0.8413 0.8965 0.9494 1
R  5250 4.5 -0.5 0 0.3213 0.3861 0.4394 0.5262 0.6015 0.7329 0.8481 0.9012 0.9518 1
R  5500 4.5 -0.5 0 0.3359 0.4022 0.4563 0.5429 0.6169 0.7444 0.8551 0.9058 0.9541 1
R  5750 4.5 -0.5 0 0.3445 0.4161 0.4730 0.5608 0.6337 0.7568 0.8623 0.9106 0.9564 1
R  6000 4.5 -0.5 0 0.3528 0.4302 0.4901 0.5789 0.6505 0.7689 0.8694 0.9152 0.9587 1
R  6250 4.5 -0.5 0 0.3637 0.4458 0.5078 0.5965 0.6662 0.7803 0.8761 0.9197 0.9610 1
R  6500 4.5 -0.5 0 0.3749 0.4627 0.5261 0.6137 0.6813 0.7909 0.8825 0.9240 0.9631 1
R  6750 4.5 -0.5 0 0.3848 0.4806 0.5448 0.6307 0.6960 0.8010 0.8884 0.9279 0.9650 1
R  7000 4.5 -0.5 0 0.3933 0.4996 0.5640 0.6476 0.7103 0.8105 0.8938 0.9314 0.9667 1
R  4500 4.5  0.0 0 0.2059 0.2832 0.3445 0.4402 0.5219 0.6693 0.8065 0.8725 0.9369 1
R  4750 4.5  0.0 0 0.2387 0.3145 0.3718 0.4632 0.5429 0.6870 0.8188 0.8812 0.9416 1
R  5000 4.5  0.0 0 0.2655 0.3403 0.3959 0.4850 0.5631 0.7035 0.8298 0.8889 0.9455 1
R  5250 4.5  0.0 0 0.2862 0.3607 0.4168 0.5055 0.5824 0.7187 0.8394 0.8953 0.9488 1
R  5500 4.5  0.0 0 0.3053 0.3798 0.4372 0.5264 0.6021 0.7336 0.8484 0.9013 0.9518 1
R  5750 4.5  0.0 0 0.3278 0.4023 0.4604 0.5493 0.6234 0.7495 0.8579 0.9076 0.9549 1
R  6000 4.5  0.0 0 0.3474 0.4239 0.4828 0.5715 0.6439 0.7644 0.8668 0.9135 0.9579 1
R  6250 4.5  0.0 0 0.3554 0.4378 0.4994 0.5888 0.6597 0.7759 0.8737 0.9181 0.9602 1
R  6500 4.5  0.0 0 0.3598 0.4501 0.5149 0.6050 0.6743 0.7865 0.8800 0.9223 0.9623 1
R  6750 4.5  0.0 0 0.3699 0.4677 0.5349 0.6245 0.6918 0.7989 0.8873 0.9272 0.9647 1
R  7000 4.5  0.0 0 0.3855 0.4906 0.5592 0.6473 0.7120 0.8131 0.8957 0.9326 0.9674 1
R  4500 4.5  0.5 0 0.3001 0.3607 0.4126 0.4962 0.5685 0.6998 0.8232 0.8831 0.9421 1
R  4750 4.5  0.5 0 0.2604 0.3314 0.3866 0.4739 0.5500 0.6890 0.8185 0.8805 0.9410 1
R  5000 4.5  0.5 0 0.2485 0.3253 0.3819 0.4707 0.5484 0.6900 0.8203 0.8822 0.9420 1
R  5250 4.5  0.5 0 0.2643 0.3424 0.3986 0.4867 0.5636 0.7026 0.8287 0.8880 0.9451 1
R  5500 4.5  0.5 0 0.2963 0.3728 0.4278 0.5142 0.5891 0.7223 0.8411 0.8964 0.9494 1
R  5750 4.5  0.5 0 0.3183 0.3948 0.4499 0.5361 0.6100 0.7389 0.8515 0.9034 0.9528 1
R  6000 4.5  0.5 0 0.3295 0.4076 0.4641 0.5520 0.6259 0.7518 0.8597 0.9088 0.9555 1
R  5000 5.0 -2.0 0 0.2178 0.3438 0.4329 0.5534 0.6415 0.7743 0.8768 0.9211 0.9619 1
R  5250 5.0 -2.0 0 0.2416 0.3559 0.4440 0.5629 0.6489 0.7783 0.8787 0.9222 0.9625 1
R  5500 5.0 -2.0 0 0.2654 0.3680 0.4551 0.5725 0.6562 0.7823 0.8806 0.9234 0.9630 1
R  5000 5.0 -1.0 0 0.2784 0.3397 0.3973 0.4906 0.5729 0.7167 0.8405 0.8967 0.9497 1
R  5250 5.0 -1.0 0 0.2993 0.3599 0.4175 0.5122 0.5937 0.7327 0.8502 0.9031 0.9529 1
R  5500 5.0 -1.0 0 0.3202 0.3801 0.4376 0.5338 0.6146 0.7488 0.8599 0.9095 0.9561 1
R  4500 5.0 -0.5 0 0.2394 0.3283 0.3963 0.4970 0.5781 0.7157 0.8363 0.8928 0.9472 1
R  4750 5.0 -0.5 0 0.2744 0.3440 0.4023 0.4934 0.5713 0.7094 0.8329 0.8907 0.9464 1
R  4500 5.0  0.0 0 0.1962 0.2832 0.3503 0.4512 0.5350 0.6819 0.8151 0.8784 0.9400 1
R  4750 5.0  0.0 0 0.2168 0.2933 0.3558 0.4533 0.5367 0.6849 0.8185 0.8812 0.9416 1
R  5000 5.0  0.0 0 0.2420 0.3122 0.3713 0.4658 0.5481 0.6945 0.8253 0.8861 0.9442 1
R  5250 5.0  0.0 0 0.2717 0.3398 0.3968 0.4888 0.5690 0.7106 0.8354 0.8930 0.9477 1
R  5500 5.0  0.0 0 0.3061 0.3763 0.4323 0.5222 0.5994 0.7333 0.8490 0.9020 0.9522 1
R  5000 5.0  0.5 0 0.2429 0.3166 0.3741 0.4650 0.5440 0.6872 0.8186 0.8810 0.9415 1
R  5250 5.0  0.5 0 0.2576 0.3338 0.3917 0.4827 0.5613 0.7017 0.8283 0.8877 0.9448 1
R  5500 5.0  0.5 0 0.2724 0.3509 0.4094 0.5004 0.5785 0.7162 0.8379 0.8943 0.9482 1
TE 4000 1.5 -1.0 0 0.2908 0.3818 0.4372 0.5184 0.5882 0.7159 0.8345 0.8912 0.9463 1
TE 4250 1.5 -1.0 0 0.3233 0.4074 0.4620 0.5430 0.6124 0.7364 0.8479 0.9003 0.9510 1
TE 4500 1.5 -1.0 0 0.3557 0.4330 0.4869 0.5675 0.6367 0.7568 0.8613 0.9095 0.9557 1
TE 4000 2.0 -2.0 0 0.2653 0.3601 0.4252 0.5172 0.5923 0.7234 0.8408 0.8959 0.9489 1
TE 4250 2.0 -2.0 0 0.2947 0.3890 0.4541 0.5470 0.6220 0.7481 0.8568 0.9069 0.9545 1
TE 4500 2.0 -2.0 0 0.3242 0.4179 0.4829 0.5769 0.6517 0.7728 0.8728 0.9178 0.9601 1
TE 4000 2.0 -1.0 0 0.3046 0.3814 0.4370 0.5188 0.5882 0.7145 0.8326 0.8896 0.9453 1
TE 4250 2.0 -1.0 0 0.3302 0.4033 0.4567 0.5372 0.6062 0.7303 0.8435 0.8973 0.9494 1
TE 4500 2.0 -1.0 0 0.3558 0.4252 0.4764 0.5555 0.6243 0.7461 0.8545 0.9051 0.9535 1
TE 4000 2.0 -0.5 0 0.3216 0.4047 0.4605 0.5428 0.6112 0.7324 0.8434 0.8967 0.9489 1
TE 4250 2.0 -0.5 0 0.3368 0.4225 0.4775 0.5582 0.6254 0.7437 0.8510 0.9020 0.9516 1
TE 4500 2.0 -0.5 0 0.3521 0.4402 0.4945 0.5737 0.6396 0.7551 0.8585 0.9073 0.9544 1
TE 4000 2.0  0.0 0 0.3022 0.3875 0.4388 0.5168 0.5848 0.7099 0.8288 0.8868 0.9440 1
TE 4250 2.0  0.0 0 0.3076 0.3867 0.4430 0.5258 0.5958 0.7225 0.8390 0.8943 0.9479 1
TE 4500 2.0  0.0 0 0.3248 0.4063 0.4642 0.5485 0.6185 0.7421 0.8522 0.9035 0.9526 1
TE 4750 2.0  0.0 0 0.3538 0.4464 0.5023 0.5847 0.6527 0.7684 0.8684 0.9144 0.9581 1
TE 5000 2.0  0.0 0 0.3945 0.5069 0.5573 0.6345 0.6986 0.8017 0.8876 0.9269 0.9643 1
TE 4000 2.5 -2.0 0 0.2599 0.3707 0.4407 0.5350 0.6089 0.7352 0.8477 0.9004 0.9511 1
TE 4250 2.5 -2.0 0 0.2786 0.3779 0.4450 0.5404 0.6170 0.7454 0.8556 0.9062 0.9542 1
TE 4500 2.5 -2.0 0 0.2979 0.3914 0.4571 0.5527 0.6299 0.7573 0.8638 0.9119 0.9572 1
TE 4750 2.5 -2.0 0 0.3179 0.4112 0.4770 0.5718 0.6475 0.7708 0.8722 0.9176 0.9600 1
TE 5000 2.5 -2.0 0 0.3385 0.4373 0.5047 0.5976 0.6699 0.7859 0.8808 0.9232 0.9628 1
TE 5250 2.5 -2.0 0 0.3597 0.4697 0.5402 0.6303 0.6970 0.8026 0.8896 0.9287 0.9655 1
TE 5500 2.5 -2.0 0 0.3815 0.5084 0.5835 0.6698 0.7289 0.8209 0.8987 0.9342 0.9680 1
TE 4000 2.5 -1.0 0 0.2910 0.3718 0.4328 0.5206 0.5922 0.7185 0.8350 0.8912 0.9461 1
TE 4250 2.5 -1.0 0 0.3156 0.3948 0.4518 0.5360 0.6063 0.7305 0.8435 0.8972 0.9493 1
TE 4500 2.5 -1.0 0 0.3402 0.4177 0.4708 0.5514 0.6203 0.7425 0.8520 0.9033 0.9525 1
TE 4000 2.5 -0.5 0 0.3149 0.3953 0.4526 0.5365 0.6060 0.7287 0.8410 0.8949 0.9478 1
TE 4250 2.5 -0.5 0 0.3343 0.4159 0.4712 0.5511 0.6178 0.7367 0.8458 0.8981 0.9492 1
TE 4500 2.5 -0.5 0 0.3571 0.4385 0.4916 0.5686 0.6332 0.7484 0.8534 0.9034 0.9521 1
TE 4750 2.5 -0.5 0 0.3835 0.4631 0.5138 0.5891 0.6523 0.7638 0.8639 0.9109 0.9563 1
TE 5000 2.5 -0.5 0 0.4134 0.4897 0.5380 0.6125 0.6752 0.7829 0.8772 0.9207 0.9619 1
TE 4000 2.5  0.0 0 0.3076 0.3823 0.4349 0.5152 0.5845 0.7111 0.8301 0.8877 0.9443 1
TE 4250 2.5  0.0 0 0.3163 0.3943 0.4471 0.5271 0.5958 0.7209 0.8372 0.8928 0.9471 1
TE 4500 2.5  0.0 0 0.3284 0.4081 0.4610 0.5407 0.6090 0.7322 0.8450 0.8984 0.9500 1
TE 4750 2.5  0.0 0 0.3439 0.4239 0.4766 0.5562 0.6243 0.7451 0.8536 0.9043 0.9531 1
TE 5000 2.5  0.0 0 0.3627 0.4416 0.4937 0.5734 0.6415 0.7595 0.8628 0.9107 0.9563 1
TE 4000 2.5  0.5 0 0.3052 0.3808 0.4322 0.5105 0.5787 0.7047 0.8249 0.8838 0.9420 1
TE 4250 2.5  0.5 0 0.2891 0.3750 0.4302 0.5121 0.5823 0.7102 0.8297 0.8875 0.9440 1
TE 4500 2.5  0.5 0 0.2730 0.3693 0.4281 0.5137 0.5859 0.7156 0.8345 0.8911 0.9460 1
TE 4500 3.0 -1.0 0 0.3252 0.4022 0.4574 0.5396 0.6094 0.7338 0.8462 0.8992 0.9505 1
TE 4750 3.0 -1.0 0 0.3489 0.4257 0.4813 0.5630 0.6312 0.7503 0.8565 0.9062 0.9540 1
TE 5000 3.0 -1.0 0 0.3725 0.4492 0.5051 0.5864 0.6529 0.7668 0.8667 0.9131 0.9576 1
TE 5250 3.0 -1.0 0 0.3962 0.4728 0.5290 0.6099 0.6747 0.7834 0.8769 0.9201 0.9611 1
TE 5500 3.0 -1.0 0 0.4199 0.4963 0.5528 0.6333 0.6965 0.7999 0.8872 0.9271 0.9647 1
TE 5000 3.0 -0.5 0 0.3998 0.4739 0.5244 0.5994 0.6623 0.7721 0.8694 0.9148 0.9583 1
TE 5250 3.0 -0.5 0 0.4129 0.4870 0.5384 0.6147 0.6773 0.7843 0.8774 0.9204 0.9613 1
TE 5500 3.0 -0.5 0 0.4261 0.5000 0.5524 0.6300 0.6924 0.7965 0.8853 0.9260 0.9643 1
TE 4500 3.0  0.0 0 0.3215 0.3990 0.4523 0.5326 0.6014 0.7260 0.8408 0.8954 0.9485 1
TE 4750 3.0  0.0 0 0.3454 0.4211 0.4718 0.5508 0.6193 0.7417 0.8517 0.9030 0.9524 1
TE 5000 3.0  0.0 0 0.3685 0.4422 0.4925 0.5715 0.6395 0.7583 0.8624 0.9104 0.9562 1
TE 5250 3.0  0.0 0 0.3908 0.4625 0.5145 0.5949 0.6619 0.7757 0.8731 0.9176 0.9598 1
TE 5500 3.0  0.0 0 0.4123 0.4819 0.5376 0.6209 0.6866 0.7939 0.8836 0.9245 0.9633 1
TE 4500 3.0  0.5 0 0.2926 0.3803 0.4364 0.5192 0.5895 0.7168 0.8349 0.8914 0.9463 1
TE 4750 3.0  0.5 0 0.3069 0.3934 0.4494 0.5327 0.6035 0.7295 0.8436 0.8975 0.9495 1
TE 5000 3.0  0.5 0 0.3212 0.4064 0.4624 0.5463 0.6176 0.7422 0.8524 0.9035 0.9526 1
TE 5000 3.5 -1.0 0 0.3683 0.4366 0.4902 0.5734 0.6434 0.7629 0.8656 0.9126 0.9574 1
TE 5250 3.5 -1.0 0 0.3908 0.4603 0.5160 0.5997 0.6677 0.7805 0.8760 0.9195 0.9608 1
TE 5500 3.5 -1.0 0 0.4080 0.4817 0.5398 0.6234 0.6891 0.7958 0.8851 0.9255 0.9638 1
TE 5750 3.5 -1.0 0 0.4198 0.5008 0.5616 0.6445 0.7077 0.8089 0.8928 0.9306 0.9664 1
TE 6000 3.5 -1.0 0 0.4263 0.5176 0.5814 0.6630 0.7235 0.8197 0.8992 0.9348 0.9685 1
TE 4250 3.5 -0.5 0 0.2845 0.3797 0.4452 0.5363 0.6090 0.7336 0.8453 0.8983 0.9498 1
TE 4500 3.5 -0.5 0 0.3293 0.4158 0.4740 0.5569 0.6250 0.7442 0.8517 0.9026 0.9520 1
TE 4750 3.5 -0.5 0 0.3640 0.4440 0.4974 0.5752 0.6405 0.7555 0.8588 0.9075 0.9545 1
TE 5000 3.5 -0.5 0 0.3888 0.4641 0.5154 0.5914 0.6554 0.7673 0.8666 0.9128 0.9573 1
TE 5250 3.5 -0.5 0 0.4037 0.4764 0.5280 0.6054 0.6697 0.7798 0.8750 0.9187 0.9604 1
TE 5500 3.5 -0.5 0 0.4143 0.4878 0.5414 0.6208 0.6852 0.7925 0.8833 0.9244 0.9634 1
TE 5750 3.5 -0.5 0 0.4236 0.5024 0.5590 0.6395 0.7027 0.8054 0.8910 0.9296 0.9659 1
TE 6000 3.5 -0.5 0 0.4317 0.5201 0.5808 0.6615 0.7222 0.8184 0.8982 0.9342 0.9681 1
TE 4500 3.5  0.0 0 0.2981 0.3834 0.4408 0.5246 0.5952 0.7219 0.8383 0.8938 0.9476 1
TE 4750 3.5  0.0 0 0.3220 0.4022 0.4569 0.5394 0.6097 0.7348 0.8473 0.9001 0.9510 1
TE 5000 3.5  0.0 0 0.3464 0.4230 0.4763 0.5584 0.6281 0.7501 0.8575 0.9071 0.9546 1
TE 5250 3.5  0.0 0 0.3713 0.4458 0.4991 0.5814 0.6504 0.7678 0.8687 0.9148 0.9585 1
TE 5500 3.5  0.0 0 0.3953 0.4701 0.5247 0.6075 0.6749 0.7865 0.8801 0.9224 0.9622 1
TE 5750 3.5  0.0 0 0.4163 0.4954 0.5523 0.6348 0.6993 0.8034 0.8898 0.9287 0.9654 1
TE 6000 3.5  0.0 0 0.4345 0.5214 0.5818 0.6633 0.7234 0.8185 0.8978 0.9338 0.9679 1
TE 4500 3.5  0.5 0 0.2743 0.3639 0.4236 0.5103 0.5829 0.7130 0.8329 0.8901 0.9458 1
TE 4750 3.5  0.5 0 0.3016 0.3870 0.4442 0.5289 0.6004 0.7275 0.8427 0.8970 0.9494 1
TE 5000 3.5  0.5 0 0.3289 0.4102 0.4648 0.5476 0.6178 0.7419 0.8525 0.9039 0.9531 1
TE 5000 4.0 -2.0 0 0.3185 0.4035 0.4756 0.5799 0.6590 0.7814 0.8788 0.9218 0.9621 1
TE 5250 4.0 -2.0 0 0.3134 0.4250 0.5045 0.6066 0.6809 0.7952 0.8863 0.9266 0.9644 1
TE 5500 4.0 -2.0 0 0.3224 0.4490 0.5312 0.6293 0.6989 0.8061 0.8921 0.9303 0.9663 1
TE 5750 4.0 -2.0 0 0.3453 0.4756 0.5556 0.6481 0.7131 0.8141 0.8962 0.9329 0.9675 1
TE 6000 4.0 -2.0 0 0.3703 0.4991 0.5764 0.6639 0.7252 0.8209 0.8997 0.9351 0.9686 1
TE 6250 4.0 -2.0 0 0.3900 0.5158 0.5927 0.6776 0.7363 0.8277 0.9033 0.9375 0.9697 1
TE 6500 4.0 -2.0 0 0.4043 0.5259 0.6047 0.6890 0.7463 0.8344 0.9071 0.9399 0.9708 1
TE 5000 4.0 -1.0 0 0.3555 0.4249 0.4792 0.5646 0.6365 0.7591 0.8638 0.9116 0.9569 1
TE 5250 4.0 -1.0 0 0.3826 0.4504 0.5047 0.5889 0.6586 0.7751 0.8732 0.9177 0.9599 1
TE 5500 4.0 -1.0 0 0.4022 0.4706 0.5257 0.6087 0.6762 0.7874 0.8803 0.9224 0.9623 1
TE 5750 4.0 -1.0 0 0.4143 0.4854 0.5422 0.6243 0.6894 0.7961 0.8854 0.9258 0.9639 1
TE 6000 4.0 -1.0 0 0.4214 0.4990 0.5583 0.6398 0.7028 0.8049 0.8905 0.9292 0.9656 1
TE 6250 4.0 -1.0 0 0.4247 0.5134 0.5758 0.6571 0.7182 0.8157 0.8967 0.9333 0.9676 1
TE 6500 4.0 -1.0 0 0.4241 0.5287 0.5946 0.6763 0.7356 0.8284 0.9041 0.9381 0.9699 1
TE 4500 4.0 -0.5 0 0.3235 0.4084 0.4676 0.5534 0.6235 0.7445 0.8525 0.9033 0.9524 1
TE 4750 4.0 -0.5 0 0.3907 0.4651 0.5160 0.5914 0.6545 0.7654 0.8649 0.9115 0.9565 1
TE 5000 4.0 -0.5 0 0.4213 0.4905 0.5381 0.6098 0.6705 0.7772 0.8722 0.9166 0.9591 1
TE 5250 4.0 -0.5 0 0.4159 0.4850 0.5342 0.6090 0.6718 0.7801 0.8747 0.9184 0.9601 1
TE 5500 4.0 -0.5 0 0.4060 0.4779 0.5303 0.6091 0.6741 0.7836 0.8774 0.9203 0.9611 1
TE 5750 4.0 -0.5 0 0.4098 0.4856 0.5410 0.6216 0.6863 0.7931 0.8832 0.9242 0.9630 1
TE 6000 4.0 -0.5 0 0.4203 0.5015 0.5601 0.6411 0.7040 0.8058 0.8907 0.9291 0.9654 1
TE 6250 4.0 -0.5 0 0.4270 0.5159 0.5777 0.6595 0.7206 0.8176 0.8977 0.9338 0.9678 1
TE 6500 4.0 -0.5 0 0.4299 0.5285 0.5940 0.6766 0.7360 0.8286 0.9043 0.9383 0.9702 1
TE 4500 4.0  0.0 0 0.2839 0.3697 0.4286 0.5157 0.5889 0.7185 0.8366 0.8927 0.9471 1
TE 4750 4.0  0.0 0 0.3109 0.3935 0.4496 0.5338 0.6051 0.7315 0.8454 0.8989 0.9503 1
TE 5000 4.0  0.0 0 0.3377 0.4170 0.4714 0.5537 0.6236 0.7463 0.8550 0.9055 0.9537 1
TE 5250 4.0  0.0 0 0.3644 0.4405 0.4939 0.5756 0.6443 0.7628 0.8655 0.9126 0.9573 1
TE 5500 4.0  0.0 0 0.3880 0.4619 0.5154 0.5971 0.6648 0.7787 0.8752 0.9191 0.9607 1
TE 5750 4.0  0.0 0 0.4055 0.4794 0.5340 0.6161 0.6823 0.7915 0.8828 0.9241 0.9632 1
TE 6000 4.0  0.0 0 0.4197 0.4962 0.5524 0.6344 0.6986 0.8027 0.8892 0.9283 0.9653 1
TE 6250 4.0  0.0 0 0.4344 0.5162 0.5737 0.6541 0.7158 0.8145 0.8961 0.9328 0.9675 1
TE 6500 4.0  0.0 0 0.4495 0.5394 0.5980 0.6755 0.7340 0.8268 0.9033 0.9376 0.9697 1
TE 4500 4.0  0.5 0 0.2732 0.3599 0.4196 0.5073 0.5808 0.7115 0.8318 0.8893 0.9453 1
TE 4750 4.0  0.5 0 0.2966 0.3801 0.4376 0.5231 0.5952 0.7234 0.8398 0.8949 0.9482 1
TE 5000 4.0  0.5 0 0.3192 0.4002 0.4559 0.5397 0.6107 0.7360 0.8482 0.9008 0.9513 1
TE 5250 4.0  0.5 0 0.3407 0.4202 0.4748 0.5574 0.6273 0.7494 0.8571 0.9069 0.9545 1
TE 5500 4.0  0.5 0 0.3613 0.4401 0.4941 0.5759 0.6448 0.7636 0.8664 0.9134 0.9579 1
TE 5000 4.5 -2.0 0 0.2696 0.3881 0.4720 0.5853 0.6674 0.7905 0.8855 0.9266 0.9646 1
TE 5250 4.5 -2.0 0 0.2971 0.4097 0.4950 0.6054 0.6835 0.8002 0.8905 0.9298 0.9661 1
TE 5500 4.5 -2.0 0 0.3219 0.4333 0.5177 0.6233 0.6970 0.8077 0.8941 0.9320 0.9672 1
TE 5750 4.5 -2.0 0 0.3442 0.4589 0.5401 0.6389 0.7081 0.8131 0.8964 0.9333 0.9677 1
TE 6000 4.5 -2.0 0 0.3634 0.4825 0.5596 0.6515 0.7164 0.8167 0.8977 0.9339 0.9679 1
TE 6250 4.5 -2.0 0 0.3794 0.4991 0.5729 0.6598 0.7218 0.8189 0.8985 0.9343 0.9681 1
TE 6500 4.5 -2.0 0 0.3920 0.5088 0.5800 0.6639 0.7243 0.8197 0.8988 0.9345 0.9683 1
TE 5000 4.5 -1.0 0 0.3458 0.4085 0.4631 0.5503 0.6248 0.7521 0.8605 0.9096 0.9560 1
TE 5250 4.5 -1.0 0 0.3719 0.4311 0.4862 0.5749 0.6485 0.7706 0.8718 0.9171 0.9598 1
TE 5500 4.5 -1.0 0 0.3857 0.4498 0.5075 0.5969 0.6687 0.7852 0.8805 0.9228 0.9626 1
TE 5750 4.5 -1.0 0 0.3870 0.4646 0.5269 0.6163 0.6856 0.7961 0.8864 0.9266 0.9644 1
TE 6000 4.5 -1.0 0 0.3915 0.4805 0.5460 0.6339 0.7001 0.8050 0.8911 0.9296 0.9658 1
TE 6250 4.5 -1.0 0 0.4114 0.5013 0.5660 0.6503 0.7134 0.8134 0.8956 0.9325 0.9673 1
TE 6500 4.5 -1.0 0 0.4467 0.5272 0.5867 0.6654 0.7253 0.8211 0.9001 0.9355 0.9688 1
TE 4500 4.5 -0.5 0 0.3174 0.4001 0.4615 0.5524 0.6255 0.7486 0.8559 0.9058 0.9538 1
TE 4750 4.5 -0.5 0 0.3462 0.4189 0.4748 0.5609 0.6323 0.7540 0.8599 0.9087 0.9553 1
TE 5000 4.5 -0.5 0 0.3695 0.4360 0.4885 0.5713 0.6412 0.7608 0.8644 0.9119 0.9570 1
TE 5250 4.5 -0.5 0 0.3875 0.4516 0.5026 0.5835 0.6520 0.7690 0.8695 0.9154 0.9588 1
TE 5500 4.5 -0.5 0 0.4001 0.4656 0.5171 0.5976 0.6649 0.7785 0.8752 0.9192 0.9607 1
TE 5750 4.5 -0.5 0 0.4075 0.4779 0.5321 0.6135 0.6797 0.7892 0.8815 0.9233 0.9627 1
TE 6000 4.5 -0.5 0 0.4146 0.4908 0.5477 0.6298 0.6946 0.8000 0.8877 0.9273 0.9647 1
TE 6250 4.5 -0.5 0 0.4245 0.5051 0.5639 0.6455 0.7086 0.8099 0.8936 0.9312 0.9666 1
TE 6500 4.5 -0.5 0 0.4350 0.5210 0.5808 0.6611 0.7220 0.8192 0.8991 0.9349 0.9685 1
TE 6750 4.5 -0.5 0 0.4445 0.5381 0.5983 0.6768 0.7354 0.8283 0.9043 0.9383 0.9702 1
TE 7000 4.5 -0.5 0 0.4528 0.5565 0.6166 0.6926 0.7487 0.8369 0.9092 0.9415 0.9717 1
TE 4500 4.5  0.0 0 0.2816 0.3618 0.4219 0.5128 0.5879 0.7190 0.8373 0.8932 0.9474 1
TE 4750 4.5  0.0 0 0.3081 0.3859 0.4420 0.5286 0.6019 0.7307 0.8455 0.8991 0.9505 1
TE 5000 4.5  0.0 0 0.3308 0.4069 0.4611 0.5453 0.6171 0.7429 0.8536 0.9047 0.9534 1
TE 5250 4.5  0.0 0 0.3497 0.4248 0.4793 0.5629 0.6335 0.7555 0.8615 0.9100 0.9561 1
TE 5500 4.5  0.0 0 0.3683 0.4428 0.4983 0.5819 0.6512 0.7688 0.8694 0.9152 0.9587 1
TE 5750 4.5  0.0 0 0.3901 0.4643 0.5200 0.6029 0.6704 0.7828 0.8777 0.9207 0.9614 1
TE 6000 4.5  0.0 0 0.4092 0.4848 0.5410 0.6232 0.6888 0.7961 0.8855 0.9259 0.9640 1
TE 6250 4.5  0.0 0 0.4167 0.4978 0.5563 0.6388 0.7030 0.8063 0.8916 0.9299 0.9660 1
TE 6500 4.5  0.0 0 0.4207 0.5092 0.5705 0.6534 0.7161 0.8156 0.8971 0.9336 0.9678 1
TE 6750 4.5  0.0 0 0.4304 0.5258 0.5889 0.6709 0.7316 0.8264 0.9034 0.9377 0.9699 1
TE 7000 4.5  0.0 0 0.4456 0.5474 0.6113 0.6915 0.7494 0.8387 0.9105 0.9423 0.9721 1
TE 4500 4.5  0.5 0 0.3705 0.4369 0.4882 0.5664 0.6321 0.7477 0.8531 0.9033 0.9523 1
TE 4750 4.5  0.5 0 0.3285 0.4030 0.4573 0.5399 0.6098 0.7338 0.8461 0.8991 0.9504 1
TE 5000 4.5  0.5 0 0.3145 0.3932 0.4488 0.5331 0.6048 0.7319 0.8460 0.8993 0.9506 1
TE 5250 4.5  0.5 0 0.3284 0.4076 0.4626 0.5461 0.6172 0.7421 0.8527 0.9040 0.9530 1
TE 5500 4.5  0.5 0 0.3589 0.4363 0.4897 0.5713 0.6402 0.7595 0.8635 0.9113 0.9568 1
TE 5750 4.5  0.5 0 0.3801 0.4572 0.5104 0.5914 0.6591 0.7742 0.8726 0.9174 0.9598 1
TE 6000 4.5  0.5 0 0.3912 0.4695 0.5239 0.6060 0.6733 0.7855 0.8797 0.9221 0.9621 1
TE 5000 5.0 -2.0 0 0.2760 0.4034 0.4893 0.6022 0.6829 0.8022 0.8927 0.9315 0.9670 1
TE 5250 5.0 -2.0 0 0.3001 0.4139 0.4984 0.6099 0.6888 0.8054 0.8942 0.9323 0.9674 1
TE 5500 5.0 -2.0 0 0.3242 0.4244 0.5074 0.6176 0.6946 0.8085 0.8956 0.9332 0.9678 1
TE 5000 5.0 -1.0 0 0.3445 0.4059 0.4617 0.5491 0.6243 0.7530 0.8619 0.9108 0.9567 1
TE 5250 5.0 -1.0 0 0.3642 0.4241 0.4793 0.5676 0.6420 0.7666 0.8700 0.9161 0.9594 1
TE 5500 5.0 -1.0 0 0.3838 0.4423 0.4969 0.5860 0.6598 0.7801 0.8781 0.9215 0.9620 1
TE 4500 5.0 -0.5 0 0.3119 0.4017 0.4680 0.5629 0.6369 0.7586 0.8624 0.9102 0.9560 1
TE 4750 5.0 -0.5 0 0.3439 0.4140 0.4708 0.5563 0.6275 0.7503 0.8577 0.9073 0.9546 1
TE 4500 5.0  0.0 0 0.2710 0.3610 0.4270 0.5231 0.6001 0.7305 0.8450 0.8985 0.9501 1
TE 4750 5.0  0.0 0 0.2853 0.3642 0.4258 0.5188 0.5958 0.7286 0.8450 0.8990 0.9505 1
TE 5000 5.0  0.0 0 0.3063 0.3782 0.4363 0.5262 0.6022 0.7341 0.8491 0.9019 0.9521 1
TE 5250 5.0  0.0 0 0.3341 0.4030 0.4585 0.5456 0.6194 0.7470 0.8571 0.9073 0.9548 1
TE 5500 5.0  0.0 0 0.3685 0.4385 0.4924 0.5767 0.6474 0.7674 0.8692 0.9153 0.9588 1
TE 5000 5.0  0.5 0 0.3092 0.3854 0.4419 0.5282 0.6011 0.7296 0.8446 0.8985 0.9502 1
TE 5250 5.0  0.5 0 0.3216 0.3996 0.4564 0.5427 0.6152 0.7413 0.8524 0.9038 0.9529 1
TE 5500 5.0  0.5 0 0.3340 0.4138 0.4709 0.5571 0.6292 0.7531 0.8601 0.9091 0.9556 1
U  4000 1.5 -1.0 0 0.0293 0.0727 0.1075 0.1679 0.2317 0.3913 0.6016 0.7249 0.8582 1
U  4250 1.5 -1.0 0 0.0525 0.0990 0.1363 0.2008 0.2695 0.4352 0.6394 0.7537 0.8743 1
U  4500 1.5 -1.0 0 0.0757 0.1253 0.1651 0.2338 0.3073 0.4790 0.6771 0.7825 0.8904 1
U  4000 2.0 -2.0 0 0.0782 0.0794 0.1042 0.1577 0.2191 0.3791 0.5929 0.7182 0.8542 1
U  4250 2.0 -2.0 0 0.0728 0.0914 0.1212 0.1813 0.2507 0.4226 0.6332 0.7500 0.8730 1
U  4500 2.0 -2.0 0 0.0674 0.1035 0.1382 0.2049 0.2822 0.4661 0.6736 0.7819 0.8917 1
U  4000 2.0 -1.0 0 0.0878 0.1026 0.1295 0.1823 0.2417 0.3955 0.6018 0.7240 0.8573 1
U  4250 2.0 -1.0 0 0.0815 0.1082 0.1383 0.1962 0.2615 0.4253 0.6317 0.7481 0.8714 1
U  4500 2.0 -1.0 0 0.0752 0.1137 0.1470 0.2101 0.2813 0.4552 0.6615 0.7722 0.8855 1
U  4000 2.0 -0.5 0 0.0800 0.1220 0.1637 0.2351 0.3046 0.4606 0.6500 0.7583 0.8752 1
U  4250 2.0 -0.5 0 0.0779 0.1235 0.1653 0.2371 0.3081 0.4683 0.6599 0.7670 0.8806 1
U  4500 2.0 -0.5 0 0.0759 0.1250 0.1670 0.2390 0.3115 0.4759 0.6698 0.7758 0.8861 1
U  4000 2.0  0.0 0 0.0478 0.1128 0.1605 0.2351 0.3055 0.4591 0.6465 0.7555 0.8741 1
U  4250 2.0  0.0 0 0.0489 0.1073 0.1544 0.2305 0.3025 0.4642 0.6578 0.7656 0.8802 1
U  4500 2.0  0.0 0 0.0632 0.1201 0.1680 0.2471 0.3228 0.4906 0.6826 0.7852 0.8913 1
U  4750 2.0  0.0 0 0.0908 0.1513 0.2011 0.2848 0.3664 0.5383 0.7209 0.8141 0.9075 1
U  5000 2.0  0.0 0 0.1316 0.2009 0.2538 0.3438 0.4333 0.6073 0.7727 0.8524 0.9286 1
U  4000 2.5 -2.0 0 0.0741 0.0717 0.1025 0.1673 0.2378 0.4075 0.6180 0.7374 0.8651 1
U  4250 2.5 -2.0 0 0.0588 0.0766 0.1075 0.1723 0.2475 0.4289 0.6421 0.7575 0.8773 1
U  4500 2.5 -2.0 0 0.0493 0.0840 0.1180 0.1871 0.2675 0.4567 0.6680 0.7779 0.8891 1
U  4750 2.5 -2.0 0 0.0455 0.0940 0.1339 0.2115 0.2977 0.4908 0.6956 0.7985 0.9006 1
U  5000 2.5 -2.0 0 0.0475 0.1066 0.1553 0.2455 0.3383 0.5314 0.7250 0.8194 0.9116 1
U  5250 2.5 -2.0 0 0.0551 0.1217 0.1822 0.2892 0.3891 0.5783 0.7561 0.8405 0.9224 1
U  5500 2.5 -2.0 0 0.0686 0.1394 0.2146 0.3426 0.4502 0.6316 0.7889 0.8619 0.9327 1
U  4000 2.5 -1.0 0 0.0685 0.0937 0.1255 0.1846 0.2489 0.4071 0.6116 0.7311 0.8609 1
U  4250 2.5 -1.0 0 0.0732 0.1027 0.1347 0.1961 0.2645 0.4309 0.6361 0.7511 0.8728 1
U  4500 2.5 -1.0 0 0.0778 0.1116 0.1439 0.2076 0.2800 0.4547 0.6606 0.7710 0.8846 1
U  4000 2.5 -0.5 0 0.0960 0.1320 0.1723 0.2401 0.3071 0.4609 0.6496 0.7577 0.8745 1
U  4250 2.5 -0.5 0 0.0901 0.1296 0.1689 0.2346 0.3006 0.4558 0.6485 0.7579 0.8750 1
U  4500 2.5 -0.5 0 0.0921 0.1357 0.1751 0.2421 0.3102 0.4694 0.6623 0.7694 0.8820 1
U  4750 2.5 -0.5 0 0.1019 0.1502 0.1910 0.2626 0.3360 0.5017 0.6912 0.7921 0.8954 1
U  5000 2.5 -0.5 0 0.1194 0.1731 0.2167 0.2960 0.3780 0.5526 0.7351 0.8260 0.9153 1
U  4000 2.5  0.0 0 0.0768 0.1379 0.1838 0.2556 0.3236 0.4748 0.6585 0.7638 0.8779 1
U  4250 2.5  0.0 0 0.0688 0.1275 0.1724 0.2434 0.3119 0.4674 0.6571 0.7643 0.8790 1
U  4500 2.5  0.0 0 0.0702 0.1258 0.1697 0.2409 0.3111 0.4714 0.6639 0.7707 0.8832 1
U  4750 2.5  0.0 0 0.0810 0.1329 0.1756 0.2481 0.3211 0.4866 0.6790 0.7829 0.8904 1
U  5000 2.5  0.0 0 0.1011 0.1486 0.1903 0.2649 0.3420 0.5132 0.7024 0.8010 0.9007 1
U  4000 2.5  0.5 0 0.1149 0.1799 0.2327 0.3155 0.3892 0.5375 0.7038 0.7959 0.8945 1
U  4250 2.5  0.5 0 0.0947 0.1491 0.1976 0.2773 0.3510 0.5053 0.6826 0.7816 0.8871 1
U  4500 2.5  0.5 0 0.0745 0.1183 0.1626 0.2390 0.3128 0.4731 0.6614 0.7672 0.8796 1
U  4500 3.0 -1.0 0 0.0814 0.1079 0.1391 0.2012 0.2718 0.4434 0.6495 0.7622 0.8795 1
U  4750 3.0 -1.0 0 0.0901 0.1229 0.1600 0.2317 0.3083 0.4820 0.6789 0.7835 0.8910 1
U  5000 3.0 -1.0 0 0.0988 0.1379 0.1808 0.2621 0.3448 0.5206 0.7082 0.8049 0.9025 1
U  5250 3.0 -1.0 0 0.1074 0.1529 0.2016 0.2925 0.3814 0.5592 0.7375 0.8262 0.9140 1
U  5500 3.0 -1.0 0 0.1161 0.1678 0.2225 0.3230 0.4179 0.5978 0.7669 0.8476 0.9256 1
U  5000 3.0 -0.5 0 0.1173 0.1617 0.2033 0.2787 0.3567 0.5277 0.7136 0.8092 0.9051 1
U  5250 3.0 -0.5 0 0.1222 0.1714 0.2178 0.3026 0.3868 0.5608 0.7394 0.8281 0.9154 1
U  5500 3.0 -0.5 0 0.1270 0.1811 0.2324 0.3264 0.4170 0.5940 0.7651 0.8470 0.9258 1
U  4500 3.0  0.0 0 0.0732 0.1318 0.1749 0.2431 0.3103 0.4659 0.6572 0.7652 0.8799 1
U  4750 3.0  0.0 0 0.0941 0.1427 0.1826 0.2503 0.3208 0.4844 0.6772 0.7816 0.8897 1
U  5000 3.0  0.0 0 0.1124 0.1560 0.1954 0.2666 0.3417 0.5113 0.7010 0.7999 0.9001 1
U  5250 3.0  0.0 0 0.1281 0.1717 0.2134 0.2920 0.3731 0.5465 0.7287 0.8202 0.9111 1
U  5500 3.0  0.0 0 0.1413 0.1898 0.2365 0.3264 0.4150 0.5900 0.7602 0.8426 0.9228 1
U  4500 3.0  0.5 0 0.0908 0.1429 0.1893 0.2658 0.3377 0.4922 0.6738 0.7757 0.8846 1
U  4750 3.0  0.5 0 0.0940 0.1423 0.1869 0.2628 0.3362 0.4961 0.6809 0.7823 0.8889 1
U  5000 3.0  0.5 0 0.0972 0.1416 0.1845 0.2597 0.3347 0.5000 0.6880 0.7889 0.8932 1
U  5000 3.5 -1.0 0 0.0984 0.1332 0.1707 0.2487 0.3341 0.5191 0.7122 0.8091 0.9054 1
U  5250 3.5 -1.0 0 0.1083 0.1475 0.1920 0.2819 0.3736 0.5582 0.7400 0.8288 0.9156 1
U  5500 3.5 -1.0 0 0.1179 0.1652 0.2180 0.3181 0.4138 0.5953 0.7656 0.8466 0.9249 1
U  5750 3.5 -1.0 0 0.1271 0.1862 0.2487 0.3575 0.4547 0.6303 0.7888 0.8626 0.9333 1
U  6000 3.5 -1.0 0 0.1359 0.2105 0.2840 0.4000 0.4964 0.6633 0.8097 0.8769 0.9407 1
U  4250 3.5 -0.5 0 0.0859 0.1306 0.1721 0.2443 0.3157 0.4732 0.6605 0.7663 0.8796 1
U  4500 3.5 -0.5 0 0.0980 0.1432 0.1826 0.2511 0.3213 0.4817 0.6714 0.7760 0.8859 1
U  4750 3.5 -0.5 0 0.1085 0.1538 0.1927 0.2615 0.3334 0.4980 0.6875 0.7890 0.8937 1
U  5000 3.5 -0.5 0 0.1174 0.1626 0.2025 0.2756 0.3521 0.5221 0.7087 0.8054 0.9030 1
U  5250 3.5 -0.5 0 0.1247 0.1695 0.2120 0.2935 0.3774 0.5539 0.7350 0.8250 0.9137 1
U  5500 3.5 -0.5 0 0.1306 0.1785 0.2263 0.3175 0.4081 0.5877 0.7609 0.8438 0.9237 1
U  5750 3.5 -0.5 0 0.1353 0.1920 0.2482 0.3493 0.4437 0.6205 0.7833 0.8594 0.9319 1
U  6000 3.5 -0.5 0 0.1388 0.2100 0.2777 0.3888 0.4843 0.6523 0.8022 0.8719 0.9383 1
U  4500 3.5  0.0 0 0.0787 0.1353 0.1791 0.2485 0.3165 0.4710 0.6590 0.7656 0.8795 1
U  4750 3.5  0.0 0 0.0889 0.1381 0.1782 0.2459 0.3160 0.4789 0.6720 0.7774 0.8872 1
U  5000 3.5  0.0 0 0.1000 0.1460 0.1853 0.2555 0.3297 0.4996 0.6923 0.7937 0.8967 1
U  5250 3.5  0.0 0 0.1121 0.1590 0.2003 0.2772 0.3578 0.5330 0.7200 0.8145 0.9083 1
U  5500 3.5  0.0 0 0.1256 0.1764 0.2223 0.3089 0.3962 0.5737 0.7507 0.8366 0.9200 1
U  5750 3.5  0.0 0 0.1410 0.1972 0.2502 0.3467 0.4381 0.6122 0.7765 0.8544 0.9290 1
U  6000 3.5  0.0 0 0.1586 0.2215 0.2838 0.3908 0.4835 0.6483 0.7976 0.8679 0.9354 1
U  4500 3.5  0.5 0 0.0868 0.1468 0.1954 0.2723 0.3444 0.4990 0.6788 0.7793 0.8866 1
U  4750 3.5  0.5 0 0.0934 0.1516 0.1984 0.2740 0.3462 0.5034 0.6855 0.7856 0.8909 1
U  5000 3.5  0.5 0 0.0999 0.1564 0.2014 0.2757 0.3479 0.5077 0.6923 0.7920 0.8951 1
U  5000 4.0 -2.0 0 0.0602 0.1049 0.1553 0.2561 0.3563 0.5503 0.7359 0.8258 0.9137 1
U  5250 4.0 -2.0 0 0.0556 0.1143 0.1773 0.2894 0.3921 0.5816 0.7570 0.8406 0.9216 1
U  5500 4.0 -2.0 0 0.0608 0.1330 0.2056 0.3249 0.4280 0.6111 0.7763 0.8538 0.9286 1
U  5750 4.0 -2.0 0 0.0755 0.1610 0.2404 0.3626 0.4639 0.6389 0.7936 0.8656 0.9346 1
U  6000 4.0 -2.0 0 0.0952 0.1927 0.2778 0.4012 0.4997 0.6655 0.8098 0.8764 0.9401 1
U  6250 4.0 -2.0 0 0.1171 0.2245 0.3156 0.4400 0.5351 0.6912 0.8251 0.8865 0.9450 1
U  6500 4.0 -2.0 0 0.1413 0.2564 0.3539 0.4790 0.5702 0.7160 0.8395 0.8961 0.9495 1
U  5000 4.0 -1.0 0 0.0963 0.1325 0.1700 0.2483 0.3334 0.5171 0.7095 0.8066 0.9036 1
U  5250 4.0 -1.0 0 0.1077 0.1474 0.1899 0.2770 0.3675 0.5518 0.7346 0.8245 0.9132 1
U  5500 4.0 -1.0 0 0.1195 0.1636 0.2118 0.3065 0.4003 0.5827 0.7564 0.8399 0.9213 1
U  5750 4.0 -1.0 0 0.1315 0.1809 0.2357 0.3368 0.4319 0.6100 0.7748 0.8528 0.9280 1
U  6000 4.0 -1.0 0 0.1409 0.1998 0.2624 0.3697 0.4652 0.6373 0.7925 0.8649 0.9341 1
U  6250 4.0 -1.0 0 0.1464 0.2204 0.2925 0.4062 0.5015 0.6663 0.8107 0.8772 0.9402 1
U  6500 4.0 -1.0 0 0.1478 0.2427 0.3259 0.4462 0.5409 0.6969 0.8293 0.8895 0.9462 1
U  4500 4.0 -0.5 0 0.1019 0.1493 0.1894 0.2599 0.3313 0.4909 0.6770 0.7794 0.8873 1
U  4750 4.0 -0.5 0 0.1401 0.1853 0.2225 0.2892 0.3583 0.5153 0.6966 0.7945 0.8959 1
U  5000 4.0 -0.5 0 0.1531 0.1974 0.2345 0.3032 0.3751 0.5357 0.7145 0.8083 0.9038 1
U  5250 4.0 -0.5 0 0.1416 0.1859 0.2258 0.3024 0.3821 0.5522 0.7306 0.8208 0.9109 1
U  5500 4.0 -0.5 0 0.1289 0.1761 0.2212 0.3077 0.3952 0.5724 0.7480 0.8338 0.9180 1
U  5750 4.0 -0.5 0 0.1286 0.1823 0.2348 0.3312 0.4236 0.6009 0.7684 0.8483 0.9256 1
U  6000 4.0 -0.5 0 0.1361 0.1993 0.2605 0.3661 0.4610 0.6335 0.7899 0.8631 0.9332 1
U  6250 4.0 -0.5 0 0.1448 0.2196 0.2894 0.4023 0.4981 0.6642 0.8098 0.8767 0.9401 1
U  6500 4.0 -0.5 0 0.1545 0.2429 0.3212 0.4399 0.5349 0.6930 0.8278 0.8890 0.9464 1
U  4500 4.0  0.0 0 0.0954 0.1461 0.1875 0.2575 0.3269 0.4820 0.6669 0.7709 0.8821 1
U  4750 4.0  0.0 0 0.1002 0.1507 0.1908 0.2592 0.3288 0.4879 0.6759 0.7793 0.8876 1
U  5000 4.0  0.0 0 0.1071 0.1571 0.1972 0.2673 0.3398 0.5042 0.6921 0.7923 0.8953 1
U  5250 4.0  0.0 0 0.1160 0.1655 0.2066 0.2818 0.3600 0.5308 0.7152 0.8100 0.9052 1
U  5500 4.0  0.0 0 0.1262 0.1761 0.2198 0.3021 0.3866 0.5623 0.7405 0.8287 0.9154 1
U  5750 4.0  0.0 0 0.1365 0.1890 0.2375 0.3278 0.4168 0.5928 0.7630 0.8448 0.9241 1
U  6000 4.0  0.0 0 0.1486 0.2064 0.2613 0.3594 0.4511 0.6236 0.7839 0.8593 0.9317 1
U  6250 4.0  0.0 0 0.1640 0.2311 0.2931 0.3975 0.4898 0.6558 0.8046 0.8734 0.9388 1
U  6500 4.0  0.0 0 0.1829 0.2630 0.3329 0.4419 0.5331 0.6895 0.8253 0.8872 0.9454 1
U  4500 4.0  0.5 0 0.1122 0.1745 0.2242 0.3001 0.3709 0.5209 0.6930 0.7889 0.8913 1
U  4750 4.0  0.5 0 0.1061 0.1651 0.2126 0.2870 0.3574 0.5103 0.6881 0.7866 0.8907 1
U  5000 4.0  0.5 0 0.1054 0.1623 0.2083 0.2825 0.3538 0.5105 0.6916 0.7903 0.8934 1
U  5250 4.0  0.5 0 0.1101 0.1660 0.2113 0.2865 0.3601 0.5215 0.7034 0.8000 0.8993 1
U  5500 4.0  0.5 0 0.1202 0.1763 0.2216 0.2991 0.3763 0.5433 0.7235 0.8158 0.9083 1
U  5000 4.5 -2.0 0 0.0393 0.0979 0.1592 0.2719 0.3770 0.5720 0.7519 0.8372 0.9199 1
U  5250 4.5 -2.0 0 0.0536 0.1138 0.1814 0.3002 0.4059 0.5955 0.7669 0.8475 0.9250 1
U  5500 4.5 -2.0 0 0.0673 0.1337 0.2065 0.3286 0.4334 0.6172 0.7805 0.8567 0.9297 1
U  5750 4.5 -2.0 0 0.0804 0.1576 0.2344 0.3570 0.4598 0.6369 0.7926 0.8648 0.9339 1
U  6000 4.5 -2.0 0 0.0942 0.1831 0.2630 0.3846 0.4845 0.6549 0.8034 0.8721 0.9377 1
U  6250 4.5 -2.0 0 0.1101 0.2070 0.2895 0.4102 0.5073 0.6711 0.8131 0.8786 0.9410 1
U  6500 4.5 -2.0 0 0.1282 0.2294 0.3140 0.4338 0.5281 0.6855 0.8217 0.8843 0.9439 1
U  5000 4.5 -1.0 0 0.0922 0.1276 0.1650 0.2425 0.3269 0.5106 0.7045 0.8029 0.9016 1
U  5250 4.5 -1.0 0 0.1085 0.1428 0.1842 0.2716 0.3627 0.5487 0.7329 0.8234 0.9125 1
U  5500 4.5 -1.0 0 0.1156 0.1557 0.2039 0.3006 0.3964 0.5816 0.7565 0.8401 0.9213 1
U  5750 4.5 -1.0 0 0.1136 0.1663 0.2239 0.3296 0.4279 0.6094 0.7751 0.8530 0.9281 1
U  6000 4.5 -1.0 0 0.1170 0.1825 0.2485 0.3605 0.4592 0.6346 0.7912 0.8640 0.9337 1
U  6250 4.5 -1.0 0 0.1373 0.2103 0.2810 0.3948 0.4915 0.6595 0.8066 0.8743 0.9389 1
U  6500 4.5 -1.0 0 0.1745 0.2498 0.3212 0.4324 0.5250 0.6838 0.8213 0.8842 0.9438 1
U  4500 4.5 -0.5 0 0.1003 0.1522 0.1960 0.2739 0.3514 0.5158 0.6969 0.7940 0.8951 1
U  4750 4.5 -0.5 0 0.1126 0.1583 0.1977 0.2722 0.3502 0.5193 0.7033 0.7997 0.8988 1
U  5000 4.5 -0.5 0 0.1221 0.1645 0.2022 0.2765 0.3561 0.5289 0.7131 0.8077 0.9035 1
U  5250 4.5 -0.5 0 0.1288 0.1707 0.2095 0.2868 0.3691 0.5444 0.7262 0.8177 0.9091 1
U  5500 4.5 -0.5 0 0.1326 0.1770 0.2196 0.3031 0.3892 0.5659 0.7427 0.8299 0.9158 1
U  5750 4.5 -0.5 0 0.1338 0.1834 0.2325 0.3254 0.4164 0.5932 0.7626 0.8441 0.9234 1
U  6000 4.5 -0.5 0 0.1374 0.1948 0.2514 0.3531 0.4476 0.6222 0.7826 0.8581 0.9307 1
U  6250 4.5 -0.5 0 0.1463 0.2140 0.2780 0.3859 0.4810 0.6502 0.8007 0.8705 0.9370 1
U  6500 4.5 -0.5 0 0.1588 0.2382 0.3088 0.4205 0.5144 0.6763 0.8169 0.8814 0.9424 1
U  6750 4.5 -0.5 0 0.1735 0.2654 0.3411 0.4542 0.5459 0.6997 0.8310 0.8908 0.9471 1
U  7000 4.5 -0.5 0 0.1903 0.2955 0.3749 0.4872 0.5754 0.7204 0.8430 0.8986 0.9510 1
U  4500 4.5  0.0 0 0.1177 0.1645 0.2042 0.2749 0.3457 0.5004 0.6802 0.7803 0.8870 1
U  4750 4.5  0.0 0 0.1184 0.1669 0.2052 0.2735 0.3436 0.5013 0.6848 0.7852 0.8905 1
U  5000 4.5  0.0 0 0.1200 0.1688 0.2072 0.2763 0.3481 0.5099 0.6946 0.7935 0.8956 1
U  5250 4.5  0.0 0 0.1225 0.1700 0.2101 0.2833 0.3591 0.5262 0.7097 0.8052 0.9023 1
U  5500 4.5  0.0 0 0.1271 0.1742 0.2172 0.2967 0.3778 0.5496 0.7291 0.8197 0.9102 1
U  5750 4.5  0.0 0 0.1352 0.1850 0.2322 0.3194 0.4056 0.5795 0.7519 0.8363 0.9191 1
U  6000 4.5  0.0 0 0.1442 0.1994 0.2523 0.3477 0.4383 0.6116 0.7750 0.8528 0.9279 1
U  6250 4.5  0.0 0 0.1501 0.2133 0.2732 0.3764 0.4697 0.6399 0.7944 0.8663 0.9349 1
U  6500 4.5  0.0 0 0.1555 0.2291 0.2967 0.4065 0.5008 0.6659 0.8111 0.8778 0.9408 1
U  6750 4.5  0.0 0 0.1630 0.2498 0.3247 0.4393 0.5330 0.6912 0.8268 0.8883 0.9461 1
U  7000 4.5  0.0 0 0.1726 0.2753 0.3572 0.4747 0.5663 0.7158 0.8414 0.8978 0.9508 1
U  4500 4.5  0.5 0 0.2379 0.2985 0.3414 0.4083 0.4708 0.6009 0.7461 0.8257 0.9104 1
U  4750 4.5  0.5 0 0.1606 0.2217 0.2664 0.3366 0.4033 0.5463 0.7110 0.8020 0.8984 1
U  5000 4.5  0.5 0 0.1183 0.1797 0.2254 0.2982 0.3682 0.5206 0.6966 0.7930 0.8943 1
U  5250 4.5  0.5 0 0.1110 0.1726 0.2185 0.2930 0.3656 0.5238 0.7029 0.7988 0.8981 1
U  5500 4.5  0.5 0 0.1264 0.1879 0.2338 0.3102 0.3853 0.5470 0.7232 0.8146 0.9071 1
U  5750 4.5  0.5 0 0.1373 0.1978 0.2450 0.3255 0.4048 0.5706 0.7429 0.8294 0.9153 1
U  6000 4.5  0.5 0 0.1429 0.2015 0.2509 0.3381 0.4233 0.5937 0.7613 0.8429 0.9225 1
U  5000 5.0 -2.0 0 0.0451 0.1130 0.1798 0.2970 0.4029 0.5943 0.7668 0.8475 0.9251 1
U  5250 5.0 -2.0 0 0.0583 0.1242 0.1938 0.3141 0.4201 0.6083 0.7757 0.8536 0.9282 1
U  5500 5.0 -2.0 0 0.0716 0.1353 0.2077 0.3311 0.4373 0.6223 0.7847 0.8597 0.9313 1
U  5000 5.0 -1.0 0 0.0933 0.1342 0.1731 0.2518 0.3366 0.5197 0.7110 0.8076 0.9041 1
U  5250 5.0 -1.0 0 0.1045 0.1446 0.1867 0.2726 0.3621 0.5461 0.7304 0.8215 0.9114 1
U  5500 5.0 -1.0 0 0.1158 0.1551 0.2002 0.2934 0.3875 0.5725 0.7498 0.8353 0.9187 1
U  4500 5.0 -0.5 0 0.1062 0.1650 0.2154 0.3017 0.3828 0.5461 0.7188 0.8096 0.9034 1
U  4750 5.0 -0.5 0 0.1205 0.1708 0.2127 0.2877 0.3630 0.5253 0.7049 0.8003 0.8988 1
U  4500 5.0  0.0 0 0.1049 0.1629 0.2106 0.2924 0.3703 0.5301 0.7045 0.7984 0.8970 1
U  4750 5.0  0.0 0 0.1063 0.1552 0.1970 0.2710 0.3449 0.5063 0.6894 0.7886 0.8923 1
U  5000 5.0  0.0 0 0.1124 0.1565 0.1953 0.2659 0.3389 0.5024 0.6889 0.7892 0.8930 1
U  5250 5.0  0.0 0 0.1233 0.1669 0.2055 0.2772 0.3522 0.5185 0.7029 0.8000 0.8992 1
U  5500 5.0  0.0 0 0.1390 0.1862 0.2274 0.3050 0.3849 0.5544 0.7315 0.8210 0.9107 1
U  5000 5.0  0.5 0 0.1304 0.1951 0.2412 0.3153 0.3860 0.5366 0.7071 0.8001 0.8979 1
U  5250 5.0  0.5 0 0.1257 0.1885 0.2345 0.3102 0.3835 0.5398 0.7132 0.8057 0.9014 1
U  5500 5.0  0.5 0 0.1211 0.1819 0.2279 0.3051 0.3810 0.5431 0.7193 0.8113 0.9049 1
V  4000 1.5 -1.0 0 0.1339 0.2103 0.2627 0.3477 0.4282 0.5901 0.7544 0.8367 0.9186 1
V  4250 1.5 -1.0 0 0.1678 0.2418 0.2959 0.3837 0.4656 0.6239 0.7777 0.8528 0.9269 1
V  4500 1.5 -1.0 0 0.2017 0.2733 0.3292 0.4197 0.5029 0.6577 0.8009 0.8689 0.9353 1
V  4000 2.0 -2.0 0 0.1250 0.1958 0.2539 0.3475 0.4334 0.6000 0.7631 0.8433 0.9222 1
V  4250 2.0 -2.0 0 0.1491 0.2266 0.2882 0.3876 0.4762 0.6386 0.7895 0.8617 0.9319 1
V  4500 2.0 -2.0 0 0.1733 0.2574 0.3224 0.4276 0.5189 0.6772 0.8159 0.8802 0.9416 1
V  4000 2.0 -1.0 0 0.1549 0.2149 0.2654 0.3491 0.4278 0.5866 0.7501 0.8330 0.9164 1
V  4250 2.0 -1.0 0 0.1782 0.2397 0.2906 0.3761 0.4564 0.6142 0.7703 0.8476 0.9242 1
V  4500 2.0 -1.0 0 0.2014 0.2646 0.3159 0.4031 0.4850 0.6417 0.7904 0.8622 0.9320 1
V  4000 2.0 -0.5 0 0.1657 0.2329 0.2855 0.3728 0.4527 0.6078 0.7633 0.8418 0.9207 1
V  4250 2.0 -0.5 0 0.1833 0.2574 0.3115 0.3990 0.4782 0.6299 0.7789 0.8530 0.9267 1
V  4500 2.0 -0.5 0 0.2009 0.2818 0.3374 0.4252 0.5038 0.6519 0.7945 0.8642 0.9326 1
V  4000 2.0  0.0 0 0.1440 0.2187 0.2679 0.3503 0.4286 0.5859 0.7487 0.8321 0.9161 1
V  4250 2.0  0.0 0 0.1596 0.2293 0.2842 0.3726 0.4532 0.6116 0.7687 0.8464 0.9236 1
V  4500 2.0  0.0 0 0.1831 0.2566 0.3146 0.4062 0.4878 0.6428 0.7905 0.8619 0.9316 1
V  4750 2.0  0.0 0 0.2145 0.3007 0.3589 0.4511 0.5323 0.6795 0.8144 0.8784 0.9403 1
V  5000 2.0  0.0 0 0.2538 0.3616 0.4172 0.5073 0.5867 0.7218 0.8401 0.8960 0.9495 1
V  4000 2.5 -2.0 0 0.1234 0.2074 0.2724 0.3708 0.4565 0.6176 0.7739 0.8504 0.9258 1
V  4250 2.5 -2.0 0 0.1387 0.2195 0.2831 0.3850 0.4752 0.6393 0.7904 0.8624 0.9322 1
V  4500 2.5 -2.0 0 0.1550 0.2364 0.3005 0.4050 0.4973 0.6607 0.8056 0.8732 0.9379 1
V  4750 2.5 -2.0 0 0.1722 0.2582 0.3246 0.4309 0.5229 0.6819 0.8194 0.8826 0.9428 1
V  5000 2.5 -2.0 0 0.1903 0.2848 0.3554 0.4627 0.5520 0.7029 0.8318 0.8908 0.9469 1
V  5250 2.5 -2.0 0 0.2094 0.3163 0.3930 0.5003 0.5845 0.7236 0.8428 0.8976 0.9502 1
V  5500 2.5 -2.0 0 0.2294 0.3526 0.4373 0.5438 0.6205 0.7441 0.8524 0.9032 0.9527 1
V  4000 2.5 -1.0 0 0.1447 0.2070 0.2626 0.3527 0.4341 0.5928 0.7537 0.8354 0.9176 1
V  4250 2.5 -1.0 0 0.1676 0.2329 0.2869 0.3758 0.4574 0.6150 0.7704 0.8475 0.9241 1
V  4500 2.5 -1.0 0 0.1905 0.2587 0.3111 0.3990 0.4807 0.6372 0.7871 0.8596 0.9306 1
V  4000 2.5 -0.5 0 0.1644 0.2247 0.2773 0.3653 0.4460 0.6025 0.7594 0.8388 0.9190 1
V  4250 2.5 -0.5 0 0.1831 0.2519 0.3053 0.3907 0.4685 0.6200 0.7711 0.8469 0.9230 1
V  4500 2.5 -0.5 0 0.2060 0.2797 0.3332 0.4174 0.4938 0.6410 0.7857 0.8574 0.9287 1
V  4750 2.5 -0.5 0 0.2332 0.3081 0.3609 0.4454 0.5217 0.6656 0.8035 0.8705 0.9360 1
V  5000 2.5 -0.5 0 0.2646 0.3370 0.3885 0.4746 0.5522 0.6936 0.8243 0.8859 0.9450 1
V  4000 2.5  0.0 0 0.1558 0.2167 0.2643 0.3466 0.4254 0.5841 0.7476 0.8309 0.9152 1
V  4250 2.5  0.0 0 0.1696 0.2372 0.2880 0.3723 0.4511 0.6073 0.7646 0.8433 0.9218 1
V  4500 2.5  0.0 0 0.1856 0.2570 0.3098 0.3956 0.4747 0.6284 0.7796 0.8540 0.9276 1
V  4750 2.5  0.0 0 0.2035 0.2762 0.3296 0.4165 0.4960 0.6474 0.7927 0.8633 0.9324 1
V  5000 2.5  0.0 0 0.2235 0.2947 0.3475 0.4350 0.5152 0.6643 0.8039 0.8710 0.9364 1
V  4000 2.5  0.5 0 0.1558 0.2150 0.2594 0.3360 0.4114 0.5686 0.7351 0.8215 0.9096 1
V  4250 2.5  0.5 0 0.1478 0.2183 0.2694 0.3532 0.4319 0.5897 0.7512 0.8332 0.9159 1
V  4500 2.5  0.5 0 0.1398 0.2216 0.2795 0.3704 0.4524 0.6108 0.7672 0.8450 0.9221 1
V  4500 3.0 -1.0 0 0.1806 0.2465 0.2996 0.3870 0.4681 0.6252 0.7782 0.8532 0.9272 1
V  4750 3.0 -1.0 0 0.2034 0.2718 0.3274 0.4168 0.4974 0.6490 0.7936 0.8638 0.9327 1
V  5000 3.0 -1.0 0 0.2263 0.2971 0.3551 0.4466 0.5266 0.6728 0.8090 0.8745 0.9382 1
V  5250 3.0 -1.0 0 0.2492 0.3225 0.3829 0.4764 0.5559 0.6966 0.8244 0.8851 0.9437 1
V  5500 3.0 -1.0 0 0.2720 0.3478 0.4106 0.5063 0.5852 0.7204 0.8399 0.8957 0.9492 1
V  5000 3.0 -0.5 0 0.2522 0.3214 0.3742 0.4593 0.5359 0.6784 0.8124 0.8766 0.9393 1
V  5250 3.0 -0.5 0 0.2648 0.3357 0.3911 0.4797 0.5570 0.6965 0.8247 0.8854 0.9441 1
V  5500 3.0 -0.5 0 0.2775 0.3500 0.4079 0.5002 0.5781 0.7146 0.8370 0.8942 0.9489 1
V  4500 3.0  0.0 0 0.1798 0.2488 0.3012 0.3867 0.4656 0.6199 0.7734 0.8496 0.9252 1
V  4750 3.0  0.0 0 0.2065 0.2744 0.3248 0.4095 0.4888 0.6416 0.7890 0.8607 0.9311 1
V  5000 3.0  0.0 0 0.2302 0.2973 0.3481 0.4343 0.5141 0.6640 0.8043 0.8714 0.9367 1
V  5250 3.0  0.0 0 0.2509 0.3175 0.3712 0.4611 0.5414 0.6869 0.8193 0.8817 0.9420 1
V  5500 3.0  0.0 0 0.2688 0.3350 0.3939 0.4899 0.5708 0.7105 0.8339 0.8916 0.9471 1
V  4500 3.0  0.5 0 0.1561 0.2322 0.2872 0.3750 0.4550 0.6110 0.7668 0.8447 0.9224 1
V  4750 3.0  0.5 0 0.1752 0.2509 0.3057 0.3939 0.4742 0.6285 0.7793 0.8536 0.9271 1
V  5000 3.0  0.5 0 0.1944 0.2696 0.3243 0.4127 0.4935 0.6461 0.7918 0.8625 0.9318 1
V  5000 3.5 -1.0 0 0.2252 0.2882 0.3429 0.4360 0.5200 0.6723 0.8107 0.8761 0.9392 1
V  5250 3.5 -1.0 0 0.2477 0.3137 0.3725 0.4685 0.5512 0.6963 0.8255 0.8860 0.9442 1
V  5500 3.5 -1.0 0 0.2648 0.3368 0.3997 0.4976 0.5786 0.7170 0.8381 0.8944 0.9485 1
V  5750 3.5 -1.0 0 0.2766 0.3574 0.4246 0.5232 0.6022 0.7343 0.8486 0.9013 0.9520 1
V  6000 3.5 -1.0 0 0.2830 0.3755 0.4471 0.5455 0.6219 0.7482 0.8568 0.9068 0.9548 1
V  4250 3.5 -0.5 0 0.1443 0.2247 0.2880 0.3845 0.4678 0.6232 0.7746 0.8499 0.9251 1
V  4500 3.5 -0.5 0 0.1866 0.2627 0.3200 0.4092 0.4884 0.6387 0.7850 0.8573 0.9290 1
V  4750 3.5 -0.5 0 0.2200 0.2926 0.3465 0.4318 0.5089 0.6554 0.7965 0.8654 0.9333 1
V  5000 3.5 -0.5 0 0.2444 0.3144 0.3672 0.4523 0.5293 0.6733 0.8089 0.8742 0.9380 1
V  5250 3.5 -0.5 0 0.2599 0.3282 0.3825 0.4710 0.5496 0.6923 0.8223 0.8837 0.9430 1
V  5500 3.5 -0.5 0 0.2709 0.3411 0.3985 0.4911 0.5710 0.7110 0.8349 0.8925 0.9476 1
V  5750 3.5 -0.5 0 0.2799 0.3568 0.4190 0.5147 0.5940 0.7288 0.8458 0.8998 0.9513 1
V  6000 3.5 -0.5 0 0.2869 0.3755 0.4439 0.5418 0.6187 0.7456 0.8551 0.9058 0.9542 1
V  4500 3.5  0.0 0 0.1623 0.2364 0.2919 0.3804 0.4609 0.6167 0.7712 0.8480 0.9243 1
V  4750 3.5  0.0 0 0.1875 0.2583 0.3118 0.3992 0.4796 0.6343 0.7841 0.8573 0.9294 1
V  5000 3.5  0.0 0 0.2116 0.2805 0.3335 0.4216 0.5024 0.6549 0.7985 0.8676 0.9348 1
V  5250 3.5  0.0 0 0.2346 0.3030 0.3570 0.4477 0.5293 0.6784 0.8145 0.8787 0.9405 1
V  5500 3.5  0.0 0 0.2559 0.3262 0.3830 0.4770 0.5590 0.7029 0.8303 0.8895 0.9460 1
V  5750 3.5  0.0 0 0.2745 0.3508 0.4122 0.5087 0.5888 0.7249 0.8433 0.8981 0.9503 1
V  6000 3.5  0.0 0 0.2904 0.3768 0.4446 0.5429 0.6188 0.7444 0.8535 0.9045 0.9534 1
V  4500 3.5  0.5 0 0.1380 0.2169 0.2748 0.3664 0.4488 0.6077 0.7653 0.8438 0.9221 1
V  4750 3.5  0.5 0 0.1695 0.2455 0.3015 0.3910 0.4720 0.6274 0.7791 0.8538 0.9275 1
V  5000 3.5  0.5 0 0.2009 0.2741 0.3281 0.4156 0.4953 0.6471 0.7930 0.8637 0.9329 1
V  5000 4.0 -2.0 0 0.1854 0.2659 0.3411 0.4576 0.5514 0.7046 0.8332 0.8917 0.9471 1
V  5250 4.0 -2.0 0 0.1845 0.2897 0.3725 0.4876 0.5766 0.7210 0.8423 0.8975 0.9500 1
V  5500 4.0 -2.0 0 0.1948 0.3148 0.4008 0.5127 0.5971 0.7338 0.8492 0.9019 0.9522 1
V  5750 4.0 -2.0 0 0.2161 0.3410 0.4259 0.5330 0.6130 0.7431 0.8541 0.9050 0.9538 1
V  6000 4.0 -2.0 0 0.2387 0.3640 0.4476 0.5506 0.6270 0.7514 0.8585 0.9078 0.9552 1
V  6250 4.0 -2.0 0 0.2565 0.3811 0.4655 0.5667 0.6406 0.7602 0.8633 0.9110 0.9566 1
V  6500 4.0 -2.0 0 0.2696 0.3923 0.4797 0.5812 0.6538 0.7695 0.8685 0.9144 0.9582 1
V  5000 4.0 -1.0 0 0.2167 0.2802 0.3355 0.4303 0.5157 0.6704 0.8101 0.8757 0.9389 1
V  5250 4.0 -1.0 0 0.2415 0.3062 0.3633 0.4589 0.5430 0.6913 0.8226 0.8840 0.9431 1
V  5500 4.0 -1.0 0 0.2604 0.3274 0.3866 0.4825 0.5648 0.7072 0.8322 0.8904 0.9464 1
V  5750 4.0 -1.0 0 0.2734 0.3439 0.4055 0.5011 0.5811 0.7184 0.8390 0.8950 0.9487 1
V  6000 4.0 -1.0 0 0.2813 0.3588 0.4237 0.5195 0.5973 0.7297 0.8458 0.8995 0.9510 1
V  6250 4.0 -1.0 0 0.2846 0.3736 0.4429 0.5398 0.6161 0.7434 0.8539 0.9049 0.9536 1
V  6500 4.0 -1.0 0 0.2832 0.3885 0.4629 0.5622 0.6374 0.7595 0.8634 0.9112 0.9567 1
V  4500 4.0 -0.5 0 0.1874 0.2629 0.3205 0.4115 0.4920 0.6428 0.7881 0.8595 0.9301 1
V  4750 4.0 -0.5 0 0.2544 0.3226 0.3739 0.4562 0.5304 0.6711 0.8061 0.8718 0.9365 1
V  5000 4.0 -0.5 0 0.2838 0.3486 0.3979 0.4781 0.5509 0.6877 0.8172 0.8796 0.9405 1
V  5250 4.0 -0.5 0 0.2761 0.3415 0.3929 0.4776 0.5536 0.6930 0.8216 0.8829 0.9423 1
V  5500 4.0 -0.5 0 0.2645 0.3330 0.3884 0.4787 0.5578 0.6990 0.8262 0.8862 0.9441 1
V  5750 4.0 -0.5 0 0.2679 0.3414 0.4011 0.4949 0.5744 0.7126 0.8349 0.8921 0.9471 1
V  6000 4.0 -0.5 0 0.2788 0.3591 0.4233 0.5193 0.5975 0.7301 0.8457 0.8993 0.9507 1
V  6250 4.0 -0.5 0 0.2860 0.3748 0.4438 0.5416 0.6184 0.7457 0.8553 0.9059 0.9541 1
V  6500 4.0 -0.5 0 0.2894 0.3886 0.4622 0.5618 0.6370 0.7594 0.8639 0.9119 0.9574 1
V  4500 4.0  0.0 0 0.1528 0.2276 0.2839 0.3744 0.4565 0.6144 0.7699 0.8471 0.9238 1
V  4750 4.0  0.0 0 0.1807 0.2538 0.3086 0.3973 0.4782 0.6332 0.7833 0.8567 0.9290 1
V  5000 4.0  0.0 0 0.2068 0.2782 0.3322 0.4204 0.5009 0.6529 0.7970 0.8664 0.9340 1
V  5250 4.0  0.0 0 0.2310 0.3007 0.3547 0.4439 0.5247 0.6736 0.8109 0.8761 0.9391 1
V  5500 4.0  0.0 0 0.2512 0.3203 0.3753 0.4664 0.5475 0.6929 0.8234 0.8847 0.9436 1
V  5750 4.0  0.0 0 0.2655 0.3357 0.3931 0.4867 0.5673 0.7085 0.8331 0.8912 0.9470 1
V  6000 4.0  0.0 0 0.2774 0.3514 0.4120 0.5075 0.5870 0.7230 0.8418 0.8969 0.9499 1
V  6250 4.0  0.0 0 0.2912 0.3730 0.4368 0.5325 0.6098 0.7395 0.8517 0.9036 0.9531 1
V  6500 4.0  0.0 0 0.3070 0.4004 0.4674 0.5616 0.6357 0.7580 0.8629 0.9111 0.9567 1
V  4500 4.0  0.5 0 0.1387 0.2134 0.2717 0.3648 0.4480 0.6073 0.7647 0.8433 0.9217 1
V  4750 4.0  0.5 0 0.1677 0.2412 0.2975 0.3877 0.4690 0.6244 0.7764 0.8516 0.9261 1
V  5000 4.0  0.5 0 0.1928 0.2655 0.3203 0.4087 0.4886 0.6410 0.7880 0.8598 0.9305 1
V  5250 4.0  0.5 0 0.2140 0.2861 0.3401 0.4276 0.5071 0.6571 0.7995 0.8680 0.9349 1
V  5500 4.0  0.5 0 0.2312 0.3031 0.3568 0.4446 0.5243 0.6729 0.8108 0.8762 0.9394 1
V  5000 4.5 -2.0 0 0.1479 0.2558 0.3420 0.4678 0.5650 0.7190 0.8436 0.8990 0.9510 1
V  5250 4.5 -2.0 0 0.1737 0.2808 0.3698 0.4933 0.5861 0.7322 0.8507 0.9036 0.9532 1
V  5500 4.5 -2.0 0 0.1969 0.3056 0.3946 0.5137 0.6019 0.7412 0.8551 0.9063 0.9544 1
V  5750 4.5 -2.0 0 0.2176 0.3302 0.4164 0.5290 0.6126 0.7459 0.8568 0.9072 0.9547 1
V  6000 4.5 -2.0 0 0.2353 0.3516 0.4339 0.5397 0.6191 0.7479 0.8570 0.9070 0.9546 1
V  6250 4.5 -2.0 0 0.2494 0.3658 0.4452 0.5465 0.6231 0.7488 0.8569 0.9069 0.9546 1
V  6500 4.5 -2.0 0 0.2598 0.3729 0.4505 0.5494 0.6245 0.7486 0.8566 0.9067 0.9547 1
V  5000 4.5 -1.0 0 0.2098 0.2678 0.3227 0.4183 0.5056 0.6643 0.8072 0.8741 0.9383 1
V  5250 4.5 -1.0 0 0.2350 0.2919 0.3498 0.4496 0.5372 0.6904 0.8238 0.8853 0.9439 1
V  5500 4.5 -1.0 0 0.2487 0.3120 0.3739 0.4762 0.5627 0.7099 0.8357 0.8932 0.9479 1
V  5750 4.5 -1.0 0 0.2511 0.3280 0.3952 0.4982 0.5822 0.7229 0.8429 0.8979 0.9502 1
V  6000 4.5 -1.0 0 0.2563 0.3446 0.4154 0.5173 0.5982 0.7328 0.8481 0.9012 0.9518 1
V  6250 4.5 -1.0 0 0.2754 0.3656 0.4361 0.5351 0.6129 0.7423 0.8535 0.9047 0.9536 1
V  6500 4.5 -1.0 0 0.3084 0.3909 0.4573 0.5515 0.6263 0.7514 0.8590 0.9084 0.9555 1
V  4500 4.5 -0.5 0 0.1835 0.2586 0.3189 0.4153 0.4991 0.6517 0.7950 0.8644 0.9328 1
V  4750 4.5 -0.5 0 0.2107 0.2779 0.3337 0.4266 0.5096 0.6616 0.8026 0.8700 0.9358 1
V  5000 4.5 -0.5 0 0.2329 0.2955 0.3488 0.4397 0.5220 0.6725 0.8104 0.8756 0.9388 1
V  5250 4.5 -0.5 0 0.2500 0.3113 0.3641 0.4546 0.5362 0.6842 0.8182 0.8811 0.9417 1
V  5500 4.5 -0.5 0 0.2619 0.3254 0.3798 0.4711 0.5522 0.6968 0.8262 0.8866 0.9445 1
V  5750 4.5 -0.5 0 0.2689 0.3378 0.3958 0.4894 0.5700 0.7104 0.8343 0.8920 0.9472 1
V  6000 4.5 -0.5 0 0.2758 0.3509 0.4126 0.5083 0.5879 0.7238 0.8424 0.8973 0.9499 1
V  6250 4.5 -0.5 0 0.2857 0.3660 0.4305 0.5269 0.6051 0.7366 0.8502 0.9026 0.9525 1
V  6500 4.5 -0.5 0 0.2960 0.3823 0.4489 0.5451 0.6216 0.7487 0.8576 0.9075 0.9551 1
V  6750 4.5 -0.5 0 0.3047 0.3993 0.4675 0.5628 0.6372 0.7599 0.8643 0.9121 0.9573 1
V  7000 4.5 -0.5 0 0.3119 0.4169 0.4862 0.5799 0.6521 0.7702 0.8704 0.9162 0.9594 1
V  4500 4.5  0.0 0 0.1551 0.2242 0.2813 0.3748 0.4585 0.6170 0.7718 0.8484 0.9245 1
V  4750 4.5  0.0 0 0.1820 0.2507 0.3053 0.3960 0.4786 0.6352 0.7853 0.8582 0.9298 1
V  5000 4.5  0.0 0 0.2042 0.2727 0.3265 0.4161 0.4980 0.6522 0.7972 0.8667 0.9343 1
V  5250 4.5  0.0 0 0.2215 0.2903 0.3449 0.4351 0.5167 0.6678 0.8076 0.8738 0.9379 1
V  5500 4.5  0.0 0 0.2375 0.3068 0.3631 0.4547 0.5361 0.6836 0.8175 0.8805 0.9414 1
V  5750 4.5  0.0 0 0.2562 0.3263 0.3840 0.4770 0.5578 0.7008 0.8283 0.8878 0.9450 1
V  6000 4.5  0.0 0 0.2722 0.3449 0.4046 0.4992 0.5793 0.7175 0.8386 0.8948 0.9486 1
V  6250 4.5  0.0 0 0.2781 0.3572 0.4205 0.5170 0.5962 0.7305 0.8467 0.9003 0.9514 1
V  6500 4.5  0.0 0 0.2812 0.3687 0.4361 0.5343 0.6124 0.7426 0.8542 0.9054 0.9541 1
V  6750 4.5  0.0 0 0.2893 0.3855 0.4564 0.5554 0.6319 0.7571 0.8631 0.9113 0.9570 1
V  7000 4.5  0.0 0 0.3026 0.4075 0.4812 0.5803 0.6548 0.7740 0.8733 0.9181 0.9604 1
V  4500 4.5  0.5 0 0.2587 0.3146 0.3636 0.4453 0.5191 0.6588 0.7958 0.8640 0.9321 1
V  4750 4.5  0.5 0 0.2112 0.2766 0.3294 0.4157 0.4939 0.6428 0.7878 0.8592 0.9300 1
V  5000 4.5  0.5 0 0.1929 0.2639 0.3185 0.4070 0.4873 0.6402 0.7877 0.8597 0.9305 1
V  5250 4.5  0.5 0 0.2038 0.2765 0.3309 0.4192 0.4994 0.6511 0.7956 0.8654 0.9335 1
V  5500 4.5  0.5 0 0.2318 0.3036 0.3569 0.4440 0.5230 0.6706 0.8085 0.8743 0.9382 1
V  5750 4.5  0.5 0 0.2497 0.3216 0.3754 0.4635 0.5426 0.6873 0.8196 0.8820 0.9421 1
V  6000 4.5  0.5 0 0.2567 0.3296 0.3854 0.4768 0.5574 0.7010 0.8288 0.8883 0.9453 1
V  5000 5.0 -2.0 0 0.1550 0.2722 0.3614 0.4881 0.5845 0.7345 0.8536 0.9059 0.9544 1
V  5250 5.0 -2.0 0 0.1770 0.2860 0.3752 0.5005 0.5943 0.7402 0.8565 0.9076 0.9552 1
V  5500 5.0 -2.0 0 0.1990 0.2999 0.3890 0.5128 0.6042 0.7459 0.8593 0.9094 0.9561 1
V  5000 5.0 -1.0 0 0.2110 0.2687 0.3245 0.4202 0.5083 0.6682 0.8107 0.8768 0.9398 1
V  5250 5.0 -1.0 0 0.2296 0.2875 0.3447 0.4435 0.5316 0.6869 0.8224 0.8846 0.9437 1
V  5500 5.0 -1.0 0 0.2482 0.3062 0.3648 0.4667 0.5548 0.7057 0.8341 0.8924 0.9476 1
V  4500 5.0 -0.5 0 0.1840 0.2656 0.3311 0.4321 0.5170 0.6675 0.8054 0.8717 0.9364 1
V  4750 5.0 -0.5 0 0.2125 0.2777 0.3340 0.4258 0.5079 0.6595 0.8012 0.8691 0.9354 1
V  4500 5.0  0.0 0 0.1488 0.2271 0.2902 0.3895 0.4757 0.6336 0.7833 0.8565 0.9287 1
V  4750 5.0  0.0 0 0.1645 0.2337 0.2926 0.3889 0.4749 0.6350 0.7860 0.8590 0.9302 1
V  5000 5.0  0.0 0 0.1851 0.2492 0.3054 0.3995 0.4849 0.6442 0.7930 0.8641 0.9330 1
V  5250 5.0  0.0 0 0.2107 0.2738 0.3286 0.4213 0.5056 0.6612 0.8043 0.8719 0.9370 1
V  5500 5.0  0.0 0 0.2412 0.3072 0.3622 0.4544 0.5369 0.6860 0.8198 0.8824 0.9423 1
V  5000 5.0  0.5 0 0.1906 0.2591 0.3143 0.4048 0.4862 0.6400 0.7876 0.8596 0.9304 1
V  5250 5.0  0.5 0 0.2020 0.2729 0.3287 0.4195 0.5011 0.6535 0.7972 0.8664 0.9339 1
V  5500 5.0  0.5 0 0.2135 0.2867 0.3431 0.4343 0.5160 0.6670 0.8067 0.8731 0.9374 1
g_ 4000 1.5 -1.0 0 0.0820 0.1443 0.1893 0.2667 0.3452 0.5164 0.7034 0.8009 0.9000 1
g_ 4250 1.5 -1.0 0 0.1107 0.1730 0.2209 0.3032 0.3850 0.5549 0.7312 0.8205 0.9103 1
g_ 4500 1.5 -1.0 0 0.1394 0.2017 0.2526 0.3398 0.4248 0.5935 0.7589 0.8401 0.9207 1
g_ 4000 2.0 -2.0 0 0.0863 0.1330 0.1801 0.2634 0.3469 0.5236 0.7107 0.8065 0.9031 1
g_ 4250 2.0 -2.0 0 0.1009 0.1588 0.2108 0.3023 0.3910 0.5670 0.7421 0.8291 0.9152 1
g_ 4500 2.0 -2.0 0 0.1155 0.1846 0.2415 0.3413 0.4351 0.6104 0.7735 0.8516 0.9273 1
g_ 4000 2.0 -1.0 0 0.1099 0.1543 0.1959 0.2702 0.3460 0.5127 0.6983 0.7965 0.8973 1
g_ 4250 2.0 -1.0 0 0.1242 0.1735 0.2173 0.2960 0.3755 0.5440 0.7227 0.8145 0.9071 1
g_ 4500 2.0 -1.0 0 0.1386 0.1927 0.2387 0.3218 0.4050 0.5754 0.7471 0.8324 0.9169 1
g_ 4000 2.0 -0.5 0 0.1189 0.1761 0.2229 0.3034 0.3812 0.5433 0.7180 0.8097 0.9039 1
g_ 4250 2.0 -0.5 0 0.1284 0.1917 0.2407 0.3235 0.4026 0.5644 0.7343 0.8218 0.9105 1
g_ 4500 2.0 -0.5 0 0.1378 0.2073 0.2584 0.3436 0.4240 0.5855 0.7506 0.8338 0.9170 1
g_ 4000 2.0  0.0 0 0.0971 0.1609 0.2044 0.2801 0.3562 0.5206 0.7029 0.7998 0.8994 1
g_ 4250 2.0  0.0 0 0.1072 0.1672 0.2161 0.2992 0.3794 0.5475 0.7252 0.8161 0.9079 1
g_ 4500 2.0  0.0 0 0.1257 0.1894 0.2420 0.3304 0.4136 0.5811 0.7502 0.8341 0.9174 1
g_ 4750 2.0  0.0 0 0.1528 0.2274 0.2823 0.3739 0.4588 0.6214 0.7777 0.8538 0.9281 1
g_ 5000 2.0  0.0 0 0.1883 0.2813 0.3370 0.4296 0.5152 0.6684 0.8079 0.8752 0.9397 1
g_ 4000 2.5 -2.0 0 0.0849 0.1399 0.1946 0.2856 0.3714 0.5451 0.7250 0.8164 0.9081 1
g_ 4250 2.5 -2.0 0 0.0913 0.1519 0.2062 0.3015 0.3929 0.5712 0.7458 0.8317 0.9165 1
g_ 4500 2.5 -2.0 0 0.0996 0.1669 0.2229 0.3226 0.4174 0.5965 0.7646 0.8453 0.9238 1
g_ 4750 2.5 -2.0 0 0.1097 0.1851 0.2449 0.3488 0.4449 0.6211 0.7813 0.8569 0.9300 1
g_ 5000 2.5 -2.0 0 0.1217 0.2063 0.2722 0.3802 0.4755 0.6449 0.7959 0.8667 0.9350 1
g_ 5250 2.5 -2.0 0 0.1354 0.2307 0.3047 0.4167 0.5091 0.6680 0.8086 0.8746 0.9389 1
g_ 5500 2.5 -2.0 0 0.1509 0.2581 0.3424 0.4584 0.5458 0.6903 0.8192 0.8807 0.9417 1
g_ 4000 2.5 -1.0 0 0.1024 0.1509 0.1966 0.2765 0.3549 0.5213 0.7037 0.8001 0.8990 1
g_ 4250 2.5 -1.0 0 0.1168 0.1695 0.2157 0.2976 0.3785 0.5468 0.7242 0.8153 0.9074 1
g_ 4500 2.5 -1.0 0 0.1311 0.1881 0.2349 0.3187 0.4020 0.5723 0.7447 0.8305 0.9157 1
g_ 4000 2.5 -0.5 0 0.1216 0.1740 0.2210 0.3015 0.3791 0.5409 0.7157 0.8077 0.9025 1
g_ 4250 2.5 -0.5 0 0.1303 0.1887 0.2367 0.3167 0.3935 0.5540 0.7256 0.8150 0.9063 1
g_ 4500 2.5 -0.5 0 0.1453 0.2078 0.2565 0.3373 0.4147 0.5741 0.7410 0.8264 0.9126 1
g_ 4750 2.5 -0.5 0 0.1665 0.2314 0.2805 0.3634 0.4425 0.6011 0.7617 0.8418 0.9214 1
g_ 5000 2.5 -0.5 0 0.1941 0.2595 0.3085 0.3949 0.4771 0.6350 0.7878 0.8613 0.9328 1
g_ 4000 2.5  0.0 0 0.1138 0.1681 0.2107 0.2860 0.3615 0.5247 0.7051 0.8008 0.8993 1
g_ 4250 2.5  0.0 0 0.1190 0.1780 0.2238 0.3028 0.3805 0.5450 0.7217 0.8133 0.9063 1
g_ 4500 2.5  0.0 0 0.1286 0.1901 0.2380 0.3198 0.3994 0.5643 0.7367 0.8244 0.9124 1
g_ 4750 2.5  0.0 0 0.1424 0.2045 0.2532 0.3371 0.4183 0.5828 0.7502 0.8341 0.9177 1
g_ 5000 2.5  0.0 0 0.1605 0.2210 0.2696 0.3547 0.4371 0.6003 0.7621 0.8424 0.9220 1
g_ 4000 2.5  0.5 0 0.1183 0.1705 0.2117 0.2845 0.3581 0.5185 0.6985 0.7951 0.8956 1
g_ 4250 2.5  0.5 0 0.1071 0.1652 0.2108 0.2895 0.3669 0.5312 0.7100 0.8041 0.9004 1
g_ 4500 2.5  0.5 0 0.0960 0.1599 0.2099 0.2945 0.3758 0.5440 0.7215 0.8130 0.9053 1
g_ 4500 3.0 -1.0 0 0.1252 0.1783 0.2248 0.3073 0.3892 0.5587 0.7339 0.8225 0.9114 1
g_ 4750 3.0 -1.0 0 0.1433 0.2002 0.2505 0.3372 0.4201 0.5856 0.7521 0.8352 0.9181 1
g_ 5000 3.0 -1.0 0 0.1613 0.2220 0.2761 0.3671 0.4511 0.6126 0.7703 0.8479 0.9248 1
g_ 5250 3.0 -1.0 0 0.1793 0.2439 0.3017 0.3970 0.4820 0.6395 0.7885 0.8606 0.9315 1
g_ 5500 3.0 -1.0 0 0.1974 0.2658 0.3273 0.4270 0.5129 0.6664 0.8066 0.8733 0.9382 1
g_ 5000 3.0 -0.5 0 0.1842 0.2449 0.2945 0.3791 0.4594 0.6176 0.7737 0.8504 0.9261 1
g_ 5250 3.0 -0.5 0 0.1933 0.2564 0.3095 0.3994 0.4819 0.6383 0.7884 0.8610 0.9319 1
g_ 5500 3.0 -0.5 0 0.2025 0.2680 0.3245 0.4198 0.5043 0.6590 0.8031 0.8715 0.9377 1
g_ 4500 3.0  0.0 0 0.1258 0.1847 0.2316 0.3119 0.3904 0.5546 0.7290 0.8187 0.9093 1
g_ 4750 3.0  0.0 0 0.1483 0.2065 0.2522 0.3329 0.4129 0.5777 0.7466 0.8315 0.9162 1
g_ 5000 3.0  0.0 0 0.1681 0.2259 0.2726 0.3562 0.4380 0.6018 0.7641 0.8439 0.9229 1
g_ 5250 3.0  0.0 0 0.1853 0.2430 0.2928 0.3817 0.4657 0.6270 0.7814 0.8560 0.9292 1
g_ 5500 3.0  0.0 0 0.1997 0.2578 0.3128 0.4094 0.4959 0.6533 0.7985 0.8678 0.9352 1
g_ 4500 3.0  0.5 0 0.1107 0.1719 0.2199 0.3018 0.3809 0.5460 0.7222 0.8135 0.9062 1
g_ 4750 3.0  0.5 0 0.1239 0.1858 0.2347 0.3182 0.3989 0.5639 0.7357 0.8233 0.9115 1
g_ 5000 3.0  0.5 0 0.1370 0.1998 0.2495 0.3347 0.4168 0.5819 0.7492 0.8331 0.9168 1
g_ 5000 3.5 -1.0 0 0.1626 0.2172 0.2676 0.3594 0.4472 0.6150 0.7746 0.8516 0.9269 1
g_ 5250 3.5 -1.0 0 0.1811 0.2392 0.2947 0.3916 0.4798 0.6417 0.7917 0.8632 0.9328 1
g_ 5500 3.5 -1.0 0 0.1946 0.2592 0.3201 0.4212 0.5090 0.6650 0.8064 0.8733 0.9380 1
g_ 5750 3.5 -1.0 0 0.2031 0.2773 0.3440 0.4480 0.5348 0.6851 0.8189 0.8817 0.9424 1
g_ 6000 3.5 -1.0 0 0.2067 0.2933 0.3662 0.4721 0.5572 0.7018 0.8290 0.8885 0.9460 1
g_ 4250 3.5 -0.5 0 0.1060 0.1704 0.2242 0.3130 0.3951 0.5592 0.7304 0.8189 0.9088 1
g_ 4500 3.5 -0.5 0 0.1363 0.1997 0.2503 0.3342 0.4138 0.5752 0.7423 0.8276 0.9137 1
g_ 4750 3.5 -0.5 0 0.1606 0.2231 0.2722 0.3545 0.4335 0.5932 0.7557 0.8374 0.9190 1
g_ 5000 3.5 -0.5 0 0.1790 0.2405 0.2898 0.3739 0.4542 0.6132 0.7705 0.8481 0.9248 1
g_ 5250 3.5 -0.5 0 0.1916 0.2520 0.3033 0.3924 0.4759 0.6353 0.7868 0.8598 0.9311 1
g_ 5500 3.5 -0.5 0 0.2004 0.2630 0.3181 0.4130 0.4992 0.6572 0.8021 0.8706 0.9367 1
g_ 5750 3.5 -0.5 0 0.2067 0.2764 0.3374 0.4375 0.5243 0.6778 0.8152 0.8795 0.9413 1
g_ 6000 3.5 -0.5 0 0.2105 0.2923 0.3612 0.4657 0.5513 0.6971 0.8260 0.8865 0.9449 1
g_ 4500 3.5  0.0 0 0.1153 0.1768 0.2258 0.3085 0.3883 0.5534 0.7278 0.8176 0.9084 1
g_ 4750 3.5  0.0 0 0.1340 0.1936 0.2415 0.3241 0.4048 0.5709 0.7418 0.8282 0.9144 1
g_ 5000 3.5  0.0 0 0.1526 0.2116 0.2598 0.3444 0.4269 0.5927 0.7583 0.8401 0.9209 1
g_ 5250 3.5  0.0 0 0.1713 0.2307 0.2807 0.3695 0.4545 0.6190 0.7770 0.8534 0.9279 1
g_ 5500 3.5  0.0 0 0.1891 0.2510 0.3044 0.3987 0.4858 0.6469 0.7960 0.8666 0.9347 1
g_ 5750 3.5  0.0 0 0.2043 0.2723 0.3315 0.4309 0.5177 0.6720 0.8113 0.8769 0.9399 1
g_ 6000 3.5  0.0 0 0.2169 0.2948 0.3621 0.4661 0.5502 0.6941 0.8231 0.8844 0.9434 1
g_ 4500 3.5  0.5 0 0.1025 0.1650 0.2145 0.2982 0.3788 0.5456 0.7225 0.8139 0.9066 1
g_ 4750 3.5  0.5 0 0.1230 0.1857 0.2350 0.3189 0.3996 0.5650 0.7371 0.8247 0.9126 1
g_ 5000 3.5  0.5 0 0.1435 0.2064 0.2556 0.3396 0.4204 0.5844 0.7517 0.8355 0.9186 1
g_ 5000 4.0 -2.0 0 0.1290 0.2004 0.2708 0.3870 0.4858 0.6548 0.8026 0.8711 0.9367 1
g_ 5250 4.0 -2.0 0 0.1271 0.2193 0.2981 0.4153 0.5107 0.6719 0.8123 0.8775 0.9400 1
g_ 5500 4.0 -2.0 0 0.1350 0.2411 0.3243 0.4404 0.5322 0.6862 0.8204 0.8827 0.9427 1
g_ 5750 4.0 -2.0 0 0.1527 0.2655 0.3494 0.4624 0.5503 0.6977 0.8268 0.8869 0.9449 1
g_ 6000 4.0 -2.0 0 0.1721 0.2881 0.3723 0.4825 0.5672 0.7086 0.8329 0.8910 0.9469 1
g_ 6250 4.0 -2.0 0 0.1883 0.3060 0.3924 0.5018 0.5842 0.7203 0.8396 0.8954 0.9491 1
g_ 6500 4.0 -2.0 0 0.2014 0.3194 0.4097 0.5202 0.6012 0.7328 0.8468 0.9002 0.9513 1
g_ 5000 4.0 -1.0 0 0.1571 0.2122 0.2633 0.3568 0.4459 0.6154 0.7753 0.8521 0.9270 1
g_ 5250 4.0 -1.0 0 0.1772 0.2347 0.2887 0.3848 0.4738 0.6379 0.7893 0.8616 0.9319 1
g_ 5500 4.0 -1.0 0 0.1928 0.2533 0.3102 0.4083 0.4964 0.6556 0.8004 0.8691 0.9357 1
g_ 5750 4.0 -1.0 0 0.2038 0.2679 0.3281 0.4272 0.5140 0.6686 0.8086 0.8747 0.9386 1
g_ 6000 4.0 -1.0 0 0.2102 0.2815 0.3459 0.4468 0.5322 0.6823 0.8171 0.8805 0.9416 1
g_ 6250 4.0 -1.0 0 0.2121 0.2954 0.3656 0.4695 0.5540 0.6990 0.8274 0.8875 0.9450 1
g_ 6500 4.0 -1.0 0 0.2095 0.3096 0.3871 0.4951 0.5793 0.7188 0.8395 0.8956 0.9490 1
g_ 4500 4.0 -0.5 0 0.1400 0.2025 0.2534 0.3391 0.4198 0.5813 0.7467 0.8307 0.9152 1
g_ 4750 4.0 -0.5 0 0.1967 0.2558 0.3028 0.3826 0.4588 0.6120 0.7673 0.8451 0.9228 1
g_ 5000 4.0 -0.5 0 0.2197 0.2775 0.3238 0.4033 0.4794 0.6305 0.7805 0.8546 0.9278 1
g_ 5250 4.0 -0.5 0 0.2097 0.2682 0.3169 0.4018 0.4821 0.6371 0.7864 0.8590 0.9303 1
g_ 5500 4.0 -0.5 0 0.1968 0.2580 0.3109 0.4024 0.4869 0.6447 0.7926 0.8636 0.9328 1
g_ 5750 4.0 -0.5 0 0.1980 0.2645 0.3224 0.4192 0.5052 0.6610 0.8034 0.8710 0.9366 1
g_ 6000 4.0 -0.5 0 0.2066 0.2805 0.3441 0.4451 0.5310 0.6816 0.8165 0.8800 0.9411 1
g_ 6250 4.0 -0.5 0 0.2126 0.2956 0.3652 0.4698 0.5552 0.7007 0.8288 0.8885 0.9456 1
g_ 6500 4.0 -0.5 0 0.2157 0.3098 0.3854 0.4932 0.5776 0.7180 0.8401 0.8964 0.9498 1
g_ 4500 4.0  0.0 0 0.1132 0.1740 0.2229 0.3065 0.3872 0.5531 0.7275 0.8172 0.9082 1
g_ 4750 4.0  0.0 0 0.1322 0.1938 0.2427 0.3263 0.4072 0.5726 0.7427 0.8285 0.9144 1
g_ 5000 4.0  0.0 0 0.1512 0.2128 0.2621 0.3470 0.4289 0.5935 0.7582 0.8398 0.9205 1
g_ 5250 4.0  0.0 0 0.1701 0.2312 0.2811 0.3685 0.4523 0.6157 0.7740 0.8511 0.9265 1
g_ 5500 4.0  0.0 0 0.1864 0.2475 0.2990 0.3898 0.4753 0.6369 0.7886 0.8613 0.9319 1
g_ 5750 4.0  0.0 0 0.1975 0.2602 0.3147 0.4096 0.4960 0.6546 0.8003 0.8695 0.9363 1
g_ 6000 4.0  0.0 0 0.2070 0.2739 0.3327 0.4313 0.5177 0.6719 0.8112 0.8769 0.9401 1
g_ 6250 4.0  0.0 0 0.2188 0.2943 0.3578 0.4588 0.5440 0.6921 0.8237 0.8853 0.9443 1
g_ 6500 4.0  0.0 0 0.2331 0.3213 0.3902 0.4921 0.5749 0.7152 0.8379 0.8947 0.9487 1
g_ 4500 4.0  0.5 0 0.1091 0.1706 0.2203 0.3044 0.3849 0.5500 0.7245 0.8149 0.9068 1
g_ 4750 4.0  0.5 0 0.1247 0.1864 0.2359 0.3198 0.4000 0.5641 0.7353 0.8229 0.9112 1
g_ 5000 4.0  0.5 0 0.1399 0.2019 0.2514 0.3354 0.4159 0.5794 0.7470 0.8315 0.9159 1
g_ 5250 4.0  0.5 0 0.1547 0.2172 0.2667 0.3514 0.4326 0.5958 0.7596 0.8407 0.9210 1
g_ 5500 4.0  0.5 0 0.1691 0.2322 0.2819 0.3677 0.4501 0.6133 0.7730 0.8507 0.9265 1
g_ 5000 4.5 -2.0 0 0.0987 0.1928 0.2743 0.4008 0.5036 0.6734 0.8160 0.8807 0.9418 1
g_ 5250 4.5 -2.0 0 0.1209 0.2159 0.3011 0.4268 0.5258 0.6880 0.8241 0.8859 0.9443 1
g_ 5500 4.5 -2.0 0 0.1404 0.2384 0.3246 0.4473 0.5424 0.6980 0.8292 0.8891 0.9458 1
g_ 5750 4.5 -2.0 0 0.1573 0.2604 0.3450 0.4624 0.5534 0.7033 0.8314 0.8903 0.9464 1
g_ 6000 4.5 -2.0 0 0.1719 0.2796 0.3615 0.4733 0.5604 0.7059 0.8320 0.8905 0.9465 1
g_ 6250 4.5 -2.0 0 0.1843 0.2931 0.3731 0.4812 0.5658 0.7081 0.8330 0.8911 0.9469 1
g_ 6500 4.5 -2.0 0 0.1947 0.3009 0.3799 0.4864 0.5695 0.7100 0.8342 0.8922 0.9476 1
g_ 5000 4.5 -1.0 0 0.1522 0.2028 0.2536 0.3476 0.4381 0.6108 0.7733 0.8510 0.9266 1
g_ 5250 4.5 -1.0 0 0.1741 0.2252 0.2799 0.3798 0.4719 0.6402 0.7926 0.8643 0.9334 1
g_ 5500 4.5 -1.0 0 0.1854 0.2430 0.3028 0.4067 0.4989 0.6621 0.8065 0.8737 0.9382 1
g_ 5750 4.5 -1.0 0 0.1861 0.2565 0.3221 0.4284 0.5191 0.6766 0.8150 0.8793 0.9410 1
g_ 6000 4.5 -1.0 0 0.1897 0.2711 0.3410 0.4478 0.5361 0.6879 0.8214 0.8835 0.9431 1
g_ 6250 4.5 -1.0 0 0.2066 0.2911 0.3619 0.4672 0.5530 0.6996 0.8283 0.8881 0.9455 1
g_ 6500 4.5 -1.0 0 0.2368 0.3165 0.3848 0.4865 0.5696 0.7115 0.8357 0.8932 0.9480 1
g_ 4500 4.5 -0.5 0 0.1390 0.2020 0.2556 0.3468 0.4309 0.5939 0.7561 0.8373 0.9187 1
g_ 4750 4.5 -0.5 0 0.1597 0.2174 0.2677 0.3570 0.4415 0.6055 0.7657 0.8445 0.9227 1
g_ 5000 4.5 -0.5 0 0.1763 0.2313 0.2804 0.3692 0.4541 0.6180 0.7753 0.8516 0.9266 1
g_ 5250 4.5 -0.5 0 0.1890 0.2439 0.2934 0.3832 0.4686 0.6313 0.7849 0.8585 0.9303 1
g_ 5500 4.5 -0.5 0 0.1975 0.2551 0.3070 0.3992 0.4851 0.6456 0.7945 0.8653 0.9338 1
g_ 5750 4.5 -0.5 0 0.2021 0.2649 0.3210 0.4170 0.5035 0.6607 0.8042 0.8719 0.9372 1
g_ 6000 4.5 -0.5 0 0.2072 0.2761 0.3367 0.4363 0.5230 0.6763 0.8139 0.8786 0.9406 1
g_ 6250 4.5 -0.5 0 0.2152 0.2902 0.3548 0.4569 0.5430 0.6921 0.8239 0.8853 0.9441 1
g_ 6500 4.5 -0.5 0 0.2242 0.3062 0.3743 0.4778 0.5628 0.7073 0.8335 0.8917 0.9474 1
g_ 6750 4.5 -0.5 0 0.2323 0.3235 0.3945 0.4983 0.5817 0.7215 0.8422 0.8977 0.9504 1
g_ 7000 4.5 -0.5 0 0.2397 0.3419 0.4151 0.5183 0.5996 0.7346 0.8503 0.9032 0.9530 1
g_ 4500 4.5  0.0 0 0.1193 0.1759 0.2251 0.3107 0.3925 0.5581 0.7308 0.8194 0.9093 1
g_ 4750 4.5  0.0 0 0.1366 0.1947 0.2432 0.3284 0.4109 0.5772 0.7462 0.8310 0.9157 1
g_ 5000 4.5  0.0 0 0.1519 0.2111 0.2600 0.3460 0.4292 0.5952 0.7599 0.8410 0.9211 1
g_ 5250 4.5  0.0 0 0.1651 0.2252 0.2755 0.3635 0.4476 0.6121 0.7719 0.8495 0.9256 1
g_ 5500 4.5  0.0 0 0.1782 0.2391 0.2916 0.3823 0.4672 0.6295 0.7835 0.8575 0.9298 1
g_ 5750 4.5  0.0 0 0.1929 0.2554 0.3102 0.4040 0.4898 0.6488 0.7963 0.8664 0.9343 1
g_ 6000 4.5  0.0 0 0.2054 0.2712 0.3290 0.4262 0.5126 0.6680 0.8088 0.8751 0.9389 1
g_ 6250 4.5  0.0 0 0.2097 0.2820 0.3444 0.4453 0.5319 0.6839 0.8192 0.8823 0.9426 1
g_ 6500 4.5  0.0 0 0.2116 0.2928 0.3604 0.4648 0.5511 0.6993 0.8291 0.8891 0.9462 1
g_ 6750 4.5  0.0 0 0.2180 0.3091 0.3819 0.4888 0.5744 0.7173 0.8403 0.8966 0.9499 1
g_ 7000 4.5  0.0 0 0.2288 0.3310 0.4087 0.5175 0.6016 0.7379 0.8528 0.9048 0.9539 1
g_ 4500 4.5  0.5 0 0.2327 0.2825 0.3251 0.3990 0.4697 0.6131 0.7631 0.8407 0.9198 1
g_ 4750 4.5  0.5 0 0.1722 0.2290 0.2758 0.3560 0.4329 0.5890 0.7508 0.8333 0.9164 1
g_ 5000 4.5  0.5 0 0.1440 0.2054 0.2547 0.3386 0.4191 0.5821 0.7488 0.8327 0.9165 1
g_ 5250 4.5  0.5 0 0.1482 0.2118 0.2618 0.3469 0.4285 0.5923 0.7571 0.8390 0.9200 1
g_ 5500 4.5  0.5 0 0.1720 0.2362 0.2859 0.3711 0.4525 0.6136 0.7721 0.8496 0.9257 1
g_ 5750 4.5  0.5 0 0.1870 0.2516 0.3024 0.3898 0.4726 0.6323 0.7852 0.8589 0.9305 1
g_ 6000 4.5  0.5 0 0.1922 0.2571 0.3103 0.4023 0.4879 0.6479 0.7963 0.8666 0.9345 1
g_ 5000 5.0 -2.0 0 0.1054 0.2091 0.2947 0.4235 0.5260 0.6920 0.8282 0.8890 0.9461 1
g_ 5250 5.0 -2.0 0 0.1248 0.2231 0.3094 0.4372 0.5374 0.6991 0.8320 0.8914 0.9472 1
g_ 5500 5.0 -2.0 0 0.1441 0.2371 0.3241 0.4510 0.5488 0.7061 0.8357 0.8938 0.9483 1
g_ 5000 5.0 -1.0 0 0.1541 0.2055 0.2570 0.3516 0.4431 0.6169 0.7785 0.8550 0.9288 1
g_ 5250 5.0 -1.0 0 0.1701 0.2225 0.2767 0.3758 0.4682 0.6382 0.7922 0.8643 0.9335 1
g_ 5500 5.0 -1.0 0 0.1860 0.2395 0.2964 0.3999 0.4934 0.6595 0.8059 0.8736 0.9382 1
g_ 4500 5.0 -0.5 0 0.1408 0.2099 0.2690 0.3657 0.4515 0.6126 0.7688 0.8462 0.9233 1
g_ 4750 5.0 -0.5 0 0.1607 0.2178 0.2689 0.3577 0.4412 0.6043 0.7648 0.8441 0.9225 1
g_ 4500 5.0  0.0 0 0.1161 0.1807 0.2358 0.3281 0.4129 0.5784 0.7451 0.8296 0.9146 1
g_ 4750 5.0  0.0 0 0.1232 0.1812 0.2331 0.3234 0.4089 0.5783 0.7478 0.8323 0.9164 1
g_ 5000 5.0  0.0 0 0.1369 0.1917 0.2421 0.3314 0.4174 0.5877 0.7558 0.8385 0.9198 1
g_ 5250 5.0  0.0 0 0.1572 0.2123 0.2625 0.3523 0.4385 0.6067 0.7692 0.8480 0.9249 1
g_ 5500 5.0  0.0 0 0.1840 0.2430 0.2946 0.3859 0.4720 0.6352 0.7880 0.8609 0.9315 1
g_ 5000 5.0  0.5 0 0.1447 0.2043 0.2540 0.3396 0.4209 0.5838 0.7496 0.8331 0.9167 1
g_ 5250 5.0  0.5 0 0.1519 0.2141 0.2650 0.3522 0.4348 0.5982 0.7606 0.8412 0.9210 1
g_ 5500 5.0  0.5 0 0.1592 0.2240 0.2760 0.3647 0.4487 0.6125 0.7717 0.8493 0.9253 1
i_ 4000 1.5 -1.0 0 0.2715 0.3638 0.4201 0.5030 0.5746 0.7060 0.8285 0.8871 0.9442 1
i_ 4250 1.5 -1.0 0 0.3070 0.3923 0.4478 0.5302 0.6013 0.7284 0.8431 0.8971 0.9494 1
i_ 4500 1.5 -1.0 0 0.3426 0.4208 0.4754 0.5574 0.6279 0.7507 0.8578 0.9071 0.9545 1
i_ 4000 2.0 -2.0 0 0.2458 0.3412 0.4074 0.5013 0.5784 0.7134 0.8348 0.8919 0.9469 1
i_ 4250 2.0 -2.0 0 0.2781 0.3734 0.4395 0.5342 0.6109 0.7403 0.8522 0.9038 0.9530 1
i_ 4500 2.0 -2.0 0 0.3104 0.4056 0.4715 0.5671 0.6434 0.7672 0.8696 0.9157 0.9590 1
i_ 4000 2.0 -1.0 0 0.2848 0.3624 0.4191 0.5028 0.5740 0.7042 0.8263 0.8854 0.9432 1
i_ 4250 2.0 -1.0 0 0.3141 0.3879 0.4421 0.5242 0.5948 0.7221 0.8385 0.8940 0.9477 1
i_ 4500 2.0 -1.0 0 0.3434 0.4135 0.4652 0.5456 0.6156 0.7399 0.8508 0.9026 0.9523 1
i_ 4000 2.0 -0.5 0 0.2998 0.3837 0.4408 0.5255 0.5962 0.7217 0.8370 0.8924 0.9467 1
i_ 4250 2.0 -0.5 0 0.3193 0.4061 0.4622 0.5448 0.6138 0.7354 0.8460 0.8987 0.9499 1
i_ 4500 2.0 -0.5 0 0.3388 0.4284 0.4836 0.5641 0.6313 0.7492 0.8550 0.9049 0.9532 1
i_ 4000 2.0  0.0 0 0.2825 0.3699 0.4222 0.5019 0.5715 0.7000 0.8226 0.8826 0.9418 1
i_ 4250 2.0  0.0 0 0.2914 0.3716 0.4287 0.5129 0.5843 0.7141 0.8339 0.8909 0.9462 1
i_ 4500 2.0  0.0 0 0.3113 0.3937 0.4522 0.5378 0.6090 0.7353 0.8482 0.9008 0.9513 1
i_ 4750 2.0  0.0 0 0.3423 0.4362 0.4928 0.5764 0.6456 0.7635 0.8655 0.9124 0.9571 1
i_ 5000 2.0  0.0 0 0.3843 0.4990 0.5504 0.6289 0.6941 0.7988 0.8859 0.9257 0.9636 1
i_ 4000 2.5 -2.0 0 0.2400 0.3518 0.4230 0.5195 0.5954 0.7255 0.8419 0.8965 0.9492 1
i_ 4250 2.5 -2.0 0 0.2619 0.3621 0.4302 0.5275 0.6058 0.7376 0.8510 0.9031 0.9527 1
i_ 4500 2.5 -2.0 0 0.2841 0.3784 0.4450 0.5421 0.6208 0.7511 0.8602 0.9096 0.9560 1
i_ 4750 2.5 -2.0 0 0.3066 0.4007 0.4673 0.5634 0.6404 0.7660 0.8694 0.9158 0.9592 1
i_ 5000 2.5 -2.0 0 0.3294 0.4291 0.4972 0.5913 0.6645 0.7823 0.8788 0.9219 0.9622 1
i_ 5250 2.5 -2.0 0 0.3524 0.4635 0.5347 0.6258 0.6932 0.8001 0.8882 0.9279 0.9650 1
i_ 5500 2.5 -2.0 0 0.3758 0.5040 0.5798 0.6669 0.7265 0.8193 0.8978 0.9336 0.9677 1
i_ 4000 2.5 -1.0 0 0.2705 0.3516 0.4139 0.5040 0.5777 0.7081 0.8287 0.8870 0.9440 1
i_ 4250 2.5 -1.0 0 0.2988 0.3785 0.4365 0.5225 0.5945 0.7221 0.8384 0.8938 0.9476 1
i_ 4500 2.5 -1.0 0 0.3270 0.4054 0.4592 0.5411 0.6113 0.7361 0.8482 0.9007 0.9512 1
i_ 4000 2.5 -0.5 0 0.2927 0.3730 0.4316 0.5183 0.5903 0.7176 0.8344 0.8905 0.9456 1
i_ 4250 2.5 -0.5 0 0.3170 0.3994 0.4558 0.5377 0.6061 0.7284 0.8408 0.8947 0.9476 1
i_ 4500 2.5 -0.5 0 0.3437 0.4264 0.4803 0.5588 0.6247 0.7423 0.8497 0.9009 0.9508 1
i_ 4750 2.5 -0.5 0 0.3728 0.4538 0.5053 0.5816 0.6459 0.7592 0.8611 0.9090 0.9554 1
i_ 5000 2.5 -0.5 0 0.4043 0.4817 0.5306 0.6062 0.6698 0.7792 0.8749 0.9191 0.9611 1
i_ 4000 2.5  0.0 0 0.2863 0.3616 0.4152 0.4978 0.5694 0.7002 0.8235 0.8832 0.9421 1
i_ 4250 2.5  0.0 0 0.2998 0.3785 0.4321 0.5136 0.5839 0.7122 0.8319 0.8893 0.9453 1
i_ 4500 2.5  0.0 0 0.3154 0.3960 0.4495 0.5303 0.5998 0.7255 0.8409 0.8956 0.9486 1
i_ 4750 2.5  0.0 0 0.3331 0.4142 0.4674 0.5480 0.6171 0.7399 0.8505 0.9023 0.9520 1
i_ 5000 2.5  0.0 0 0.3529 0.4331 0.4858 0.5667 0.6358 0.7556 0.8606 0.9092 0.9555 1
i_ 4000 2.5  0.5 0 0.2793 0.3550 0.4075 0.4887 0.5596 0.6912 0.8168 0.8784 0.9392 1
i_ 4250 2.5  0.5 0 0.2689 0.3555 0.4117 0.4956 0.5678 0.6998 0.8235 0.8833 0.9418 1
i_ 4500 2.5  0.5 0 0.2584 0.3561 0.4158 0.5026 0.5759 0.7083 0.8301 0.8881 0.9444 1
i_ 4500 3.0 -1.0 0 0.3114 0.3893 0.4454 0.5289 0.6001 0.7271 0.8422 0.8966 0.9491 1
i_ 4750 3.0 -1.0 0 0.3370 0.4148 0.4711 0.5540 0.6234 0.7447 0.8531 0.9040 0.9529 1
i_ 5000 3.0 -1.0 0 0.3627 0.4402 0.4968 0.5792 0.6467 0.7624 0.8641 0.9114 0.9567 1
i_ 5250 3.0 -1.0 0 0.3884 0.4657 0.5225 0.6043 0.6699 0.7801 0.8750 0.9188 0.9605 1
i_ 5500 3.0 -1.0 0 0.4140 0.4912 0.5482 0.6294 0.6932 0.7977 0.8859 0.9262 0.9643 1
i_ 5000 3.0 -0.5 0 0.3907 0.4660 0.5172 0.5931 0.6569 0.7683 0.8672 0.9133 0.9575 1
i_ 5250 3.0 -0.5 0 0.4056 0.4806 0.5326 0.6097 0.6731 0.7813 0.8756 0.9192 0.9607 1
i_ 5500 3.0 -0.5 0 0.4204 0.4952 0.5481 0.6263 0.6893 0.7944 0.8841 0.9251 0.9639 1
i_ 4500 3.0  0.0 0 0.3082 0.3868 0.4408 0.5222 0.5922 0.7192 0.8366 0.8926 0.9471 1
i_ 4750 3.0  0.0 0 0.3339 0.4107 0.4620 0.5421 0.6118 0.7364 0.8485 0.9009 0.9514 1
i_ 5000 3.0  0.0 0 0.3589 0.4337 0.4846 0.5646 0.6336 0.7542 0.8601 0.9088 0.9554 1
i_ 5250 3.0  0.0 0 0.3831 0.4558 0.5083 0.5898 0.6576 0.7728 0.8714 0.9165 0.9593 1
i_ 5500 3.0  0.0 0 0.4066 0.4771 0.5334 0.6175 0.6838 0.7921 0.8826 0.9239 0.9630 1
i_ 4500 3.0  0.5 0 0.2778 0.3669 0.4239 0.5079 0.5794 0.7094 0.8303 0.8882 0.9447 1
i_ 4750 3.0  0.5 0 0.2941 0.3817 0.4385 0.5231 0.5951 0.7235 0.8400 0.8950 0.9483 1
i_ 5000 3.0  0.5 0 0.3104 0.3965 0.4532 0.5384 0.6109 0.7377 0.8498 0.9019 0.9518 1
i_ 5000 3.5 -1.0 0 0.3586 0.4277 0.4819 0.5662 0.6372 0.7586 0.8630 0.9109 0.9565 1
i_ 5250 3.5 -1.0 0 0.3828 0.4530 0.5093 0.5939 0.6627 0.7771 0.8740 0.9182 0.9602 1
i_ 5500 3.5 -1.0 0 0.4016 0.4759 0.5346 0.6190 0.6854 0.7934 0.8837 0.9245 0.9633 1
i_ 5750 3.5 -1.0 0 0.4149 0.4966 0.5579 0.6414 0.7051 0.8072 0.8919 0.9300 0.9661 1
i_ 6000 3.5 -1.0 0 0.4228 0.5149 0.5791 0.6612 0.7220 0.8188 0.8987 0.9345 0.9684 1
i_ 4250 3.5 -0.5 0 0.2657 0.3620 0.4290 0.5225 0.5971 0.7252 0.8403 0.8950 0.9482 1
i_ 4500 3.5 -0.5 0 0.3144 0.4021 0.4615 0.5461 0.6157 0.7377 0.8478 0.9000 0.9507 1
i_ 4750 3.5 -0.5 0 0.3523 0.4334 0.4878 0.5669 0.6332 0.7504 0.8558 0.9054 0.9535 1
i_ 5000 3.5 -0.5 0 0.3795 0.4559 0.5079 0.5849 0.6497 0.7634 0.8642 0.9113 0.9565 1
i_ 5250 3.5 -0.5 0 0.3960 0.4697 0.5220 0.6002 0.6652 0.7767 0.8732 0.9175 0.9598 1
i_ 5500 3.5 -0.5 0 0.4079 0.4824 0.5365 0.6166 0.6817 0.7901 0.8819 0.9235 0.9629 1
i_ 5750 3.5 -0.5 0 0.4186 0.4983 0.5554 0.6365 0.7002 0.8037 0.8901 0.9290 0.9656 1
i_ 6000 3.5 -0.5 0 0.4281 0.5174 0.5785 0.6597 0.7207 0.8174 0.8976 0.9338 0.9680 1
i_ 4500 3.5  0.0 0 0.2841 0.3706 0.4289 0.5139 0.5858 0.7151 0.8342 0.8910 0.9462 1
i_ 4750 3.5  0.0 0 0.3103 0.3916 0.4470 0.5307 0.6021 0.7294 0.8441 0.8980 0.9499 1
i_ 5000 3.5  0.0 0 0.3367 0.4143 0.4683 0.5514 0.6221 0.7459 0.8550 0.9055 0.9538 1
i_ 5250 3.5  0.0 0 0.3633 0.4388 0.4927 0.5759 0.6457 0.7647 0.8669 0.9136 0.9579 1
i_ 5500 3.5  0.0 0 0.3888 0.4647 0.5198 0.6033 0.6714 0.7841 0.8787 0.9215 0.9618 1
i_ 5750 3.5  0.0 0 0.4114 0.4914 0.5487 0.6319 0.6969 0.8018 0.8889 0.9281 0.9650 1
i_ 6000 3.5  0.0 0 0.4310 0.5188 0.5796 0.6615 0.7219 0.8176 0.8972 0.9334 0.9677 1
i_ 4500 3.5  0.5 0 0.2580 0.3495 0.4103 0.4986 0.5726 0.7055 0.8282 0.8870 0.9442 1
i_ 4750 3.5  0.5 0 0.2881 0.3750 0.4330 0.5191 0.5918 0.7213 0.8390 0.8945 0.9482 1
i_ 5000 3.5  0.5 0 0.3182 0.4005 0.4558 0.5396 0.6110 0.7372 0.8497 0.9020 0.9521 1
i_ 5000 4.0 -2.0 0 0.3079 0.3933 0.4662 0.5720 0.6525 0.7771 0.8764 0.9203 0.9613 1
i_ 5250 4.0 -2.0 0 0.3038 0.4163 0.4969 0.6003 0.6757 0.7918 0.8844 0.9254 0.9638 1
i_ 5500 4.0 -2.0 0 0.3140 0.4419 0.5251 0.6244 0.6949 0.8034 0.8906 0.9293 0.9658 1
i_ 5750 4.0 -2.0 0 0.3383 0.4699 0.5508 0.6443 0.7100 0.8120 0.8950 0.9321 0.9672 1
i_ 6000 4.0 -2.0 0 0.3647 0.4947 0.5728 0.6611 0.7228 0.8194 0.8988 0.9345 0.9683 1
i_ 6250 4.0 -2.0 0 0.3858 0.5127 0.5901 0.6755 0.7346 0.8266 0.9027 0.9370 0.9695 1
i_ 6500 4.0 -2.0 0 0.4017 0.5238 0.6029 0.6876 0.7453 0.8337 0.9067 0.9396 0.9706 1
i_ 5000 4.0 -1.0 0 0.3455 0.4156 0.4704 0.5570 0.6299 0.7545 0.8611 0.9098 0.9560 1
i_ 5250 4.0 -1.0 0 0.3744 0.4429 0.4976 0.5827 0.6533 0.7715 0.8711 0.9163 0.9592 1
i_ 5500 4.0 -1.0 0 0.3954 0.4644 0.5200 0.6039 0.6720 0.7846 0.8787 0.9214 0.9617 1
i_ 5750 4.0 -1.0 0 0.4087 0.4804 0.5378 0.6205 0.6863 0.7939 0.8841 0.9250 0.9636 1
i_ 6000 4.0 -1.0 0 0.4169 0.4952 0.5550 0.6370 0.7004 0.8033 0.8896 0.9286 0.9653 1
i_ 6250 4.0 -1.0 0 0.4213 0.5108 0.5735 0.6552 0.7166 0.8147 0.8962 0.9329 0.9674 1
i_ 6500 4.0 -1.0 0 0.4219 0.5273 0.5934 0.6753 0.7348 0.8279 0.9039 0.9379 0.9698 1
i_ 4500 4.0 -0.5 0 0.3084 0.3944 0.4547 0.5422 0.6139 0.7378 0.8484 0.9006 0.9510 1
i_ 4750 4.0 -0.5 0 0.3789 0.4544 0.5061 0.5828 0.6471 0.7601 0.8617 0.9094 0.9555 1
i_ 5000 4.0 -0.5 0 0.4119 0.4821 0.5304 0.6031 0.6647 0.7731 0.8697 0.9149 0.9582 1
i_ 5250 4.0 -0.5 0 0.4080 0.4781 0.5278 0.6035 0.6670 0.7768 0.8727 0.9171 0.9594 1
i_ 5500 4.0 -0.5 0 0.3993 0.4720 0.5249 0.6045 0.6702 0.7809 0.8758 0.9192 0.9606 1
i_ 5750 4.0 -0.5 0 0.4043 0.4808 0.5368 0.6180 0.6832 0.7910 0.8820 0.9234 0.9626 1
i_ 6000 4.0 -0.5 0 0.4160 0.4979 0.5569 0.6384 0.7017 0.8043 0.8898 0.9285 0.9651 1
i_ 6250 4.0 -0.5 0 0.4237 0.5134 0.5756 0.6577 0.7191 0.8166 0.8971 0.9334 0.9676 1
i_ 6500 4.0 -0.5 0 0.4276 0.5270 0.5928 0.6757 0.7353 0.8281 0.9039 0.9380 0.9700 1
i_ 4500 4.0  0.0 0 0.2688 0.3558 0.4157 0.5044 0.5790 0.7114 0.8323 0.8899 0.9457 1
i_ 4750 4.0  0.0 0 0.2986 0.3822 0.4392 0.5246 0.5971 0.7258 0.8420 0.8966 0.9492 1
i_ 5000 4.0  0.0 0 0.3277 0.4080 0.4631 0.5464 0.6172 0.7418 0.8523 0.9037 0.9528 1
i_ 5250 4.0  0.0 0 0.3563 0.4334 0.4874 0.5699 0.6395 0.7594 0.8635 0.9112 0.9567 1
i_ 5500 4.0  0.0 0 0.3814 0.4563 0.5103 0.5928 0.6611 0.7762 0.8738 0.9182 0.9602 1
i_ 5750 4.0  0.0 0 0.4002 0.4750 0.5301 0.6128 0.6795 0.7896 0.8817 0.9234 0.9628 1
i_ 6000 4.0  0.0 0 0.4157 0.4929 0.5495 0.6319 0.6966 0.8014 0.8884 0.9278 0.9650 1
i_ 6250 4.0  0.0 0 0.4315 0.5139 0.5718 0.6525 0.7144 0.8136 0.8955 0.9324 0.9673 1
i_ 6500 4.0  0.0 0 0.4477 0.5381 0.5970 0.6746 0.7332 0.8263 0.9030 0.9374 0.9696 1
i_ 4500 4.0  0.5 0 0.2562 0.3446 0.4056 0.4951 0.5701 0.7039 0.8271 0.8861 0.9437 1
i_ 4750 4.0  0.5 0 0.2830 0.3677 0.4261 0.5130 0.5865 0.7172 0.8360 0.8923 0.9469 1
i_ 5000 4.0  0.5 0 0.3083 0.3903 0.4468 0.5317 0.6038 0.7311 0.8453 0.8988 0.9503 1
i_ 5250 4.0  0.5 0 0.3319 0.4124 0.4676 0.5512 0.6219 0.7458 0.8550 0.9055 0.9538 1
i_ 5500 4.0  0.5 0 0.3539 0.4339 0.4886 0.5713 0.6410 0.7611 0.8649 0.9124 0.9574 1
i_ 5000 4.5 -2.0 0 0.2578 0.3771 0.4620 0.5771 0.6606 0.7861 0.8830 0.9250 0.9638 1
i_ 5250 4.5 -2.0 0 0.2871 0.4003 0.4867 0.5986 0.6780 0.7966 0.8885 0.9285 0.9655 1
i_ 5500 4.5 -2.0 0 0.3135 0.4255 0.5109 0.6178 0.6926 0.8048 0.8925 0.9310 0.9667 1
i_ 5750 4.5 -2.0 0 0.3370 0.4526 0.5347 0.6346 0.7046 0.8108 0.8951 0.9324 0.9673 1
i_ 6000 4.5 -2.0 0 0.3574 0.4775 0.5554 0.6481 0.7136 0.8148 0.8966 0.9332 0.9676 1
i_ 6250 4.5 -2.0 0 0.3744 0.4952 0.5696 0.6571 0.7196 0.8173 0.8976 0.9337 0.9678 1
i_ 6500 4.5 -2.0 0 0.3880 0.5057 0.5774 0.6617 0.7224 0.8184 0.8980 0.9340 0.9680 1
i_ 5000 4.5 -1.0 0 0.3355 0.3985 0.4538 0.5421 0.6177 0.7471 0.8575 0.9076 0.9550 1
i_ 5250 4.5 -1.0 0 0.3633 0.4228 0.4785 0.5681 0.6427 0.7666 0.8696 0.9157 0.9590 1
i_ 5500 4.5 -1.0 0 0.3784 0.4429 0.5011 0.5914 0.6641 0.7821 0.8787 0.9217 0.9620 1
i_ 5750 4.5 -1.0 0 0.3808 0.4589 0.5218 0.6120 0.6819 0.7937 0.8850 0.9257 0.9640 1
i_ 6000 4.5 -1.0 0 0.3862 0.4758 0.5420 0.6306 0.6973 0.8031 0.8899 0.9289 0.9655 1
i_ 6250 4.5 -1.0 0 0.4072 0.4978 0.5629 0.6478 0.7112 0.8119 0.8948 0.9320 0.9670 1
i_ 6500 4.5 -1.0 0 0.4436 0.5247 0.5845 0.6635 0.7236 0.8200 0.8995 0.9351 0.9685 1
i_ 4500 4.5 -0.5 0 0.3017 0.3855 0.4481 0.5408 0.6157 0.7417 0.8518 0.9031 0.9524 1
i_ 4750 4.5 -0.5 0 0.3332 0.4069 0.4637 0.5513 0.6241 0.7483 0.8565 0.9064 0.9542 1
i_ 5000 4.5 -0.5 0 0.3590 0.4263 0.4794 0.5635 0.6344 0.7561 0.8616 0.9100 0.9561 1
i_ 5250 4.5 -0.5 0 0.3789 0.4437 0.4953 0.5772 0.6465 0.7651 0.8672 0.9138 0.9580 1
i_ 5500 4.5 -0.5 0 0.3931 0.4591 0.5112 0.5925 0.6604 0.7753 0.8734 0.9179 0.9601 1
i_ 5750 4.5 -0.5 0 0.4015 0.4727 0.5273 0.6094 0.6762 0.7868 0.8800 0.9223 0.9622 1
i_ 6000 4.5 -0.5 0 0.4097 0.4865 0.5438 0.6265 0.6918 0.7981 0.8866 0.9266 0.9643 1
i_ 6250 4.5 -0.5 0 0.4205 0.5018 0.5609 0.6430 0.7064 0.8084 0.8927 0.9307 0.9664 1
i_ 6500 4.5 -0.5 0 0.4320 0.5186 0.5786 0.6593 0.7205 0.8181 0.8984 0.9345 0.9683 1
i_ 6750 4.5 -0.5 0 0.4424 0.5366 0.5970 0.6757 0.7344 0.8275 0.9038 0.9380 0.9700 1
i_ 7000 4.5 -0.5 0 0.4517 0.5560 0.6161 0.6921 0.7482 0.8365 0.9089 0.9413 0.9716 1
i_ 4500 4.5  0.0 0 0.2663 0.3474 0.4085 0.5011 0.5778 0.7118 0.8330 0.8904 0.9460 1
i_ 4750 4.5  0.0 0 0.2959 0.3744 0.4313 0.5192 0.5937 0.7248 0.8420 0.8967 0.9493 1
i_ 5000 4.5  0.0 0 0.3209 0.3977 0.4525 0.5378 0.6105 0.7382 0.8507 0.9028 0.9524 1
i_ 5250 4.5  0.0 0 0.3413 0.4172 0.4723 0.5568 0.6281 0.7517 0.8592 0.9085 0.9553 1
i_ 5500 4.5  0.0 0 0.3609 0.4364 0.4925 0.5769 0.6469 0.7658 0.8676 0.9140 0.9581 1
i_ 5750 4.5  0.0 0 0.3841 0.4591 0.5153 0.5989 0.6670 0.7805 0.8763 0.9198 0.9609 1
i_ 6000 4.5  0.0 0 0.4044 0.4808 0.5373 0.6201 0.6861 0.7943 0.8844 0.9251 0.9636 1
i_ 6250 4.5  0.0 0 0.4129 0.4947 0.5535 0.6365 0.7010 0.8049 0.8907 0.9293 0.9657 1
i_ 6500 4.5  0.0 0 0.4178 0.5070 0.5685 0.6517 0.7146 0.8145 0.8964 0.9331 0.9676 1
i_ 6750 4.5  0.0 0 0.4284 0.5244 0.5877 0.6699 0.7306 0.8257 0.9029 0.9374 0.9697 1
i_ 7000 4.5  0.0 0 0.4447 0.5472 0.6110 0.6910 0.7490 0.8383 0.9102 0.9421 0.9720 1
i_ 4500 4.5  0.5 0 0.3558 0.4230 0.4753 0.5553 0.6224 0.7408 0.8489 0.9006 0.9509 1
i_ 4750 4.5  0.5 0 0.3159 0.3912 0.4463 0.5302 0.6013 0.7277 0.8424 0.8967 0.9491 1
i_ 5000 4.5  0.5 0 0.3037 0.3834 0.4395 0.5249 0.5977 0.7268 0.8429 0.8973 0.9496 1
i_ 5250 4.5  0.5 0 0.3194 0.3995 0.4550 0.5396 0.6115 0.7380 0.8503 0.9024 0.9522 1
i_ 5500 4.5  0.5 0 0.3513 0.4298 0.4838 0.5663 0.6359 0.7566 0.8618 0.9102 0.9562 1
i_ 5750 4.5  0.5 0 0.3740 0.4521 0.5059 0.5877 0.6560 0.7721 0.8714 0.9166 0.9594 1
i_ 6000 4.5  0.5 0 0.3865 0.4657 0.5206 0.6032 0.6710 0.7839 0.8787 0.9214 0.9617 1
i_ 5000 5.0 -2.0 0 0.2639 0.3922 0.4793 0.5940 0.6762 0.7979 0.8903 0.9299 0.9663 1
i_ 5250 5.0 -2.0 0 0.2897 0.4042 0.4897 0.6028 0.6830 0.8017 0.8921 0.9310 0.9668 1
i_ 5500 5.0 -2.0 0 0.3155 0.4161 0.5000 0.6117 0.6898 0.8054 0.8939 0.9321 0.9673 1
i_ 5000 5.0 -1.0 0 0.3341 0.3958 0.4522 0.5407 0.6170 0.7479 0.8589 0.9088 0.9557 1
i_ 5250 5.0 -1.0 0 0.3552 0.4154 0.4711 0.5604 0.6358 0.7623 0.8675 0.9145 0.9586 1
i_ 5500 5.0 -1.0 0 0.3763 0.4351 0.4901 0.5801 0.6547 0.7766 0.8761 0.9202 0.9614 1
i_ 4500 5.0 -0.5 0 0.2961 0.3870 0.4545 0.5515 0.6272 0.7519 0.8586 0.9077 0.9547 1
i_ 4750 5.0 -0.5 0 0.3312 0.4021 0.4597 0.5467 0.6192 0.7445 0.8543 0.9050 0.9535 1
i_ 4500 5.0  0.0 0 0.2551 0.3460 0.4131 0.5112 0.5900 0.7235 0.8408 0.8957 0.9487 1
i_ 4750 5.0  0.0 0 0.2725 0.3521 0.4145 0.5089 0.5873 0.7226 0.8414 0.8966 0.9493 1
i_ 5000 5.0  0.0 0 0.2959 0.3684 0.4271 0.5182 0.5952 0.7291 0.8461 0.8999 0.9511 1
i_ 5250 5.0  0.0 0 0.3255 0.3950 0.4511 0.5390 0.6137 0.7429 0.8547 0.9057 0.9540 1
i_ 5500 5.0  0.0 0 0.3612 0.4319 0.4863 0.5714 0.6427 0.7641 0.8672 0.9139 0.9581 1
i_ 5000 5.0  0.5 0 0.2984 0.3754 0.4325 0.5199 0.5939 0.7245 0.8415 0.8964 0.9491 1
i_ 5250 5.0  0.5 0 0.3122 0.3910 0.4485 0.5358 0.6092 0.7371 0.8498 0.9021 0.9520 1
i_ 5500 5.0  0.5 0 0.3259 0.4066 0.4644 0.5516 0.6244 0.7497 0.8581 0.9077 0.9549 1
r_ 4000 1.5 -1.0 0 0.1775 0.2616 0.3175 0.4050 0.4843 0.6368 0.7851 0.8577 0.9293 1
r_ 4250 1.5 -1.0 0 0.2153 0.2956 0.3521 0.4404 0.5197 0.6672 0.8054 0.8717 0.9365 1
r_ 4500 1.5 -1.0 0 0.2531 0.3295 0.3866 0.4758 0.5550 0.6976 0.8257 0.8856 0.9437 1
r_ 4000 2.0 -2.0 0 0.1640 0.2483 0.3120 0.4088 0.4930 0.6484 0.7945 0.8648 0.9332 1
r_ 4250 2.0 -2.0 0 0.1940 0.2820 0.3476 0.4476 0.5327 0.6825 0.8171 0.8803 0.9412 1
r_ 4500 2.0 -2.0 0 0.2240 0.3158 0.3832 0.4864 0.5725 0.7167 0.8396 0.8959 0.9493 1
r_ 4000 2.0 -1.0 0 0.1924 0.2608 0.3158 0.4031 0.4816 0.6324 0.7808 0.8544 0.9274 1
r_ 4250 2.0 -1.0 0 0.2225 0.2907 0.3448 0.4317 0.5102 0.6579 0.7986 0.8671 0.9341 1
r_ 4500 2.0 -1.0 0 0.2527 0.3205 0.3738 0.4603 0.5388 0.6834 0.8164 0.8797 0.9408 1
r_ 4000 2.0 -0.5 0 0.2020 0.2744 0.3295 0.4190 0.4985 0.6469 0.7897 0.8602 0.9303 1
r_ 4250 2.0 -0.5 0 0.2263 0.3057 0.3618 0.4500 0.5274 0.6702 0.8053 0.8712 0.9361 1
r_ 4500 2.0 -0.5 0 0.2506 0.3370 0.3940 0.4810 0.5563 0.6935 0.8209 0.8822 0.9418 1
r_ 4000 2.0  0.0 0 0.1799 0.2602 0.3119 0.3963 0.4739 0.6244 0.7746 0.8500 0.9253 1
r_ 4250 2.0  0.0 0 0.1988 0.2733 0.3309 0.4206 0.4999 0.6501 0.7940 0.8639 0.9326 1
r_ 4500 2.0  0.0 0 0.2255 0.3040 0.3640 0.4558 0.5352 0.6806 0.8147 0.8784 0.9400 1
r_ 4750 2.0  0.0 0 0.2601 0.3522 0.4113 0.5021 0.5796 0.7157 0.8368 0.8934 0.9477 1
r_ 5000 2.0  0.0 0 0.3025 0.4178 0.4726 0.5594 0.6333 0.7555 0.8602 0.9090 0.9557 1
r_ 4000 2.5 -2.0 0 0.1609 0.2605 0.3301 0.4304 0.5136 0.6637 0.8037 0.8708 0.9362 1
r_ 4250 2.5 -2.0 0 0.1817 0.2737 0.3412 0.4435 0.5300 0.6817 0.8170 0.8804 0.9413 1
r_ 4500 2.5 -2.0 0 0.2027 0.2921 0.3590 0.4625 0.5501 0.7001 0.8297 0.8893 0.9459 1
r_ 4750 2.5 -2.0 0 0.2238 0.3156 0.3838 0.4875 0.5738 0.7189 0.8416 0.8974 0.9501 1
r_ 5000 2.5 -2.0 0 0.2451 0.3442 0.4153 0.5183 0.6013 0.7381 0.8527 0.9047 0.9537 1
r_ 5250 2.5 -2.0 0 0.2666 0.3779 0.4537 0.5550 0.6324 0.7576 0.8631 0.9112 0.9568 1
r_ 5500 2.5 -2.0 0 0.2883 0.4168 0.4989 0.5977 0.6673 0.7776 0.8728 0.9169 0.9595 1
r_ 4000 2.5 -1.0 0 0.1776 0.2474 0.3081 0.4025 0.4841 0.6357 0.7828 0.8557 0.9281 1
r_ 4250 2.5 -1.0 0 0.2082 0.2803 0.3380 0.4290 0.5090 0.6572 0.7980 0.8665 0.9338 1
r_ 4500 2.5 -1.0 0 0.2387 0.3133 0.3679 0.4556 0.5340 0.6788 0.8132 0.8773 0.9395 1
r_ 4000 2.5 -0.5 0 0.1978 0.2619 0.3168 0.4074 0.4883 0.6393 0.7847 0.8565 0.9282 1
r_ 4250 2.5 -0.5 0 0.2244 0.2987 0.3543 0.4409 0.5174 0.6607 0.7981 0.8656 0.9327 1
r_ 4500 2.5 -0.5 0 0.2532 0.3329 0.3881 0.4722 0.5459 0.6830 0.8129 0.8760 0.9382 1
r_ 4750 2.5 -0.5 0 0.2844 0.3645 0.4184 0.5015 0.5739 0.7062 0.8290 0.8877 0.9447 1
r_ 5000 2.5 -0.5 0 0.3178 0.3934 0.4450 0.5286 0.6014 0.7304 0.8464 0.9006 0.9522 1
r_ 4000 2.5  0.0 0 0.1870 0.2513 0.3009 0.3859 0.4650 0.6187 0.7715 0.8477 0.9239 1
r_ 4250 2.5  0.0 0 0.2070 0.2788 0.3315 0.4172 0.4951 0.6442 0.7892 0.8603 0.9306 1
r_ 4500 2.5  0.0 0 0.2276 0.3040 0.3585 0.4449 0.5220 0.6670 0.8048 0.8713 0.9364 1
r_ 4750 2.5  0.0 0 0.2487 0.3269 0.3820 0.4689 0.5458 0.6871 0.8182 0.8807 0.9412 1
r_ 5000 2.5  0.0 0 0.2705 0.3475 0.4020 0.4892 0.5663 0.7044 0.8294 0.8883 0.9451 1
r_ 4000 2.5  0.5 0 0.1843 0.2474 0.2931 0.3705 0.4454 0.5980 0.7555 0.8359 0.9172 1
r_ 4250 2.5  0.5 0 0.1779 0.2551 0.3085 0.3934 0.4712 0.6230 0.7738 0.8491 0.9241 1
r_ 4500 2.5  0.5 0 0.1714 0.2627 0.3238 0.4163 0.4970 0.6480 0.7921 0.8623 0.9311 1
r_ 4500 3.0 -1.0 0 0.2248 0.2983 0.3544 0.4426 0.5213 0.6678 0.8056 0.8719 0.9367 1
r_ 4750 3.0 -1.0 0 0.2508 0.3255 0.3830 0.4718 0.5490 0.6895 0.8193 0.8813 0.9415 1
r_ 5000 3.0 -1.0 0 0.2767 0.3526 0.4115 0.5009 0.5767 0.7111 0.8330 0.8906 0.9463 1
r_ 5250 3.0 -1.0 0 0.3027 0.3798 0.4400 0.5300 0.6044 0.7328 0.8466 0.9000 0.9511 1
r_ 5500 3.0 -1.0 0 0.3286 0.4070 0.4686 0.5591 0.6321 0.7544 0.8603 0.9093 0.9559 1
r_ 5000 3.0 -0.5 0 0.3039 0.3773 0.4308 0.5138 0.5863 0.7169 0.8362 0.8926 0.9473 1
r_ 5250 3.0 -0.5 0 0.3190 0.3934 0.4486 0.5340 0.6063 0.7333 0.8471 0.9003 0.9515 1
r_ 5500 3.0 -0.5 0 0.3341 0.4095 0.4665 0.5541 0.6263 0.7498 0.8580 0.9080 0.9557 1
r_ 4500 3.0  0.0 0 0.2193 0.2934 0.3481 0.4346 0.5122 0.6585 0.7989 0.8672 0.9342 1
r_ 4750 3.0  0.0 0 0.2489 0.3219 0.3743 0.4599 0.5373 0.6809 0.8144 0.8780 0.9399 1
r_ 5000 3.0  0.0 0 0.2758 0.3478 0.4004 0.4867 0.5637 0.7031 0.8291 0.8882 0.9451 1
r_ 5250 3.0  0.0 0 0.3000 0.3712 0.4262 0.5150 0.5914 0.7251 0.8429 0.8975 0.9499 1
r_ 5500 3.0  0.0 0 0.3214 0.3921 0.4519 0.5449 0.6205 0.7470 0.8558 0.9062 0.9542 1
r_ 4500 3.0  0.5 0 0.1880 0.2717 0.3294 0.4185 0.4974 0.6466 0.7908 0.8614 0.9311 1
r_ 4750 3.0  0.5 0 0.2110 0.2938 0.3511 0.4405 0.5195 0.6660 0.8041 0.8707 0.9359 1
r_ 5000 3.0  0.5 0 0.2340 0.3158 0.3729 0.4624 0.5415 0.6853 0.8173 0.8800 0.9408 1
r_ 5000 3.5 -1.0 0 0.2748 0.3422 0.3981 0.4892 0.5688 0.7091 0.8334 0.8912 0.9467 1
r_ 5250 3.5 -1.0 0 0.2996 0.3690 0.4281 0.5207 0.5984 0.7312 0.8467 0.9001 0.9512 1
r_ 5500 3.5 -1.0 0 0.3187 0.3933 0.4557 0.5490 0.6244 0.7503 0.8581 0.9077 0.9550 1
r_ 5750 3.5 -1.0 0 0.3321 0.4150 0.4808 0.5740 0.6469 0.7663 0.8677 0.9140 0.9582 1
r_ 6000 3.5 -1.0 0 0.3398 0.4341 0.5034 0.5958 0.6658 0.7794 0.8754 0.9190 0.9608 1
r_ 4250 3.5 -0.5 0 0.1719 0.2614 0.3297 0.4295 0.5123 0.6608 0.7999 0.8676 0.9343 1
r_ 4500 3.5 -0.5 0 0.2243 0.3074 0.3680 0.4585 0.5360 0.6777 0.8106 0.8749 0.9380 1
r_ 4750 3.5 -0.5 0 0.2652 0.3431 0.3989 0.4839 0.5583 0.6946 0.8215 0.8825 0.9419 1
r_ 5000 3.5 -0.5 0 0.2944 0.3687 0.4224 0.5059 0.5791 0.7117 0.8329 0.8903 0.9460 1
r_ 5250 3.5 -0.5 0 0.3121 0.3841 0.4388 0.5245 0.5985 0.7287 0.8445 0.8985 0.9504 1
r_ 5500 3.5 -0.5 0 0.3245 0.3980 0.4554 0.5441 0.6185 0.7455 0.8556 0.9062 0.9544 1
r_ 5750 3.5 -0.5 0 0.3352 0.4151 0.4764 0.5670 0.6402 0.7618 0.8655 0.9128 0.9577 1
r_ 6000 3.5 -0.5 0 0.3443 0.4354 0.5019 0.5934 0.6638 0.7776 0.8742 0.9183 0.9603 1
r_ 4500 3.5  0.0 0 0.1962 0.2774 0.3359 0.4259 0.5052 0.6539 0.7960 0.8652 0.9332 1
r_ 4750 3.5  0.0 0 0.2263 0.3030 0.3589 0.4477 0.5266 0.6728 0.8093 0.8746 0.9382 1
r_ 5000 3.5  0.0 0 0.2548 0.3287 0.3838 0.4725 0.5510 0.6936 0.8232 0.8843 0.9432 1
r_ 5250 3.5  0.0 0 0.2816 0.3546 0.4103 0.5004 0.5786 0.7162 0.8379 0.8943 0.9483 1
r_ 5500 3.5  0.0 0 0.3063 0.3810 0.4389 0.5306 0.6079 0.7391 0.8521 0.9039 0.9531 1
r_ 5750 3.5  0.0 0 0.3281 0.4085 0.4699 0.5624 0.6367 0.7596 0.8641 0.9118 0.9570 1
r_ 6000 3.5  0.0 0 0.3469 0.4370 0.5033 0.5956 0.6652 0.7777 0.8737 0.9179 0.9601 1
r_ 4500 3.5  0.5 0 0.1619 0.2499 0.3117 0.4059 0.4879 0.6410 0.7878 0.8596 0.9304 1
r_ 4750 3.5  0.5 0 0.2009 0.2838 0.3427 0.4341 0.5143 0.6627 0.8026 0.8700 0.9358 1
r_ 5000 3.5  0.5 0 0.2398 0.3178 0.3738 0.4624 0.5407 0.6845 0.8173 0.8804 0.9413 1
r_ 5000 4.0 -2.0 0 0.2315 0.3164 0.3923 0.5057 0.5945 0.7361 0.8521 0.9042 0.9533 1
r_ 5250 4.0 -2.0 0 0.2307 0.3413 0.4244 0.5357 0.6193 0.7519 0.8608 0.9098 0.9561 1
r_ 5500 4.0 -2.0 0 0.2418 0.3675 0.4534 0.5608 0.6396 0.7644 0.8676 0.9141 0.9583 1
r_ 5750 4.0 -2.0 0 0.2650 0.3950 0.4792 0.5812 0.6553 0.7735 0.8723 0.9171 0.9598 1
r_ 6000 4.0 -2.0 0 0.2896 0.4191 0.5013 0.5986 0.6690 0.7815 0.8765 0.9198 0.9611 1
r_ 6250 4.0 -2.0 0 0.3093 0.4369 0.5193 0.6143 0.6820 0.7897 0.8810 0.9227 0.9624 1
r_ 6500 4.0 -2.0 0 0.3241 0.4485 0.5334 0.6281 0.6943 0.7982 0.8857 0.9258 0.9638 1
r_ 5000 4.0 -1.0 0 0.2636 0.3318 0.3886 0.4818 0.5632 0.7064 0.8323 0.8907 0.9465 1
r_ 5250 4.0 -1.0 0 0.2918 0.3599 0.4174 0.5102 0.5895 0.7258 0.8438 0.8982 0.9502 1
r_ 5500 4.0 -1.0 0 0.3128 0.3823 0.4412 0.5334 0.6104 0.7408 0.8526 0.9041 0.9532 1
r_ 5750 4.0 -1.0 0 0.3265 0.3993 0.4603 0.5516 0.6262 0.7514 0.8589 0.9082 0.9553 1
r_ 6000 4.0 -1.0 0 0.3353 0.4149 0.4788 0.5698 0.6420 0.7621 0.8652 0.9124 0.9574 1
r_ 6250 4.0 -1.0 0 0.3401 0.4312 0.4987 0.5900 0.6602 0.7750 0.8728 0.9174 0.9598 1
r_ 6500 4.0 -1.0 0 0.3409 0.4481 0.5199 0.6123 0.6808 0.7902 0.8817 0.9232 0.9626 1
r_ 4500 4.0 -0.5 0 0.2210 0.3040 0.3649 0.4577 0.5369 0.6798 0.8125 0.8764 0.9388 1
r_ 4750 4.0 -0.5 0 0.2957 0.3690 0.4220 0.5043 0.5761 0.7075 0.8295 0.8878 0.9446 1
r_ 5000 4.0 -0.5 0 0.3305 0.3990 0.4491 0.5280 0.5975 0.7239 0.8400 0.8950 0.9483 1
r_ 5250 4.0 -0.5 0 0.3259 0.3948 0.4468 0.5294 0.6012 0.7291 0.8441 0.8980 0.9499 1
r_ 5500 4.0 -0.5 0 0.3164 0.3883 0.4440 0.5313 0.6057 0.7347 0.8482 0.9009 0.9514 1
r_ 5750 4.0 -0.5 0 0.3216 0.3981 0.4574 0.5472 0.6214 0.7471 0.8558 0.9060 0.9540 1
r_ 6000 4.0 -0.5 0 0.3340 0.4167 0.4799 0.5707 0.6430 0.7629 0.8653 0.9123 0.9571 1
r_ 6250 4.0 -0.5 0 0.3422 0.4333 0.5005 0.5924 0.6629 0.7774 0.8740 0.9182 0.9601 1
r_ 6500 4.0 -0.5 0 0.3463 0.4478 0.5192 0.6123 0.6809 0.7903 0.8819 0.9236 0.9630 1
r_ 4500 4.0  0.0 0 0.1803 0.2629 0.3228 0.4159 0.4977 0.6495 0.7937 0.8637 0.9325 1
r_ 4750 4.0  0.0 0 0.2151 0.2943 0.3518 0.4421 0.5219 0.6695 0.8073 0.8733 0.9375 1
r_ 5000 4.0  0.0 0 0.2469 0.3233 0.3794 0.4683 0.5468 0.6898 0.8208 0.8826 0.9423 1
r_ 5250 4.0  0.0 0 0.2757 0.3499 0.4056 0.4945 0.5722 0.7106 0.8341 0.8918 0.9470 1
r_ 5500 4.0  0.0 0 0.2998 0.3731 0.4294 0.5191 0.5961 0.7297 0.8461 0.8998 0.9511 1
r_ 5750 4.0  0.0 0 0.3176 0.3918 0.4498 0.5407 0.6164 0.7449 0.8551 0.9058 0.9542 1
r_ 6000 4.0  0.0 0 0.3323 0.4098 0.4703 0.5618 0.6356 0.7584 0.8630 0.9109 0.9567 1
r_ 6250 4.0  0.0 0 0.3479 0.4322 0.4948 0.5853 0.6565 0.7730 0.8716 0.9166 0.9595 1
r_ 6500 4.0  0.0 0 0.3642 0.4589 0.5235 0.6113 0.6791 0.7887 0.8810 0.9229 0.9625 1
r_ 4500 4.0  0.5 0 0.1578 0.2393 0.3018 0.3984 0.4821 0.6370 0.7852 0.8577 0.9293 1
r_ 4750 4.0  0.5 0 0.1957 0.2749 0.3342 0.4268 0.5078 0.6574 0.7987 0.8671 0.9341 1
r_ 5000 4.0  0.5 0 0.2280 0.3056 0.3628 0.4525 0.5316 0.6767 0.8116 0.8761 0.9388 1
r_ 5250 4.0  0.5 0 0.2546 0.3314 0.3873 0.4756 0.5534 0.6947 0.8237 0.8846 0.9433 1
r_ 5500 4.0  0.5 0 0.2755 0.3522 0.4079 0.4961 0.5733 0.7116 0.8352 0.8926 0.9476 1
r_ 5000 4.5 -2.0 0 0.1893 0.3047 0.3920 0.5148 0.6068 0.7488 0.8613 0.9107 0.9568 1
r_ 5250 4.5 -2.0 0 0.2169 0.3293 0.4186 0.5384 0.6259 0.7606 0.8675 0.9147 0.9587 1
r_ 5500 4.5 -2.0 0 0.2421 0.3547 0.4434 0.5584 0.6412 0.7692 0.8716 0.9172 0.9599 1
r_ 5750 4.5 -2.0 0 0.2649 0.3810 0.4665 0.5746 0.6526 0.7745 0.8738 0.9184 0.9603 1
r_ 6000 4.5 -2.0 0 0.2845 0.4045 0.4858 0.5869 0.6606 0.7776 0.8747 0.9188 0.9604 1
r_ 6250 4.5 -2.0 0 0.3003 0.4206 0.4988 0.5949 0.6657 0.7794 0.8753 0.9190 0.9606 1
r_ 6500 4.5 -2.0 0 0.3121 0.4293 0.5054 0.5987 0.6680 0.7800 0.8754 0.9191 0.9607 1
r_ 5000 4.5 -1.0 0 0.2540 0.3161 0.3728 0.4678 0.5518 0.6998 0.8293 0.8889 0.9457 1
r_ 5250 4.5 -1.0 0 0.2819 0.3419 0.4005 0.4980 0.5813 0.7232 0.8438 0.8987 0.9506 1
r_ 5500 4.5 -1.0 0 0.2978 0.3636 0.4255 0.5242 0.6057 0.7412 0.8546 0.9058 0.9541 1
r_ 5750 4.5 -1.0 0 0.3016 0.3810 0.4477 0.5465 0.6251 0.7539 0.8615 0.9102 0.9563 1
r_ 6000 4.5 -1.0 0 0.3081 0.3989 0.4688 0.5661 0.6414 0.7639 0.8668 0.9136 0.9579 1
r_ 6250 4.5 -1.0 0 0.3288 0.4210 0.4902 0.5840 0.6561 0.7732 0.8720 0.9169 0.9596 1
r_ 6500 4.5 -1.0 0 0.3638 0.4472 0.5118 0.6004 0.6692 0.7820 0.8772 0.9204 0.9613 1
r_ 4500 4.5 -0.5 0 0.2144 0.2960 0.3595 0.4574 0.5400 0.6852 0.8170 0.8797 0.9406 1
r_ 4750 4.5 -0.5 0 0.2476 0.3199 0.3781 0.4716 0.5525 0.6956 0.8245 0.8850 0.9435 1
r_ 5000 4.5 -0.5 0 0.2748 0.3414 0.3965 0.4870 0.5662 0.7067 0.8320 0.8903 0.9463 1
r_ 5250 4.5 -0.5 0 0.2960 0.3606 0.4145 0.5035 0.5813 0.7185 0.8395 0.8954 0.9490 1
r_ 5500 4.5 -0.5 0 0.3111 0.3775 0.4323 0.5212 0.5978 0.7308 0.8471 0.9005 0.9515 1
r_ 5750 4.5 -0.5 0 0.3203 0.3920 0.4498 0.5400 0.6155 0.7439 0.8547 0.9056 0.9540 1
r_ 6000 4.5 -0.5 0 0.3290 0.4066 0.4676 0.5589 0.6331 0.7567 0.8621 0.9105 0.9564 1
r_ 6250 4.5 -0.5 0 0.3403 0.4227 0.4859 0.5772 0.6496 0.7686 0.8693 0.9152 0.9588 1
r_ 6500 4.5 -0.5 0 0.3519 0.4400 0.5048 0.5951 0.6654 0.7799 0.8760 0.9197 0.9610 1
r_ 6750 4.5 -0.5 0 0.3620 0.4583 0.5240 0.6128 0.6807 0.7904 0.8822 0.9238 0.9631 1
r_ 7000 4.5 -0.5 0 0.3705 0.4776 0.5437 0.6302 0.6955 0.8003 0.8879 0.9276 0.9649 1
r_ 4500 4.5  0.0 0 0.1786 0.2543 0.3156 0.4123 0.4962 0.6496 0.7941 0.8641 0.9327 1
r_ 4750 4.5  0.0 0 0.2132 0.2877 0.3452 0.4379 0.5198 0.6696 0.8082 0.8741 0.9380 1
r_ 5000 4.5  0.0 0 0.2411 0.3149 0.3708 0.4614 0.5418 0.6877 0.8203 0.8825 0.9424 1
r_ 5250 4.5  0.0 0 0.2623 0.3359 0.3924 0.4829 0.5621 0.7039 0.8305 0.8894 0.9459 1
r_ 5500 4.5  0.0 0 0.2815 0.3554 0.4133 0.5043 0.5825 0.7194 0.8400 0.8957 0.9490 1
r_ 5750 4.5  0.0 0 0.3040 0.3782 0.4369 0.5280 0.6047 0.7361 0.8500 0.9024 0.9523 1
r_ 6000 4.5  0.0 0 0.3237 0.4001 0.4599 0.5511 0.6260 0.7519 0.8594 0.9087 0.9555 1
r_ 6250 4.5  0.0 0 0.3319 0.4144 0.4771 0.5691 0.6426 0.7640 0.8667 0.9135 0.9579 1
r_ 6500 4.5  0.0 0 0.3366 0.4272 0.4933 0.5861 0.6581 0.7752 0.8734 0.9180 0.9602 1
r_ 6750 4.5  0.0 0 0.3468 0.4452 0.5139 0.6065 0.6764 0.7883 0.8812 0.9231 0.9628 1
r_ 7000 4.5  0.0 0 0.3625 0.4685 0.5389 0.6302 0.6975 0.8033 0.8901 0.9290 0.9656 1
r_ 4500 4.5  0.5 0 0.2747 0.3327 0.3846 0.4696 0.5442 0.6813 0.8115 0.8752 0.9380 1
r_ 4750 4.5  0.5 0 0.2359 0.3050 0.3602 0.4489 0.5272 0.6717 0.8076 0.8732 0.9373 1
r_ 5000 4.5  0.5 0 0.2247 0.3001 0.3568 0.4469 0.5267 0.6736 0.8102 0.8754 0.9386 1
r_ 5250 4.5  0.5 0 0.2409 0.3178 0.3742 0.4637 0.5427 0.6870 0.8192 0.8817 0.9419 1
r_ 5500 4.5  0.5 0 0.2729 0.3486 0.4038 0.4917 0.5688 0.7073 0.8321 0.8904 0.9464 1
r_ 5750 4.5  0.5 0 0.2950 0.3707 0.4262 0.5142 0.5904 0.7246 0.8430 0.8977 0.9500 1
r_ 6000 4.5  0.5 0 0.3060 0.3834 0.4406 0.5305 0.6070 0.7384 0.8517 0.9036 0.9529 1
r_ 5000 5.0 -2.0 0 0.1966 0.3213 0.4113 0.5344 0.6253 0.7632 0.8704 0.9169 0.9599 1
r_ 5250 5.0 -2.0 0 0.2199 0.3340 0.4232 0.5447 0.6332 0.7676 0.8725 0.9182 0.9605 1
r_ 5500 5.0 -2.0 0 0.2433 0.3467 0.4351 0.5550 0.6412 0.7720 0.8746 0.9195 0.9611 1
r_ 5000 5.0 -1.0 0 0.2532 0.3143 0.3723 0.4677 0.5527 0.7024 0.8320 0.8911 0.9470 1
r_ 5250 5.0 -1.0 0 0.2745 0.3352 0.3935 0.4906 0.5749 0.7194 0.8424 0.8979 0.9504 1
r_ 5500 5.0 -1.0 0 0.2958 0.3561 0.4147 0.5135 0.5970 0.7365 0.8527 0.9048 0.9538 1
r_ 4500 5.0 -0.5 0 0.2127 0.3007 0.3690 0.4714 0.5550 0.6984 0.8257 0.8856 0.9436 1
r_ 4750 5.0 -0.5 0 0.2481 0.3172 0.3759 0.4687 0.5491 0.6929 0.8229 0.8841 0.9430 1
r_ 4500 5.0  0.0 0 0.1696 0.2550 0.3220 0.4240 0.5100 0.6629 0.8033 0.8704 0.9360 1
r_ 4750 5.0  0.0 0 0.1920 0.2672 0.3296 0.4284 0.5140 0.6679 0.8080 0.8742 0.9381 1
r_ 5000 5.0  0.0 0 0.2183 0.2876 0.3467 0.4427 0.5271 0.6790 0.8159 0.8798 0.9411 1
r_ 5250 5.0  0.0 0 0.2485 0.3160 0.3732 0.4669 0.5493 0.6963 0.8269 0.8873 0.9449 1
r_ 5500 5.0  0.0 0 0.2826 0.3525 0.4091 0.5010 0.5806 0.7198 0.8411 0.8967 0.9496 1
r_ 5000 5.0  0.5 0 0.2189 0.2913 0.3490 0.4412 0.5223 0.6708 0.8085 0.8742 0.9381 1
r_ 5250 5.0  0.5 0 0.2344 0.3094 0.3675 0.4599 0.5406 0.6863 0.8189 0.8814 0.9417 1
r_ 5500 5.0  0.5 0 0.2499 0.3275 0.3861 0.4786 0.5588 0.7017 0.8292 0.8885 0.9453 1
u_ 4000 1.5 -1.0 0 0.0308 0.0729 0.1069 0.1658 0.2285 0.3866 0.5973 0.7216 0.8564 1
u_ 4250 1.5 -1.0 0 0.0526 0.0979 0.1343 0.1978 0.2657 0.4308 0.6359 0.7512 0.8729 1
u_ 4500 1.5 -1.0 0 0.0744 0.1228 0.1618 0.2297 0.3028 0.4749 0.6744 0.7807 0.8895 1
u_ 4000 2.0 -2.0 0 0.0807 0.0798 0.1033 0.1549 0.2147 0.3724 0.5867 0.7134 0.8515 1
u_ 4250 2.0 -2.0 0 0.0741 0.0907 0.1193 0.1776 0.2455 0.4161 0.6279 0.7460 0.8707 1
u_ 4500 2.0 -2.0 0 0.0675 0.1016 0.1352 0.2002 0.2763 0.4599 0.6690 0.7787 0.8900 1
u_ 4000 2.0 -1.0 0 0.0888 0.1019 0.1276 0.1788 0.2370 0.3894 0.5966 0.7200 0.8551 1
u_ 4250 2.0 -1.0 0 0.0814 0.1064 0.1355 0.1920 0.2565 0.4199 0.6274 0.7450 0.8698 1
u_ 4500 2.0 -1.0 0 0.0741 0.1109 0.1434 0.2053 0.2760 0.4503 0.6583 0.7701 0.8845 1
u_ 4000 2.0 -0.5 0 0.0819 0.1228 0.1638 0.2343 0.3030 0.4581 0.6474 0.7562 0.8739 1
u_ 4250 2.0 -0.5 0 0.0785 0.1228 0.1638 0.2345 0.3048 0.4645 0.6568 0.7647 0.8793 1
u_ 4500 2.0 -0.5 0 0.0751 0.1228 0.1638 0.2347 0.3066 0.4710 0.6663 0.7733 0.8847 1
u_ 4000 2.0  0.0 0 0.0522 0.1177 0.1657 0.2405 0.3105 0.4624 0.6475 0.7557 0.8740 1
u_ 4250 2.0  0.0 0 0.0511 0.1092 0.1561 0.2316 0.3029 0.4635 0.6565 0.7645 0.8795 1
u_ 4500 2.0  0.0 0 0.0637 0.1199 0.1673 0.2456 0.3207 0.4880 0.6804 0.7836 0.8905 1
u_ 4750 2.0  0.0 0 0.0900 0.1497 0.1991 0.2825 0.3638 0.5360 0.7193 0.8130 0.9069 1
u_ 5000 2.0  0.0 0 0.1299 0.1987 0.2517 0.3422 0.4324 0.6073 0.7731 0.8528 0.9287 1
u_ 4000 2.5 -2.0 0 0.0754 0.0707 0.1000 0.1626 0.2315 0.3999 0.6116 0.7326 0.8624 1
u_ 4250 2.5 -2.0 0 0.0590 0.0744 0.1039 0.1667 0.2406 0.4215 0.6366 0.7535 0.8751 1
u_ 4500 2.5 -2.0 0 0.0487 0.0811 0.1138 0.1812 0.2606 0.4500 0.6634 0.7747 0.8875 1
u_ 4750 2.5 -2.0 0 0.0444 0.0907 0.1296 0.2058 0.2915 0.4854 0.6922 0.7962 0.8994 1
u_ 5000 2.5 -2.0 0 0.0461 0.1034 0.1514 0.2408 0.3334 0.5275 0.7229 0.8181 0.9110 1
u_ 5250 2.5 -2.0 0 0.0539 0.1191 0.1791 0.2860 0.3862 0.5766 0.7556 0.8403 0.9223 1
u_ 5500 2.5 -2.0 0 0.0677 0.1377 0.2128 0.3414 0.4498 0.6325 0.7901 0.8628 0.9331 1
u_ 4000 2.5 -1.0 0 0.0682 0.0917 0.1225 0.1800 0.2432 0.4003 0.6059 0.7268 0.8585 1
u_ 4250 2.5 -1.0 0 0.0723 0.1000 0.1309 0.1910 0.2585 0.4247 0.6314 0.7477 0.8709 1
u_ 4500 2.5 -1.0 0 0.0765 0.1083 0.1394 0.2019 0.2738 0.4490 0.6568 0.7685 0.8833 1
u_ 4000 2.5 -0.5 0 0.0970 0.1314 0.1709 0.2376 0.3038 0.4567 0.6458 0.7547 0.8728 1
u_ 4250 2.5 -0.5 0 0.0903 0.1279 0.1661 0.2305 0.2955 0.4502 0.6440 0.7546 0.8732 1
u_ 4500 2.5 -0.5 0 0.0914 0.1332 0.1715 0.2372 0.3046 0.4637 0.6582 0.7664 0.8804 1
u_ 4750 2.5 -0.5 0 0.1003 0.1472 0.1872 0.2580 0.3311 0.4973 0.6883 0.7901 0.8944 1
u_ 5000 2.5 -0.5 0 0.1172 0.1700 0.2133 0.2926 0.3751 0.5509 0.7344 0.8257 0.9151 1
u_ 4000 2.5  0.0 0 0.0798 0.1405 0.1864 0.2580 0.3257 0.4756 0.6582 0.7632 0.8773 1
u_ 4250 2.5  0.0 0 0.0704 0.1284 0.1730 0.2432 0.3110 0.4652 0.6545 0.7622 0.8777 1
u_ 4500 2.5  0.0 0 0.0706 0.1254 0.1687 0.2390 0.3083 0.4676 0.6605 0.7680 0.8817 1
u_ 4750 2.5  0.0 0 0.0804 0.1315 0.1737 0.2453 0.3178 0.4830 0.6761 0.7808 0.8893 1
u_ 5000 2.5  0.0 0 0.0998 0.1467 0.1879 0.2622 0.3393 0.5112 0.7013 0.8004 0.9004 1
u_ 4000 2.5  0.5 0 0.1219 0.1880 0.2419 0.3262 0.4005 0.5479 0.7110 0.8009 0.8970 1
u_ 4250 2.5  0.5 0 0.1003 0.1553 0.2047 0.2852 0.3592 0.5122 0.6870 0.7844 0.8884 1
u_ 4500 2.5  0.5 0 0.0787 0.1227 0.1675 0.2443 0.3178 0.4766 0.6629 0.7680 0.8798 1
u_ 4500 3.0 -1.0 0 0.0798 0.1042 0.1342 0.1950 0.2650 0.4371 0.6452 0.7592 0.8780 1
u_ 4750 3.0 -1.0 0 0.0885 0.1196 0.1558 0.2267 0.3030 0.4773 0.6758 0.7814 0.8899 1
u_ 5000 3.0 -1.0 0 0.0972 0.1350 0.1774 0.2583 0.3411 0.5176 0.7063 0.8036 0.9019 1
u_ 5250 3.0 -1.0 0 0.1058 0.1504 0.1990 0.2900 0.3792 0.5578 0.7369 0.8258 0.9139 1
u_ 5500 3.0 -1.0 0 0.1145 0.1657 0.2205 0.3217 0.4173 0.5980 0.7674 0.8481 0.9258 1
u_ 5000 3.0 -0.5 0 0.1151 0.1582 0.1992 0.2743 0.3523 0.5243 0.7117 0.8079 0.9044 1
u_ 5250 3.0 -0.5 0 0.1205 0.1689 0.2152 0.3001 0.3847 0.5596 0.7389 0.8278 0.9153 1
u_ 5500 3.0 -0.5 0 0.1259 0.1797 0.2312 0.3259 0.4171 0.5950 0.7661 0.8477 0.9261 1
u_ 4500 3.0  0.0 0 0.0732 0.1311 0.1736 0.2408 0.3071 0.4614 0.6532 0.7621 0.8782 1
u_ 4750 3.0  0.0 0 0.0930 0.1407 0.1799 0.2466 0.3164 0.4799 0.6737 0.7791 0.8883 1
u_ 5000 3.0  0.0 0 0.1107 0.1534 0.1922 0.2627 0.3375 0.5076 0.6986 0.7982 0.8992 1
u_ 5250 3.0  0.0 0 0.1265 0.1693 0.2107 0.2892 0.3704 0.5446 0.7277 0.8196 0.9108 1
u_ 5500 3.0  0.0 0 0.1402 0.1884 0.2353 0.3259 0.4151 0.5909 0.7612 0.8433 0.9232 1
u_ 4500 3.0  0.5 0 0.0945 0.1473 0.1942 0.2710 0.3425 0.4953 0.6748 0.7760 0.8845 1
u_ 4750 3.0  0.5 0 0.0963 0.1445 0.1892 0.2650 0.3380 0.4967 0.6806 0.7819 0.8885 1
u_ 5000 3.0  0.5 0 0.0981 0.1417 0.1842 0.2589 0.3335 0.4982 0.6864 0.7878 0.8925 1
u_ 5000 3.5 -1.0 0 0.0952 0.1286 0.1655 0.2432 0.3290 0.5154 0.7101 0.8078 0.9048 1
u_ 5250 3.5 -1.0 0 0.1053 0.1435 0.1877 0.2778 0.3700 0.5560 0.7389 0.8281 0.9154 1
u_ 5500 3.5 -1.0 0 0.1155 0.1622 0.2150 0.3156 0.4119 0.5944 0.7653 0.8465 0.9249 1
u_ 5750 3.5 -1.0 0 0.1259 0.1846 0.2473 0.3568 0.4545 0.6307 0.7894 0.8631 0.9335 1
u_ 6000 3.5 -1.0 0 0.1364 0.2108 0.2847 0.4013 0.4980 0.6649 0.8110 0.8777 0.9411 1
u_ 4250 3.5 -0.5 0 0.0856 0.1281 0.1685 0.2393 0.3097 0.4663 0.6547 0.7619 0.8772 1
u_ 4500 3.5 -0.5 0 0.0963 0.1393 0.1776 0.2448 0.3143 0.4748 0.6663 0.7723 0.8840 1
u_ 4750 3.5 -0.5 0 0.1059 0.1493 0.1872 0.2549 0.3265 0.4918 0.6833 0.7862 0.8923 1
u_ 5000 3.5 -0.5 0 0.1146 0.1581 0.1973 0.2697 0.3463 0.5173 0.7058 0.8034 0.9020 1
u_ 5250 3.5 -0.5 0 0.1222 0.1657 0.2079 0.2892 0.3735 0.5512 0.7336 0.8241 0.9133 1
u_ 5500 3.5 -0.5 0 0.1288 0.1759 0.2237 0.3153 0.4064 0.5870 0.7608 0.8438 0.9237 1
u_ 5750 3.5 -0.5 0 0.1344 0.1909 0.2473 0.3490 0.4439 0.6213 0.7841 0.8600 0.9322 1
u_ 6000 3.5 -0.5 0 0.1391 0.2106 0.2788 0.3904 0.4860 0.6539 0.8034 0.8728 0.9387 1
u_ 4500 3.5  0.0 0 0.0783 0.1340 0.1771 0.2455 0.3125 0.4657 0.6543 0.7619 0.8774 1
u_ 4750 3.5  0.0 0 0.0876 0.1358 0.1750 0.2415 0.3107 0.4734 0.6677 0.7743 0.8855 1
u_ 5000 3.5  0.0 0 0.0981 0.1430 0.1815 0.2507 0.3245 0.4947 0.6890 0.7914 0.8955 1
u_ 5250 3.5  0.0 0 0.1100 0.1559 0.1967 0.2731 0.3536 0.5297 0.7180 0.8132 0.9076 1
u_ 5500 3.5  0.0 0 0.1236 0.1738 0.2196 0.3062 0.3939 0.5724 0.7501 0.8363 0.9198 1
u_ 5750 3.5  0.0 0 0.1399 0.1958 0.2489 0.3460 0.4378 0.6126 0.7771 0.8548 0.9293 1
u_ 6000 3.5  0.0 0 0.1589 0.2218 0.2846 0.3922 0.4853 0.6501 0.7989 0.8688 0.9358 1
u_ 4500 3.5  0.5 0 0.0892 0.1501 0.1990 0.2760 0.3476 0.5005 0.6787 0.7788 0.8861 1
u_ 4750 3.5  0.5 0 0.0947 0.1532 0.2001 0.2754 0.3469 0.5027 0.6842 0.7843 0.8900 1
u_ 5000 3.5  0.5 0 0.1001 0.1564 0.2012 0.2748 0.3462 0.5050 0.6897 0.7899 0.8939 1
u_ 5000 4.0 -2.0 0 0.0572 0.1005 0.1501 0.2503 0.3506 0.5457 0.7331 0.8238 0.9128 1
u_ 5250 4.0 -2.0 0 0.0530 0.1101 0.1724 0.2843 0.3873 0.5780 0.7549 0.8391 0.9209 1
u_ 5500 4.0 -2.0 0 0.0583 0.1291 0.2013 0.3206 0.4242 0.6085 0.7747 0.8529 0.9281 1
u_ 5750 4.0 -2.0 0 0.0731 0.1574 0.2366 0.3592 0.4611 0.6371 0.7927 0.8650 0.9343 1
u_ 6000 4.0 -2.0 0 0.0932 0.1898 0.2750 0.3989 0.4980 0.6646 0.8093 0.8761 0.9399 1
u_ 6250 4.0 -2.0 0 0.1159 0.2228 0.3142 0.4392 0.5347 0.6911 0.8251 0.8865 0.9450 1
u_ 6500 4.0 -2.0 0 0.1413 0.2565 0.3543 0.4799 0.5713 0.7169 0.8400 0.8963 0.9496 1
u_ 5000 4.0 -1.0 0 0.0927 0.1273 0.1641 0.2419 0.3272 0.5122 0.7065 0.8046 0.9026 1
u_ 5250 4.0 -1.0 0 0.1042 0.1426 0.1847 0.2718 0.3628 0.5484 0.7327 0.8233 0.9126 1
u_ 5500 4.0 -1.0 0 0.1162 0.1594 0.2075 0.3026 0.3970 0.5807 0.7554 0.8393 0.9210 1
u_ 5750 4.0 -1.0 0 0.1288 0.1778 0.2326 0.3343 0.4300 0.6091 0.7745 0.8526 0.9279 1
u_ 6000 4.0 -1.0 0 0.1392 0.1979 0.2608 0.3687 0.4646 0.6372 0.7926 0.8650 0.9342 1
u_ 6250 4.0 -1.0 0 0.1459 0.2200 0.2924 0.4066 0.5021 0.6669 0.8112 0.8775 0.9404 1
u_ 6500 4.0 -1.0 0 0.1491 0.2440 0.3275 0.4480 0.5425 0.6981 0.8300 0.8900 0.9464 1
u_ 4500 4.0 -0.5 0 0.0998 0.1450 0.1839 0.2531 0.3238 0.4833 0.6713 0.7753 0.8851 1
u_ 4750 4.0 -0.5 0 0.1366 0.1797 0.2159 0.2815 0.3501 0.5079 0.6915 0.7909 0.8940 1
u_ 5000 4.0 -0.5 0 0.1492 0.1915 0.2279 0.2958 0.3676 0.5294 0.7104 0.8055 0.9023 1
u_ 5250 4.0 -0.5 0 0.1379 0.1808 0.2201 0.2965 0.3764 0.5479 0.7280 0.8191 0.9100 1
u_ 5500 4.0 -0.5 0 0.1259 0.1721 0.2169 0.3037 0.3917 0.5701 0.7468 0.8331 0.9177 1
u_ 5750 4.0 -0.5 0 0.1265 0.1796 0.2321 0.3290 0.4219 0.6001 0.7681 0.8482 0.9256 1
u_ 6000 4.0 -0.5 0 0.1351 0.1980 0.2595 0.3656 0.4608 0.6337 0.7902 0.8634 0.9333 1
u_ 6250 4.0 -0.5 0 0.1449 0.2197 0.2898 0.4032 0.4992 0.6652 0.8104 0.8771 0.9403 1
u_ 6500 4.0 -0.5 0 0.1559 0.2444 0.3229 0.4419 0.5368 0.6944 0.8286 0.8895 0.9466 1
u_ 4500 4.0  0.0 0 0.0949 0.1442 0.1847 0.2536 0.3222 0.4764 0.6620 0.7671 0.8800 1
u_ 4750 4.0  0.0 0 0.0988 0.1476 0.1868 0.2539 0.3226 0.4813 0.6708 0.7755 0.8855 1
u_ 5000 4.0  0.0 0 0.1050 0.1534 0.1926 0.2616 0.3334 0.4978 0.6875 0.7890 0.8936 1
u_ 5250 4.0  0.0 0 0.1135 0.1617 0.2021 0.2765 0.3545 0.5260 0.7120 0.8078 0.9041 1
u_ 5500 4.0  0.0 0 0.1235 0.1726 0.2159 0.2981 0.3828 0.5595 0.7389 0.8277 0.9149 1
u_ 5750 4.0  0.0 0 0.1345 0.1865 0.2350 0.3256 0.4150 0.5919 0.7626 0.8445 0.9240 1
u_ 6000 4.0  0.0 0 0.1475 0.2052 0.2605 0.3592 0.4512 0.6240 0.7842 0.8595 0.9318 1
u_ 6250 4.0  0.0 0 0.1642 0.2314 0.2939 0.3988 0.4913 0.6571 0.8054 0.8739 0.9390 1
u_ 6500 4.0  0.0 0 0.1845 0.2651 0.3353 0.4444 0.5353 0.6912 0.8262 0.8877 0.9456 1
u_ 4500 4.0  0.5 0 0.1143 0.1766 0.2265 0.3023 0.3727 0.5213 0.6923 0.7880 0.8906 1
u_ 4750 4.0  0.5 0 0.1068 0.1658 0.2131 0.2870 0.3566 0.5081 0.6857 0.7845 0.8895 1
u_ 5000 4.0  0.5 0 0.1051 0.1618 0.2075 0.2809 0.3513 0.5069 0.6883 0.7877 0.8919 1
u_ 5250 4.0  0.5 0 0.1090 0.1646 0.2096 0.2840 0.3569 0.5176 0.7002 0.7976 0.8979 1
u_ 5500 4.0  0.5 0 0.1188 0.1744 0.2194 0.2963 0.3733 0.5403 0.7214 0.8143 0.9075 1
u_ 5000 4.5 -2.0 0 0.0371 0.0940 0.1543 0.2664 0.3716 0.5676 0.7491 0.8354 0.9189 1
u_ 5250 4.5 -2.0 0 0.0509 0.1096 0.1766 0.2950 0.4008 0.5916 0.7645 0.8458 0.9242 1
u_ 5500 4.5 -2.0 0 0.0644 0.1295 0.2018 0.3238 0.4290 0.6138 0.7784 0.8553 0.9290 1
u_ 5750 4.5 -2.0 0 0.0775 0.1537 0.2301 0.3529 0.4560 0.6342 0.7909 0.8638 0.9334 1
u_ 6000 4.5 -2.0 0 0.0914 0.1795 0.2593 0.3812 0.4815 0.6528 0.8021 0.8713 0.9373 1
u_ 6250 4.5 -2.0 0 0.1077 0.2040 0.2865 0.4076 0.5051 0.6695 0.8121 0.8779 0.9407 1
u_ 6500 4.5 -2.0 0 0.1263 0.2271 0.3120 0.4322 0.5266 0.6844 0.8208 0.8837 0.9436 1
u_ 5000 4.5 -1.0 0 0.0881 0.1220 0.1587 0.2356 0.3200 0.5049 0.7008 0.8004 0.9003 1
u_ 5250 4.5 -1.0 0 0.1043 0.1373 0.1783 0.2655 0.3570 0.5444 0.7303 0.8217 0.9116 1
u_ 5500 4.5 -1.0 0 0.1117 0.1507 0.1986 0.2956 0.3919 0.5784 0.7546 0.8389 0.9207 1
u_ 5750 4.5 -1.0 0 0.1103 0.1622 0.2197 0.3258 0.4246 0.6072 0.7738 0.8522 0.9277 1
u_ 6000 4.5 -1.0 0 0.1145 0.1793 0.2454 0.3579 0.4569 0.6332 0.7903 0.8634 0.9334 1
u_ 6250 4.5 -1.0 0 0.1355 0.2081 0.2789 0.3931 0.4902 0.6585 0.8060 0.8740 0.9387 1
u_ 6500 4.5 -1.0 0 0.1734 0.2485 0.3201 0.4315 0.5243 0.6832 0.8210 0.8839 0.9436 1
u_ 4500 4.5 -0.5 0 0.0971 0.1474 0.1902 0.2671 0.3442 0.5089 0.6918 0.7903 0.8931 1
u_ 4750 4.5 -0.5 0 0.1086 0.1527 0.1912 0.2649 0.3427 0.5127 0.6987 0.7965 0.8971 1
u_ 5000 4.5 -0.5 0 0.1177 0.1585 0.1954 0.2691 0.3488 0.5228 0.7091 0.8050 0.9021 1
u_ 5250 4.5 -0.5 0 0.1243 0.1649 0.2030 0.2800 0.3625 0.5392 0.7230 0.8155 0.9081 1
u_ 5500 4.5 -0.5 0 0.1285 0.1717 0.2139 0.2973 0.3838 0.5618 0.7403 0.8283 0.9150 1
u_ 5750 4.5 -0.5 0 0.1303 0.1791 0.2281 0.3212 0.4127 0.5906 0.7611 0.8431 0.9229 1
u_ 6000 4.5 -0.5 0 0.1347 0.1917 0.2483 0.3505 0.4455 0.6208 0.7818 0.8576 0.9305 1
u_ 6250 4.5 -0.5 0 0.1447 0.2121 0.2763 0.3846 0.4800 0.6495 0.8003 0.8702 0.9368 1
u_ 6500 4.5 -0.5 0 0.1582 0.2376 0.3084 0.4202 0.5142 0.6760 0.8167 0.8812 0.9423 1
u_ 6750 4.5 -0.5 0 0.1739 0.2660 0.3418 0.4548 0.5461 0.6996 0.8308 0.8905 0.9470 1
u_ 7000 4.5 -0.5 0 0.1918 0.2972 0.3765 0.4883 0.5760 0.7203 0.8427 0.8984 0.9508 1
u_ 4500 4.5  0.0 0 0.1174 0.1619 0.2006 0.2704 0.3405 0.4947 0.6754 0.7766 0.8849 1
u_ 4750 4.5  0.0 0 0.1169 0.1633 0.2006 0.2677 0.3369 0.4943 0.6793 0.7812 0.8883 1
u_ 5000 4.5  0.0 0 0.1176 0.1645 0.2019 0.2698 0.3408 0.5027 0.6893 0.7897 0.8936 1
u_ 5250 4.5  0.0 0 0.1193 0.1654 0.2046 0.2767 0.3522 0.5199 0.7053 0.8021 0.9007 1
u_ 5500 4.5  0.0 0 0.1236 0.1696 0.2119 0.2909 0.3720 0.5448 0.7260 0.8176 0.9091 1
u_ 5750 4.5  0.0 0 0.1319 0.1809 0.2279 0.3150 0.4015 0.5764 0.7500 0.8351 0.9185 1
u_ 6000 4.5  0.0 0 0.1416 0.1964 0.2493 0.3450 0.4360 0.6101 0.7742 0.8523 0.9276 1
u_ 6250 4.5  0.0 0 0.1485 0.2116 0.2718 0.3753 0.4689 0.6394 0.7940 0.8661 0.9348 1
u_ 6500 4.5  0.0 0 0.1550 0.2288 0.2967 0.4067 0.5010 0.6659 0.8110 0.8776 0.9407 1
u_ 6750 4.5  0.0 0 0.1635 0.2505 0.3256 0.4401 0.5336 0.6912 0.8266 0.8881 0.9459 1
u_ 7000 4.5  0.0 0 0.1741 0.2768 0.3585 0.4755 0.5665 0.7155 0.8409 0.8975 0.9506 1
u_ 4500 4.5  0.5 0 0.2375 0.2981 0.3410 0.4078 0.4702 0.5998 0.7447 0.8246 0.9097 1
u_ 4750 4.5  0.5 0 0.1602 0.2210 0.2654 0.3350 0.4010 0.5430 0.7077 0.7993 0.8968 1
u_ 5000 4.5  0.5 0 0.1175 0.1785 0.2237 0.2956 0.3646 0.5160 0.6924 0.7897 0.8924 1
u_ 5250 4.5  0.5 0 0.1095 0.1706 0.2159 0.2895 0.3612 0.5188 0.6987 0.7957 0.8963 1
u_ 5500 4.5  0.5 0 0.1242 0.1851 0.2305 0.3061 0.3807 0.5424 0.7198 0.8121 0.9058 1
u_ 5750 4.5  0.5 0 0.1351 0.1950 0.2417 0.3218 0.4009 0.5672 0.7405 0.8278 0.9145 1
u_ 6000 4.5  0.5 0 0.1411 0.1993 0.2486 0.3357 0.4212 0.5922 0.7603 0.8422 0.9222 1
u_ 5000 5.0 -2.0 0 0.0428 0.1089 0.1748 0.2914 0.3975 0.5900 0.7641 0.8457 0.9242 1
u_ 5250 5.0 -2.0 0 0.0555 0.1200 0.1889 0.3088 0.4151 0.6044 0.7733 0.8520 0.9274 1
u_ 5500 5.0 -2.0 0 0.0683 0.1310 0.2029 0.3261 0.4327 0.6188 0.7825 0.8582 0.9305 1
u_ 5000 5.0 -1.0 0 0.0888 0.1283 0.1665 0.2445 0.3293 0.5136 0.7071 0.8049 0.9027 1
u_ 5250 5.0 -1.0 0 0.0999 0.1388 0.1803 0.2659 0.3556 0.5409 0.7271 0.8192 0.9103 1
u_ 5500 5.0 -1.0 0 0.1111 0.1494 0.1941 0.2873 0.3819 0.5683 0.7472 0.8336 0.9179 1
u_ 4500 5.0 -0.5 0 0.1027 0.1601 0.2097 0.2951 0.3758 0.5394 0.7138 0.8060 0.9015 1
u_ 4750 5.0 -0.5 0 0.1161 0.1649 0.2060 0.2800 0.3549 0.5178 0.6995 0.7965 0.8968 1
u_ 4500 5.0  0.0 0 0.1029 0.1595 0.2066 0.2877 0.3651 0.5248 0.7002 0.7952 0.8952 1
u_ 4750 5.0  0.0 0 0.1039 0.1511 0.1921 0.2649 0.3381 0.4994 0.6841 0.7847 0.8902 1
u_ 5000 5.0  0.0 0 0.1096 0.1519 0.1897 0.2590 0.3313 0.4948 0.6832 0.7850 0.8908 1
u_ 5250 5.0  0.0 0 0.1199 0.1617 0.1994 0.2700 0.3445 0.5112 0.6977 0.7962 0.8972 1
u_ 5500 5.0  0.0 0 0.1348 0.1807 0.2212 0.2980 0.3778 0.5484 0.7274 0.8183 0.9092 1
u_ 5000 5.0  0.5 0 0.1290 0.1930 0.2386 0.3119 0.3819 0.5318 0.7029 0.7969 0.8961 1
u_ 5250 5.0  0.5 0 0.1237 0.1857 0.2311 0.3058 0.3785 0.5344 0.7089 0.8025 0.8996 1
u_ 5500 5.0  0.5 0 0.1185 0.1784 0.2236 0.2998 0.3750 0.5371 0.7148 0.8080 0.9032 1
z_ 4000 1.5 -1.0 0 0.3457 0.4389 0.4934 0.5711 0.6361 0.7520 0.8569 0.9063 0.9539 1
z_ 4250 1.5 -1.0 0 0.3782 0.4633 0.5165 0.5932 0.6575 0.7696 0.8682 0.9139 0.9578 1
z_ 4500 1.5 -1.0 0 0.4107 0.4877 0.5396 0.6153 0.6789 0.7871 0.8795 0.9216 0.9617 1
z_ 4000 2.0 -2.0 0 0.3148 0.4130 0.4780 0.5669 0.6373 0.7570 0.8614 0.9098 0.9558 1
z_ 4250 2.0 -2.0 0 0.3463 0.4422 0.5063 0.5949 0.6646 0.7790 0.8754 0.9193 0.9607 1
z_ 4500 2.0 -2.0 0 0.3777 0.4714 0.5345 0.6230 0.6918 0.8010 0.8894 0.9288 0.9655 1
z_ 4000 2.0 -1.0 0 0.3597 0.4394 0.4944 0.5727 0.6373 0.7518 0.8559 0.9054 0.9533 1
z_ 4250 2.0 -1.0 0 0.3854 0.4601 0.5125 0.5890 0.6530 0.7651 0.8650 0.9117 0.9567 1
z_ 4500 2.0 -1.0 0 0.4112 0.4808 0.5305 0.6053 0.6687 0.7785 0.8740 0.9181 0.9600 1
z_ 4000 2.0 -0.5 0 0.3773 0.4643 0.5197 0.5978 0.6608 0.7694 0.8665 0.9124 0.9568 1
z_ 4250 2.0 -0.5 0 0.3921 0.4797 0.5337 0.6101 0.6720 0.7782 0.8722 0.9163 0.9588 1
z_ 4500 2.0 -0.5 0 0.4070 0.4951 0.5476 0.6224 0.6831 0.7870 0.8779 0.9203 0.9609 1
z_ 4000 2.0  0.0 0 0.3617 0.4480 0.4984 0.5729 0.6361 0.7492 0.8536 0.9037 0.9526 1
z_ 4250 2.0  0.0 0 0.3647 0.4453 0.5005 0.5794 0.6443 0.7588 0.8614 0.9094 0.9555 1
z_ 4500 2.0  0.0 0 0.3803 0.4628 0.5191 0.5988 0.6635 0.7750 0.8721 0.9168 0.9593 1
z_ 4750 2.0  0.0 0 0.4086 0.5005 0.5542 0.6313 0.6937 0.7978 0.8859 0.9260 0.9638 1
z_ 5000 2.0  0.0 0 0.4496 0.5584 0.6057 0.6768 0.7350 0.8271 0.9027 0.9369 0.9692 1
z_ 4000 2.5 -2.0 0 0.3085 0.4229 0.4923 0.5830 0.6522 0.7673 0.8673 0.9135 0.9577 1
z_ 4250 2.5 -2.0 0 0.3288 0.4305 0.4967 0.5879 0.6593 0.7760 0.8740 0.9184 0.9603 1
z_ 4500 2.5 -2.0 0 0.3496 0.4443 0.5087 0.5995 0.6710 0.7865 0.8811 0.9234 0.9628 1
z_ 4750 2.5 -2.0 0 0.3708 0.4643 0.5282 0.6175 0.6874 0.7987 0.8886 0.9284 0.9654 1
z_ 5000 2.5 -2.0 0 0.3924 0.4906 0.5554 0.6422 0.7084 0.8126 0.8964 0.9335 0.9679 1
z_ 5250 2.5 -2.0 0 0.4144 0.5231 0.5901 0.6734 0.7340 0.8283 0.9047 0.9387 0.9703 1
z_ 5500 2.5 -2.0 0 0.4369 0.5618 0.6324 0.7112 0.7643 0.8457 0.9133 0.9439 0.9727 1
z_ 4000 2.5 -1.0 0 0.3467 0.4319 0.4922 0.5757 0.6420 0.7560 0.8585 0.9071 0.9542 1
z_ 4250 2.5 -1.0 0 0.3711 0.4528 0.5087 0.5887 0.6537 0.7657 0.8652 0.9118 0.9567 1
z_ 4500 2.5 -1.0 0 0.3954 0.4736 0.5253 0.6016 0.6653 0.7754 0.8720 0.9166 0.9592 1
z_ 4000 2.5 -0.5 0 0.3693 0.4561 0.5138 0.5936 0.6575 0.7672 0.8651 0.9112 0.9561 1
z_ 4250 2.5 -0.5 0 0.3899 0.4738 0.5283 0.6042 0.6658 0.7726 0.8681 0.9132 0.9570 1
z_ 4500 2.5 -0.5 0 0.4134 0.4945 0.5459 0.6188 0.6784 0.7819 0.8741 0.9173 0.9591 1
z_ 4750 2.5 -0.5 0 0.4397 0.5181 0.5668 0.6373 0.6953 0.7951 0.8828 0.9235 0.9626 1
z_ 5000 2.5 -0.5 0 0.4688 0.5447 0.5908 0.6597 0.7165 0.8122 0.8943 0.9319 0.9673 1
z_ 4000 2.5  0.0 0 0.3650 0.4437 0.4969 0.5741 0.6384 0.7521 0.8559 0.9052 0.9532 1
z_ 4250 2.5  0.0 0 0.3730 0.4531 0.5055 0.5819 0.6457 0.7585 0.8606 0.9086 0.9550 1
z_ 4500 2.5  0.0 0 0.3846 0.4652 0.5170 0.5926 0.6559 0.7671 0.8664 0.9127 0.9572 1
z_ 4750 2.5  0.0 0 0.3999 0.4801 0.5311 0.6062 0.6690 0.7779 0.8735 0.9176 0.9597 1
z_ 5000 2.5  0.0 0 0.4189 0.4978 0.5479 0.6226 0.6850 0.7909 0.8817 0.9232 0.9625 1
z_ 4000 2.5  0.5 0 0.3590 0.4389 0.4919 0.5694 0.6338 0.7480 0.8528 0.9029 0.9518 1
z_ 4250 2.5  0.5 0 0.3455 0.4342 0.4893 0.5687 0.6345 0.7504 0.8553 0.9049 0.9529 1
z_ 4500 2.5  0.5 0 0.3320 0.4295 0.4867 0.5681 0.6352 0.7528 0.8578 0.9069 0.9541 1
z_ 4500 3.0 -1.0 0 0.3807 0.4585 0.5127 0.5909 0.6556 0.7680 0.8672 0.9133 0.9575 1
z_ 4750 3.0 -1.0 0 0.4046 0.4815 0.5354 0.6126 0.6755 0.7827 0.8762 0.9194 0.9606 1
z_ 5000 3.0 -1.0 0 0.4284 0.5045 0.5582 0.6343 0.6953 0.7975 0.8851 0.9254 0.9637 1
z_ 5250 3.0 -1.0 0 0.4522 0.5275 0.5810 0.6561 0.7151 0.8122 0.8941 0.9315 0.9667 1
z_ 5500 3.0 -1.0 0 0.4760 0.5505 0.6037 0.6778 0.7350 0.8269 0.9031 0.9375 0.9698 1
z_ 5000 3.0 -0.5 0 0.4560 0.5296 0.5780 0.6478 0.7051 0.8029 0.8880 0.9271 0.9644 1
z_ 5250 3.0 -0.5 0 0.4695 0.5425 0.5914 0.6619 0.7187 0.8137 0.8949 0.9319 0.9670 1
z_ 5500 3.0 -0.5 0 0.4830 0.5554 0.6048 0.6760 0.7322 0.8245 0.9018 0.9367 0.9696 1
z_ 4500 3.0  0.0 0 0.3788 0.4573 0.5094 0.5857 0.6495 0.7620 0.8630 0.9104 0.9560 1
z_ 4750 3.0  0.0 0 0.4021 0.4783 0.5276 0.6022 0.6654 0.7755 0.8722 0.9167 0.9593 1
z_ 5000 3.0  0.0 0 0.4250 0.4987 0.5472 0.6213 0.6836 0.7900 0.8814 0.9230 0.9625 1
z_ 5250 3.0  0.0 0 0.4476 0.5186 0.5681 0.6430 0.7040 0.8055 0.8908 0.9293 0.9656 1
z_ 5500 3.0  0.0 0 0.4698 0.5379 0.5904 0.6671 0.7266 0.8220 0.9002 0.9355 0.9687 1
z_ 4500 3.0  0.5 0 0.3525 0.4407 0.4954 0.5741 0.6395 0.7547 0.8586 0.9074 0.9545 1
z_ 4750 3.0  0.5 0 0.3645 0.4518 0.5065 0.5858 0.6515 0.7653 0.8658 0.9124 0.9570 1
z_ 5000 3.0  0.5 0 0.3765 0.4628 0.5176 0.5974 0.6635 0.7760 0.8729 0.9173 0.9595 1
z_ 5000 3.5 -1.0 0 0.4240 0.4922 0.5439 0.6220 0.6863 0.7935 0.8838 0.9247 0.9634 1
z_ 5250 3.5 -1.0 0 0.4466 0.5153 0.5685 0.6465 0.7084 0.8093 0.8931 0.9308 0.9664 1
z_ 5500 3.5 -1.0 0 0.4638 0.5362 0.5913 0.6686 0.7281 0.8232 0.9012 0.9362 0.9691 1
z_ 5750 3.5 -1.0 0 0.4758 0.5549 0.6122 0.6883 0.7454 0.8351 0.9082 0.9408 0.9714 1
z_ 6000 3.5 -1.0 0 0.4826 0.5713 0.6311 0.7058 0.7601 0.8452 0.9141 0.9447 0.9733 1
z_ 4250 3.5 -0.5 0 0.3446 0.4416 0.5046 0.5902 0.6571 0.7692 0.8673 0.9131 0.9573 1
z_ 4500 3.5 -0.5 0 0.3873 0.4747 0.5309 0.6088 0.6715 0.7785 0.8728 0.9168 0.9591 1
z_ 4750 3.5 -0.5 0 0.4207 0.5007 0.5524 0.6255 0.6854 0.7884 0.8789 0.9209 0.9612 1
z_ 5000 3.5 -0.5 0 0.4448 0.5198 0.5692 0.6403 0.6988 0.7988 0.8855 0.9255 0.9636 1
z_ 5250 3.5 -0.5 0 0.4598 0.5319 0.5813 0.6533 0.7118 0.8097 0.8928 0.9305 0.9662 1
z_ 5500 3.5 -0.5 0 0.4706 0.5434 0.5942 0.6675 0.7257 0.8209 0.9000 0.9354 0.9688 1
z_ 5750 3.5 -0.5 0 0.4803 0.5576 0.6109 0.6847 0.7416 0.8324 0.9068 0.9400 0.9711 1
z_ 6000 3.5 -0.5 0 0.4887 0.5746 0.6313 0.7049 0.7594 0.8442 0.9133 0.9441 0.9730 1
z_ 4500 3.5  0.0 0 0.3565 0.4428 0.4990 0.5786 0.6440 0.7585 0.8609 0.9090 0.9553 1
z_ 4750 3.5  0.0 0 0.3792 0.4603 0.5137 0.5920 0.6569 0.7696 0.8686 0.9144 0.9581 1
z_ 5000 3.5  0.0 0 0.4030 0.4802 0.5320 0.6093 0.6735 0.7830 0.8773 0.9203 0.9612 1
z_ 5250 3.5  0.0 0 0.4278 0.5023 0.5536 0.6306 0.6936 0.7987 0.8871 0.9269 0.9645 1
z_ 5500 3.5  0.0 0 0.4522 0.5262 0.5782 0.6548 0.7160 0.8153 0.8971 0.9335 0.9677 1
z_ 5750 3.5  0.0 0 0.4737 0.5508 0.6044 0.6802 0.7383 0.8305 0.9057 0.9392 0.9705 1
z_ 6000 3.5  0.0 0 0.4923 0.5762 0.6323 0.7066 0.7605 0.8444 0.9131 0.9438 0.9728 1
z_ 4500 3.5  0.5 0 0.3398 0.4282 0.4859 0.5677 0.6348 0.7520 0.8571 0.9065 0.9541 1
z_ 4750 3.5  0.5 0 0.3623 0.4477 0.5033 0.5834 0.6495 0.7640 0.8651 0.9121 0.9570 1
z_ 5000 3.5  0.5 0 0.3848 0.4672 0.5206 0.5992 0.6642 0.7760 0.8731 0.9177 0.9599 1
z_ 5000 4.0 -2.0 0 0.3700 0.4546 0.5240 0.6225 0.6957 0.8068 0.8936 0.9316 0.9669 1
z_ 5250 4.0 -2.0 0 0.3642 0.4752 0.5520 0.6482 0.7168 0.8201 0.9009 0.9363 0.9692 1
z_ 5500 4.0 -2.0 0 0.3733 0.4991 0.5783 0.6704 0.7343 0.8307 0.9066 0.9399 0.9710 1
z_ 5750 4.0 -2.0 0 0.3971 0.5262 0.6029 0.6891 0.7484 0.8387 0.9107 0.9424 0.9722 1
z_ 6000 4.0 -2.0 0 0.4233 0.5504 0.6240 0.7051 0.7605 0.8456 0.9142 0.9447 0.9733 1
z_ 6250 4.0 -2.0 0 0.4440 0.5677 0.6406 0.7186 0.7714 0.8522 0.9177 0.9469 0.9744 1
z_ 6500 4.0 -2.0 0 0.4592 0.5783 0.6526 0.7297 0.7811 0.8586 0.9213 0.9493 0.9754 1
z_ 5000 4.0 -1.0 0 0.4109 0.4802 0.5326 0.6130 0.6791 0.7894 0.8819 0.9235 0.9628 1
z_ 5250 4.0 -1.0 0 0.4386 0.5057 0.5575 0.6360 0.6997 0.8041 0.8904 0.9291 0.9656 1
z_ 5500 4.0 -1.0 0 0.4586 0.5257 0.5780 0.6550 0.7163 0.8156 0.8970 0.9335 0.9677 1
z_ 5750 4.0 -1.0 0 0.4710 0.5404 0.5942 0.6700 0.7290 0.8239 0.9018 0.9366 0.9693 1
z_ 6000 4.0 -1.0 0 0.4783 0.5539 0.6098 0.6848 0.7417 0.8322 0.9066 0.9398 0.9709 1
z_ 6250 4.0 -1.0 0 0.4818 0.5682 0.6268 0.7013 0.7562 0.8423 0.9124 0.9436 0.9727 1
z_ 6500 4.0 -1.0 0 0.4814 0.5833 0.6450 0.7194 0.7725 0.8540 0.9192 0.9480 0.9748 1
z_ 4500 4.0 -0.5 0 0.3808 0.4657 0.5231 0.6043 0.6691 0.7782 0.8731 0.9171 0.9593 1
z_ 4750 4.0 -0.5 0 0.4452 0.5194 0.5686 0.6394 0.6974 0.7969 0.8839 0.9243 0.9629 1
z_ 5000 4.0 -0.5 0 0.4752 0.5439 0.5897 0.6567 0.7122 0.8075 0.8904 0.9287 0.9652 1
z_ 5250 4.0 -0.5 0 0.4712 0.5398 0.5868 0.6565 0.7137 0.8102 0.8927 0.9303 0.9660 1
z_ 5500 4.0 -0.5 0 0.4628 0.5339 0.5838 0.6570 0.7159 0.8133 0.8951 0.9320 0.9669 1
z_ 5750 4.0 -0.5 0 0.4671 0.5416 0.5942 0.6686 0.7271 0.8218 0.9002 0.9355 0.9686 1
z_ 6000 4.0 -0.5 0 0.4774 0.5570 0.6122 0.6866 0.7432 0.8333 0.9069 0.9398 0.9707 1
z_ 6250 4.0 -0.5 0 0.4843 0.5710 0.6290 0.7038 0.7586 0.8441 0.9133 0.9441 0.9729 1
z_ 6500 4.0 -0.5 0 0.4877 0.5836 0.6447 0.7201 0.7733 0.8544 0.9194 0.9482 0.9750 1
z_ 4500 4.0  0.0 0 0.3438 0.4301 0.4875 0.5704 0.6384 0.7556 0.8595 0.9081 0.9549 1
z_ 4750 4.0  0.0 0 0.3683 0.4518 0.5065 0.5864 0.6524 0.7664 0.8667 0.9131 0.9575 1
z_ 5000 4.0  0.0 0 0.3940 0.4741 0.5269 0.6046 0.6690 0.7793 0.8749 0.9187 0.9603 1
z_ 5250 4.0  0.0 0 0.4208 0.4971 0.5486 0.6252 0.6882 0.7942 0.8842 0.9250 0.9635 1
z_ 5500 4.0  0.0 0 0.4452 0.5186 0.5698 0.6458 0.7074 0.8089 0.8931 0.9310 0.9665 1
z_ 5750 4.0  0.0 0 0.4635 0.5365 0.5884 0.6642 0.7241 0.8208 0.9002 0.9356 0.9688 1
z_ 6000 4.0  0.0 0 0.4785 0.5534 0.6065 0.6818 0.7396 0.8314 0.9062 0.9395 0.9708 1
z_ 6250 4.0  0.0 0 0.4937 0.5729 0.6268 0.7001 0.7553 0.8421 0.9123 0.9435 0.9727 1
z_ 6500 4.0  0.0 0 0.5090 0.5949 0.6491 0.7193 0.7714 0.8528 0.9185 0.9476 0.9747 1
z_ 4500 4.0  0.5 0 0.3401 0.4282 0.4855 0.5673 0.6345 0.7517 0.8567 0.9061 0.9538 1
z_ 4750 4.0  0.5 0 0.3577 0.4424 0.4982 0.5789 0.6454 0.7608 0.8629 0.9104 0.9561 1
z_ 5000 4.0  0.5 0 0.3766 0.4586 0.5131 0.5927 0.6583 0.7712 0.8698 0.9152 0.9586 1
z_ 5250 4.0  0.5 0 0.3968 0.4770 0.5303 0.6086 0.6731 0.7830 0.8774 0.9205 0.9613 1
z_ 5500 4.0  0.5 0 0.4183 0.4975 0.5498 0.6268 0.6899 0.7961 0.8858 0.9262 0.9643 1
z_ 5000 4.5 -2.0 0 0.3181 0.4374 0.5188 0.6260 0.7021 0.8141 0.8990 0.9354 0.9689 1
z_ 5250 4.5 -2.0 0 0.3467 0.4586 0.5408 0.6450 0.7172 0.8232 0.9038 0.9385 0.9704 1
z_ 5500 4.5 -2.0 0 0.3725 0.4822 0.5633 0.6626 0.7306 0.8307 0.9075 0.9408 0.9715 1
z_ 5750 4.5 -2.0 0 0.3955 0.5083 0.5862 0.6788 0.7423 0.8367 0.9102 0.9423 0.9722 1
z_ 6000 4.5 -2.0 0 0.4156 0.5329 0.6068 0.6925 0.7517 0.8412 0.9121 0.9434 0.9726 1
z_ 6250 4.5 -2.0 0 0.4329 0.5509 0.6214 0.7020 0.7582 0.8443 0.9135 0.9442 0.9730 1
z_ 6500 4.5 -2.0 0 0.4472 0.5625 0.6302 0.7074 0.7618 0.8460 0.9143 0.9448 0.9733 1
z_ 5000 4.5 -1.0 0 0.4015 0.4640 0.5169 0.5989 0.6676 0.7825 0.8784 0.9214 0.9619 1
z_ 5250 4.5 -1.0 0 0.4281 0.4862 0.5388 0.6216 0.6890 0.7989 0.8884 0.9281 0.9652 1
z_ 5500 4.5 -1.0 0 0.4419 0.5044 0.5591 0.6422 0.7077 0.8123 0.8963 0.9332 0.9677 1
z_ 5750 4.5 -1.0 0 0.4428 0.5186 0.5777 0.6607 0.7237 0.8226 0.9019 0.9368 0.9694 1
z_ 6000 4.5 -1.0 0 0.4472 0.5341 0.5964 0.6778 0.7380 0.8314 0.9065 0.9398 0.9708 1
z_ 6250 4.5 -1.0 0 0.4676 0.5552 0.6164 0.6941 0.7511 0.8396 0.9111 0.9427 0.9723 1
z_ 6500 4.5 -1.0 0 0.5040 0.5818 0.6376 0.7095 0.7631 0.8474 0.9155 0.9456 0.9737 1
z_ 4500 4.5 -0.5 0 0.3748 0.4572 0.5168 0.6030 0.6706 0.7815 0.8759 0.9192 0.9605 1
z_ 4750 4.5 -0.5 0 0.4033 0.4755 0.5295 0.6108 0.6765 0.7860 0.8790 0.9214 0.9617 1
z_ 5000 4.5 -0.5 0 0.4266 0.4923 0.5427 0.6204 0.6845 0.7918 0.8828 0.9241 0.9631 1
z_ 5250 4.5 -0.5 0 0.4445 0.5076 0.5564 0.6319 0.6944 0.7991 0.8873 0.9271 0.9646 1
z_ 5500 4.5 -0.5 0 0.4571 0.5214 0.5705 0.6453 0.7064 0.8078 0.8925 0.9306 0.9663 1
z_ 5750 4.5 -0.5 0 0.4646 0.5337 0.5850 0.6604 0.7204 0.8179 0.8983 0.9344 0.9682 1
z_ 6000 4.5 -0.5 0 0.4719 0.5464 0.6002 0.6759 0.7345 0.8279 0.9042 0.9382 0.9701 1
z_ 6250 4.5 -0.5 0 0.4820 0.5608 0.6161 0.6910 0.7477 0.8372 0.9096 0.9418 0.9718 1
z_ 6500 4.5 -0.5 0 0.4929 0.5767 0.6328 0.7061 0.7606 0.8460 0.9147 0.9452 0.9735 1
z_ 6750 4.5 -0.5 0 0.5031 0.5941 0.6503 0.7215 0.7736 0.8546 0.9197 0.9484 0.9751 1
z_ 7000 4.5 -0.5 0 0.5126 0.6131 0.6688 0.7372 0.7867 0.8631 0.9244 0.9514 0.9766 1
z_ 4500 4.5  0.0 0 0.3411 0.4230 0.4816 0.5682 0.6379 0.7563 0.8603 0.9087 0.9552 1
z_ 4750 4.5  0.0 0 0.3653 0.4442 0.4989 0.5812 0.6491 0.7654 0.8666 0.9132 0.9576 1
z_ 5000 4.5  0.0 0 0.3870 0.4636 0.5163 0.5960 0.6623 0.7757 0.8732 0.9178 0.9599 1
z_ 5250 4.5  0.0 0 0.4061 0.4812 0.5339 0.6126 0.6775 0.7871 0.8803 0.9225 0.9623 1
z_ 5500 4.5  0.0 0 0.4253 0.4994 0.5528 0.6310 0.6943 0.7995 0.8877 0.9273 0.9647 1
z_ 5750 4.5  0.0 0 0.4476 0.5209 0.5741 0.6512 0.7125 0.8125 0.8953 0.9323 0.9672 1
z_ 6000 4.5  0.0 0 0.4672 0.5415 0.5947 0.6707 0.7299 0.8249 0.9025 0.9371 0.9695 1
z_ 6250 4.5  0.0 0 0.4756 0.5548 0.6100 0.6858 0.7435 0.8346 0.9082 0.9409 0.9714 1
z_ 6500 4.5  0.0 0 0.4804 0.5667 0.6242 0.7000 0.7561 0.8434 0.9134 0.9443 0.9731 1
z_ 6750 4.5  0.0 0 0.4907 0.5832 0.6421 0.7166 0.7706 0.8533 0.9191 0.9480 0.9749 1
z_ 7000 4.5  0.0 0 0.5063 0.6045 0.6636 0.7358 0.7869 0.8643 0.9253 0.9520 0.9769 1
z_ 4500 4.5  0.5 0 0.4249 0.4953 0.5456 0.6193 0.6796 0.7832 0.8751 0.9182 0.9598 1
z_ 4750 4.5  0.5 0 0.3844 0.4613 0.5146 0.5930 0.6577 0.7694 0.8680 0.9138 0.9577 1
z_ 5000 4.5  0.5 0 0.3714 0.4514 0.5058 0.5860 0.6524 0.7671 0.8674 0.9136 0.9578 1
z_ 5250 4.5  0.5 0 0.3858 0.4655 0.5191 0.5983 0.6639 0.7762 0.8733 0.9177 0.9599 1
z_ 5500 4.5  0.5 0 0.4164 0.4940 0.5458 0.6225 0.6857 0.7924 0.8832 0.9244 0.9632 1
z_ 5750 4.5  0.5 0 0.4382 0.5151 0.5663 0.6420 0.7036 0.8060 0.8915 0.9299 0.9660 1
z_ 6000 4.5  0.5 0 0.4502 0.5279 0.5801 0.6563 0.7173 0.8166 0.8980 0.9342 0.9681 1
z_ 5000 5.0 -2.0 0 0.3241 0.4519 0.5349 0.6413 0.7159 0.8243 0.9053 0.9396 0.9710 1
z_ 5250 5.0 -2.0 0 0.3498 0.4626 0.5437 0.6486 0.7215 0.8274 0.9067 0.9405 0.9714 1
z_ 5500 5.0 -2.0 0 0.3755 0.4733 0.5524 0.6560 0.7271 0.8304 0.9082 0.9414 0.9718 1
z_ 5000 5.0 -1.0 0 0.4001 0.4613 0.5154 0.5975 0.6666 0.7828 0.8793 0.9222 0.9624 1
z_ 5250 5.0 -1.0 0 0.4201 0.4792 0.5321 0.6146 0.6828 0.7949 0.8865 0.9270 0.9647 1
z_ 5500 5.0 -1.0 0 0.4402 0.4972 0.5489 0.6316 0.6989 0.8070 0.8937 0.9317 0.9670 1
z_ 4500 5.0 -0.5 0 0.3674 0.4572 0.5219 0.6120 0.6803 0.7901 0.8815 0.9230 0.9624 1
z_ 4750 5.0 -0.5 0 0.3998 0.4700 0.5251 0.6060 0.6716 0.7823 0.8769 0.9200 0.9610 1
z_ 4500 5.0  0.0 0 0.3296 0.4211 0.4858 0.5777 0.6491 0.7667 0.8671 0.9134 0.9576 1
z_ 4750 5.0  0.0 0 0.3420 0.4223 0.4827 0.5715 0.6431 0.7632 0.8660 0.9129 0.9575 1
z_ 5000 5.0  0.0 0 0.3621 0.4349 0.4919 0.5774 0.6478 0.7671 0.8688 0.9150 0.9586 1
z_ 5250 5.0  0.0 0 0.3900 0.4591 0.5131 0.5953 0.6635 0.7785 0.8758 0.9197 0.9610 1
z_ 5500 5.0  0.0 0 0.4256 0.4949 0.5465 0.6253 0.6899 0.7974 0.8869 0.9269 0.9645 1
z_ 5000 5.0  0.5 0 0.3666 0.4445 0.4998 0.5817 0.6492 0.7651 0.8663 0.9129 0.9574 1
z_ 5250 5.0  0.5 0 0.3788 0.4579 0.5133 0.5950 0.6620 0.7755 0.8730 0.9175 0.9598 1
z_ 5500 5.0  0.5 0 0.3910 0.4714 0.5269 0.6083 0.6747 0.7859 0.8798 0.9222 0.9621 1


==> table2.dat <==
CH 4000 1.5 -1.0 0.727 0.916 0.658 0.39
CH 4250 1.5 -1.0 0.722 0.841 0.681 0.40
CH 4500 1.5 -1.0 0.724 0.758 0.704 0.43
CH 4000 2.0 -2.0 0.759 0.833 0.667 0.43
CH 4250 2.0 -2.0 0.764 0.739 0.694 0.46
CH 4500 2.0 -2.0 0.786 0.634 0.720 0.51
CH 4000 2.0 -1.0 0.714 0.953 0.655 0.37
CH 4250 2.0 -1.0 0.717 0.880 0.673 0.39
CH 4500 2.0 -1.0 0.726 0.804 0.690 0.42
CH 4000 2.0 -0.5 0.693 0.911 0.676 0.37
CH 4250 2.0 -0.5 0.688 0.873 0.688 0.38
CH 4500 2.0 -0.5 0.683 0.835 0.700 0.38
CH 4000 2.0 +0.0 0.704 0.978 0.653 0.36
CH 4250 2.0 +0.0 0.726 0.880 0.669 0.39
CH 4500 2.0 +0.0 0.729 0.797 0.691 0.42
CH 4750 2.0 +0.0 0.711 0.723 0.720 0.43
CH 5000 2.0 +0.0 0.671 0.653 0.756 0.43
CH 4000 2.5 -2.0 0.743 0.810 0.681 0.42
CH 4250 2.5 -2.0 0.782 0.723 0.692 0.47
CH 4500 2.5 -2.0 0.806 0.659 0.704 0.51
CH 4750 2.5 -2.0 0.810 0.617 0.718 0.53
CH 5000 2.5 -2.0 0.786 0.597 0.734 0.52
CH 5250 2.5 -2.0 0.731 0.602 0.750 0.48
CH 5500 2.5 -2.0 0.647 0.638 0.769 0.42
CH 4000 2.5 -1.0 0.717 0.930 0.659 0.38
CH 4250 2.5 -1.0 0.720 0.875 0.673 0.39
CH 4500 2.5 -1.0 0.725 0.819 0.686 0.41
CH 4000 2.5 -0.5 0.699 0.920 0.670 0.37
CH 4250 2.5 -0.5 0.681 0.923 0.678 0.36
CH 4500 2.5 -0.5 0.670 0.893 0.691 0.36
CH 4750 2.5 -0.5 0.669 0.827 0.708 0.38
CH 5000 2.5 -0.5 0.687 0.720 0.730 0.42
CH 4000 2.5 +0.0 0.711 0.964 0.653 0.36
CH 4250 2.5 +0.0 0.712 0.916 0.665 0.38
CH 4500 2.5 +0.0 0.712 0.870 0.678 0.39
CH 4750 2.5 +0.0 0.711 0.825 0.690 0.40
CH 5000 2.5 +0.0 0.710 0.780 0.704 0.41
CH 4000 2.5 +0.5 0.701 1.020 0.645 0.35
CH 4250 2.5 +0.5 0.716 0.957 0.653 0.37
CH 4500 2.5 +0.5 0.735 0.893 0.661 0.40
CH 4500 3.0 -1.0 0.726 0.856 0.675 0.40
CH 4750 3.0 -1.0 0.712 0.814 0.693 0.41
CH 5000 3.0 -1.0 0.700 0.768 0.711 0.41
CH 5250 3.0 -1.0 0.692 0.717 0.729 0.42
CH 5500 3.0 -1.0 0.688 0.661 0.747 0.44
CH 5000 3.0 -0.5 0.674 0.789 0.716 0.39
CH 5250 3.0 -0.5 0.679 0.734 0.729 0.41
CH 5500 3.0 -0.5 0.690 0.674 0.743 0.43
CH 4500 3.0 +0.0 0.713 0.897 0.670 0.38
CH 4750 3.0 +0.0 0.716 0.832 0.686 0.40
CH 5000 3.0 +0.0 0.716 0.773 0.703 0.42
CH 5250 3.0 +0.0 0.712 0.718 0.721 0.43
CH 5500 3.0 +0.0 0.703 0.667 0.740 0.44
CH 4500 3.0 +0.5 0.722 0.914 0.661 0.38
CH 4750 3.0 +0.5 0.724 0.864 0.674 0.40
CH 5000 3.0 +0.5 0.728 0.812 0.687 0.41
CH 5000 3.5 -1.0 0.742 0.722 0.708 0.45
CH 5250 3.5 -1.0 0.725 0.682 0.727 0.45
CH 5500 3.5 -1.0 0.711 0.646 0.743 0.45
CH 5750 3.5 -1.0 0.697 0.617 0.758 0.45
CH 6000 3.5 -1.0 0.680 0.599 0.769 0.45
CH 4250 3.5 -0.5 0.719 0.856 0.678 0.40
CH 4500 3.5 -0.5 0.695 0.860 0.688 0.38
CH 4750 3.5 -0.5 0.682 0.842 0.699 0.38
CH 5000 3.5 -0.5 0.680 0.797 0.711 0.39
CH 5250 3.5 -0.5 0.695 0.728 0.725 0.42
CH 5500 3.5 -0.5 0.708 0.663 0.739 0.45
CH 5750 3.5 -0.5 0.704 0.623 0.753 0.46
CH 6000 3.5 -0.5 0.677 0.609 0.767 0.44
CH 4500 3.5 +0.0 0.724 0.892 0.666 0.39
CH 4750 3.5 +0.0 0.728 0.842 0.678 0.41
CH 5000 3.5 +0.0 0.729 0.785 0.694 0.42
CH 5250 3.5 +0.0 0.731 0.720 0.713 0.44
CH 5500 3.5 +0.0 0.729 0.659 0.733 0.46
CH 5750 3.5 +0.0 0.707 0.627 0.751 0.46
CH 6000 3.5 +0.0 0.658 0.631 0.767 0.43
CH 4500 3.5 +0.5 0.739 0.897 0.658 0.40
CH 4750 3.5 +0.5 0.733 0.855 0.672 0.41
CH 5000 3.5 +0.5 0.728 0.810 0.687 0.42
CH 5000 4.0 -2.0 0.844 0.546 0.734 0.58
CH 5250 4.0 -2.0 0.803 0.545 0.747 0.55
CH 5500 4.0 -2.0 0.760 0.554 0.758 0.52
CH 5750 4.0 -2.0 0.716 0.573 0.765 0.48
CH 6000 4.0 -2.0 0.681 0.587 0.773 0.45
CH 6250 4.0 -2.0 0.656 0.589 0.780 0.44
CH 6500 4.0 -2.0 0.644 0.577 0.788 0.43
CH 5000 4.0 -1.0 0.760 0.706 0.706 0.47
CH 5250 4.0 -1.0 0.742 0.678 0.722 0.46
CH 5500 4.0 -1.0 0.725 0.658 0.734 0.46
CH 5750 4.0 -1.0 0.709 0.648 0.743 0.45
CH 6000 4.0 -1.0 0.695 0.635 0.753 0.45
CH 6250 4.0 -1.0 0.684 0.609 0.764 0.45
CH 6500 4.0 -1.0 0.677 0.571 0.779 0.46
CH 4500 4.0 -0.5 0.706 0.833 0.691 0.40
CH 4750 4.0 -0.5 0.658 0.828 0.712 0.37
CH 5000 4.0 -0.5 0.647 0.802 0.724 0.37
CH 5250 4.0 -0.5 0.672 0.756 0.726 0.40
CH 5500 4.0 -0.5 0.698 0.711 0.728 0.43
CH 5750 4.0 -0.5 0.701 0.673 0.739 0.44
CH 6000 4.0 -0.5 0.692 0.637 0.753 0.44
CH 6250 4.0 -0.5 0.685 0.601 0.766 0.45
CH 6500 4.0 -0.5 0.683 0.564 0.779 0.46
CH 4500 4.0 +0.0 0.738 0.877 0.664 0.40
CH 4750 4.0 +0.0 0.733 0.839 0.677 0.41
CH 5000 4.0 +0.0 0.728 0.795 0.692 0.42
CH 5250 4.0 +0.0 0.726 0.741 0.708 0.43
CH 5500 4.0 +0.0 0.725 0.693 0.724 0.45
CH 5750 4.0 +0.0 0.719 0.660 0.736 0.45
CH 6000 4.0 +0.0 0.707 0.637 0.748 0.45
CH 6250 4.0 +0.0 0.690 0.612 0.761 0.45
CH 6500 4.0 +0.0 0.671 0.582 0.777 0.45
CH 4500 4.0 +0.5 0.741 0.896 0.657 0.40
CH 4750 4.0 +0.5 0.732 0.869 0.669 0.40
CH 5000 4.0 +0.5 0.726 0.835 0.681 0.41
CH 5250 4.0 +0.5 0.725 0.792 0.694 0.42
CH 5500 4.0 +0.5 0.730 0.741 0.707 0.44
CH 5000 4.5 -2.0 0.929 0.458 0.747 0.68
CH 5250 4.5 -2.0 0.884 0.464 0.757 0.64
CH 5500 4.5 -2.0 0.829 0.485 0.763 0.59
CH 5750 4.5 -2.0 0.768 0.521 0.767 0.54
CH 6000 4.5 -2.0 0.717 0.561 0.769 0.49
CH 6250 4.5 -2.0 0.687 0.589 0.770 0.46
CH 6500 4.5 -2.0 0.675 0.602 0.770 0.44
CH 5000 4.5 -1.0 0.788 0.690 0.700 0.49
CH 5250 4.5 -1.0 0.790 0.630 0.720 0.51
CH 5500 4.5 -1.0 0.783 0.594 0.736 0.52
CH 5750 4.5 -1.0 0.758 0.588 0.746 0.50
CH 6000 4.5 -1.0 0.727 0.593 0.755 0.48
CH 6250 4.5 -1.0 0.702 0.593 0.763 0.47
CH 6500 4.5 -1.0 0.681 0.590 0.772 0.45
CH 4500 4.5 -0.5 0.728 0.775 0.697 0.43
CH 4750 4.5 -0.5 0.732 0.753 0.702 0.43
CH 5000 4.5 -0.5 0.733 0.730 0.709 0.44
CH 5250 4.5 -0.5 0.733 0.705 0.717 0.45
CH 5500 4.5 -0.5 0.726 0.684 0.726 0.45
CH 5750 4.5 -0.5 0.718 0.660 0.736 0.45
CH 6000 4.5 -0.5 0.711 0.634 0.747 0.46
CH 6250 4.5 -0.5 0.703 0.608 0.758 0.46
CH 6500 4.5 -0.5 0.694 0.584 0.769 0.46
CH 6750 4.5 -0.5 0.682 0.565 0.779 0.46
CH 7000 4.5 -0.5 0.665 0.552 0.789 0.45
CH 4500 4.5 +0.0 0.746 0.857 0.666 0.41
CH 4750 4.5 +0.0 0.747 0.813 0.678 0.43
CH 5000 4.5 +0.0 0.745 0.775 0.690 0.44
CH 5250 4.5 +0.0 0.741 0.742 0.702 0.44
CH 5500 4.5 +0.0 0.734 0.709 0.715 0.45
CH 5750 4.5 +0.0 0.724 0.677 0.729 0.45
CH 6000 4.5 +0.0 0.715 0.644 0.742 0.46
CH 6250 4.5 +0.0 0.713 0.613 0.753 0.47
CH 6500 4.5 +0.0 0.711 0.583 0.763 0.47
CH 6750 4.5 +0.0 0.705 0.551 0.776 0.48
CH 7000 4.5 +0.0 0.694 0.516 0.791 0.49
CH 4500 4.5 +0.5 0.654 0.881 0.701 0.35
CH 4750 4.5 +0.5 0.707 0.857 0.684 0.39
CH 5000 4.5 +0.5 0.733 0.831 0.679 0.41
CH 5250 4.5 +0.5 0.735 0.799 0.687 0.42
CH 5500 4.5 +0.5 0.722 0.761 0.704 0.43
CH 5750 4.5 +0.5 0.720 0.717 0.718 0.44
CH 6000 4.5 +0.5 0.730 0.670 0.729 0.46
CH 5000 5.0 -2.0 0.963 0.409 0.762 0.73
CH 5250 5.0 -2.0 0.933 0.419 0.765 0.70
CH 5500 5.0 -2.0 0.903 0.430 0.767 0.67
CH 5000 5.0 -1.0 0.807 0.660 0.704 0.51
CH 5250 5.0 -1.0 0.806 0.621 0.718 0.52
CH 5500 5.0 -1.0 0.809 0.580 0.732 0.54
CH 4500 5.0 -0.5 0.733 0.723 0.711 0.44
CH 4750 5.0 -0.5 0.732 0.760 0.700 0.43
CH 4500 5.0 +0.0 0.755 0.795 0.680 0.44
CH 4750 5.0 +0.0 0.775 0.777 0.677 0.45
CH 5000 5.0 +0.0 0.780 0.754 0.682 0.46
CH 5250 5.0 +0.0 0.772 0.724 0.695 0.47
CH 5500 5.0 +0.0 0.751 0.685 0.716 0.47
CH 5000 5.0 +0.5 0.740 0.823 0.678 0.42
CH 5250 5.0 +0.5 0.743 0.783 0.689 0.43
CH 5500 5.0 +0.5 0.747 0.742 0.700 0.45
Ke 4000 1.5 -1.0 0.739 0.917 0.652 0.39
Ke 4250 1.5 -1.0 0.732 0.840 0.677 0.41
Ke 4500 1.5 -1.0 0.733 0.754 0.702 0.43
Ke 4000 2.0 -2.0 0.772 0.832 0.662 0.43
Ke 4250 2.0 -2.0 0.775 0.736 0.690 0.47
Ke 4500 2.0 -2.0 0.798 0.626 0.719 0.52
Ke 4000 2.0 -1.0 0.725 0.955 0.649 0.37
Ke 4250 2.0 -1.0 0.727 0.879 0.668 0.40
Ke 4500 2.0 -1.0 0.734 0.799 0.688 0.42
Ke 4000 2.0 -0.5 0.705 0.916 0.669 0.37
Ke 4250 2.0 -0.5 0.698 0.874 0.683 0.38
Ke 4500 2.0 -0.5 0.692 0.830 0.697 0.39
Ke 4000 2.0 +0.0 0.716 0.984 0.646 0.36
Ke 4250 2.0 +0.0 0.736 0.881 0.663 0.40
Ke 4500 2.0 +0.0 0.738 0.795 0.687 0.43
Ke 4750 2.0 +0.0 0.718 0.720 0.718 0.44
Ke 5000 2.0 +0.0 0.675 0.650 0.755 0.43
Ke 4000 2.5 -2.0 0.754 0.811 0.676 0.43
Ke 4250 2.5 -2.0 0.792 0.720 0.689 0.48
Ke 4500 2.5 -2.0 0.817 0.652 0.703 0.52
Ke 4750 2.5 -2.0 0.819 0.608 0.718 0.54
Ke 5000 2.5 -2.0 0.793 0.587 0.735 0.53
Ke 5250 2.5 -2.0 0.734 0.593 0.752 0.49
Ke 5500 2.5 -2.0 0.643 0.634 0.771 0.41
Ke 4000 2.5 -1.0 0.729 0.932 0.653 0.38
Ke 4250 2.5 -1.0 0.729 0.875 0.668 0.40
Ke 4500 2.5 -1.0 0.734 0.814 0.684 0.42
Ke 4000 2.5 -0.5 0.712 0.925 0.663 0.37
Ke 4250 2.5 -0.5 0.691 0.922 0.674 0.36
Ke 4500 2.5 -0.5 0.679 0.888 0.688 0.37
Ke 4750 2.5 -0.5 0.676 0.820 0.707 0.38
Ke 5000 2.5 -0.5 0.692 0.713 0.730 0.42
Ke 4000 2.5 +0.0 0.724 0.970 0.646 0.37
Ke 4250 2.5 +0.0 0.723 0.917 0.660 0.38
Ke 4500 2.5 +0.0 0.720 0.868 0.674 0.39
Ke 4750 2.5 +0.0 0.718 0.820 0.689 0.41
Ke 5000 2.5 +0.0 0.717 0.772 0.703 0.42
Ke 4000 2.5 +0.5 0.714 1.032 0.635 0.35
Ke 4250 2.5 +0.5 0.727 0.964 0.646 0.37
Ke 4500 2.5 +0.5 0.744 0.894 0.656 0.40
Ke 4500 3.0 -1.0 0.734 0.851 0.673 0.41
Ke 4750 3.0 -1.0 0.718 0.809 0.692 0.41
Ke 5000 3.0 -1.0 0.705 0.763 0.711 0.42
Ke 5250 3.0 -1.0 0.694 0.711 0.730 0.42
Ke 5500 3.0 -1.0 0.689 0.654 0.749 0.44
Ke 5000 3.0 -0.5 0.679 0.783 0.716 0.39
Ke 5250 3.0 -0.5 0.682 0.727 0.730 0.41
Ke 5500 3.0 -0.5 0.691 0.667 0.744 0.44
Ke 4500 3.0 +0.0 0.722 0.895 0.666 0.39
Ke 4750 3.0 +0.0 0.724 0.827 0.684 0.41
Ke 5000 3.0 +0.0 0.723 0.765 0.703 0.43
Ke 5250 3.0 +0.0 0.717 0.710 0.721 0.44
Ke 5500 3.0 +0.0 0.706 0.659 0.741 0.45
Ke 4500 3.0 +0.5 0.731 0.914 0.657 0.39
Ke 4750 3.0 +0.5 0.732 0.861 0.671 0.40
Ke 5000 3.0 +0.5 0.735 0.805 0.685 0.42
Ke 5000 3.5 -1.0 0.747 0.715 0.708 0.45
Ke 5250 3.5 -1.0 0.729 0.674 0.728 0.46
Ke 5500 3.5 -1.0 0.712 0.639 0.745 0.46
Ke 5750 3.5 -1.0 0.695 0.612 0.760 0.46
Ke 6000 3.5 -1.0 0.677 0.594 0.772 0.45
Ke 4250 3.5 -0.5 0.730 0.857 0.673 0.40
Ke 4500 3.5 -0.5 0.704 0.857 0.685 0.39
Ke 4750 3.5 -0.5 0.689 0.835 0.697 0.39
Ke 5000 3.5 -0.5 0.686 0.790 0.711 0.40
Ke 5250 3.5 -0.5 0.698 0.720 0.726 0.42
Ke 5500 3.5 -0.5 0.709 0.658 0.741 0.45
Ke 5750 3.5 -0.5 0.705 0.616 0.755 0.46
Ke 6000 3.5 -0.5 0.674 0.604 0.769 0.44
Ke 4500 3.5 +0.0 0.732 0.891 0.663 0.39
Ke 4750 3.5 +0.0 0.736 0.836 0.676 0.41
Ke 5000 3.5 +0.0 0.736 0.778 0.693 0.43
Ke 5250 3.5 +0.0 0.737 0.712 0.713 0.45
Ke 5500 3.5 +0.0 0.732 0.651 0.734 0.47
Ke 5750 3.5 +0.0 0.708 0.620 0.753 0.46
Ke 6000 3.5 +0.0 0.657 0.625 0.769 0.43
Ke 4500 3.5 +0.5 0.749 0.898 0.653 0.40
Ke 4750 3.5 +0.5 0.741 0.853 0.669 0.41
Ke 5000 3.5 +0.5 0.736 0.804 0.686 0.42
Ke 5000 4.0 -2.0 0.851 0.539 0.735 0.59
Ke 5250 4.0 -2.0 0.806 0.539 0.749 0.55
Ke 5500 4.0 -2.0 0.761 0.548 0.760 0.52
Ke 5750 4.0 -2.0 0.714 0.568 0.768 0.48
Ke 6000 4.0 -2.0 0.674 0.587 0.775 0.45
Ke 6250 4.0 -2.0 0.651 0.588 0.782 0.43
Ke 6500 4.0 -2.0 0.638 0.576 0.790 0.43
Ke 5000 4.0 -1.0 0.766 0.699 0.706 0.47
Ke 5250 4.0 -1.0 0.746 0.671 0.723 0.47
Ke 5500 4.0 -1.0 0.727 0.652 0.736 0.46
Ke 5750 4.0 -1.0 0.709 0.643 0.745 0.45
Ke 6000 4.0 -1.0 0.694 0.629 0.755 0.45
Ke 6250 4.0 -1.0 0.679 0.608 0.767 0.45
Ke 6500 4.0 -1.0 0.668 0.574 0.781 0.45
Ke 4500 4.0 -0.5 0.715 0.830 0.687 0.40
Ke 4750 4.0 -0.5 0.665 0.824 0.711 0.38
Ke 5000 4.0 -0.5 0.651 0.797 0.724 0.38
Ke 5250 4.0 -0.5 0.676 0.750 0.726 0.40
Ke 5500 4.0 -0.5 0.700 0.704 0.730 0.43
Ke 5750 4.0 -0.5 0.701 0.667 0.740 0.44
Ke 6000 4.0 -0.5 0.689 0.633 0.755 0.44
Ke 6250 4.0 -0.5 0.680 0.599 0.769 0.45
Ke 6500 4.0 -0.5 0.676 0.564 0.781 0.46
Ke 4500 4.0 +0.0 0.747 0.877 0.660 0.41
Ke 4750 4.0 +0.0 0.741 0.835 0.675 0.42
Ke 5000 4.0 +0.0 0.735 0.788 0.691 0.43
Ke 5250 4.0 +0.0 0.732 0.734 0.708 0.44
Ke 5500 4.0 +0.0 0.728 0.686 0.725 0.45
Ke 5750 4.0 +0.0 0.721 0.653 0.738 0.46
Ke 6000 4.0 +0.0 0.706 0.632 0.750 0.46
Ke 6250 4.0 +0.0 0.687 0.608 0.764 0.45
Ke 6500 4.0 +0.0 0.664 0.582 0.780 0.44
Ke 4500 4.0 +0.5 0.751 0.898 0.652 0.40
Ke 4750 4.0 +0.5 0.740 0.868 0.665 0.41
Ke 5000 4.0 +0.5 0.733 0.831 0.679 0.41
Ke 5250 4.0 +0.5 0.731 0.785 0.693 0.42
Ke 5500 4.0 +0.5 0.735 0.733 0.707 0.44
Ke 5000 4.5 -2.0 0.938 0.452 0.748 0.69
Ke 5250 4.5 -2.0 0.890 0.458 0.758 0.65
Ke 5500 4.5 -2.0 0.833 0.478 0.765 0.60
Ke 5750 4.5 -2.0 0.769 0.515 0.769 0.54
Ke 6000 4.5 -2.0 0.715 0.557 0.771 0.49
Ke 6250 4.5 -2.0 0.682 0.588 0.772 0.45
Ke 6500 4.5 -2.0 0.669 0.603 0.772 0.44
Ke 5000 4.5 -1.0 0.795 0.684 0.700 0.49
Ke 5250 4.5 -1.0 0.796 0.623 0.721 0.52
Ke 5500 4.5 -1.0 0.786 0.587 0.737 0.52
Ke 5750 4.5 -1.0 0.758 0.582 0.748 0.51
Ke 6000 4.5 -1.0 0.725 0.589 0.757 0.48
Ke 6250 4.5 -1.0 0.698 0.591 0.765 0.46
Ke 6500 4.5 -1.0 0.675 0.589 0.774 0.45
Ke 4500 4.5 -0.5 0.737 0.774 0.694 0.43
Ke 4750 4.5 -0.5 0.739 0.749 0.700 0.44
Ke 5000 4.5 -0.5 0.739 0.725 0.708 0.45
Ke 5250 4.5 -0.5 0.736 0.701 0.717 0.45
Ke 5500 4.5 -0.5 0.729 0.678 0.727 0.46
Ke 5750 4.5 -0.5 0.720 0.653 0.738 0.46
Ke 6000 4.5 -0.5 0.710 0.629 0.749 0.46
Ke 6250 4.5 -0.5 0.700 0.604 0.760 0.46
Ke 6500 4.5 -0.5 0.689 0.582 0.771 0.46
Ke 6750 4.5 -0.5 0.676 0.565 0.781 0.46
Ke 7000 4.5 -0.5 0.657 0.553 0.791 0.45
Ke 4500 4.5 +0.0 0.756 0.857 0.661 0.42
Ke 4750 4.5 +0.0 0.756 0.810 0.675 0.43
Ke 5000 4.5 +0.0 0.753 0.769 0.689 0.44
Ke 5250 4.5 +0.0 0.748 0.733 0.702 0.45
Ke 5500 4.5 +0.0 0.738 0.703 0.715 0.45
Ke 5750 4.5 +0.0 0.727 0.670 0.730 0.46
Ke 6000 4.5 +0.0 0.716 0.638 0.744 0.46
Ke 6250 4.5 +0.0 0.712 0.608 0.755 0.47
Ke 6500 4.5 +0.0 0.707 0.581 0.766 0.47
Ke 6750 4.5 +0.0 0.698 0.551 0.778 0.48
Ke 7000 4.5 +0.0 0.686 0.517 0.793 0.48
Ke 4500 4.5 +0.5 0.663 0.884 0.696 0.36
Ke 4750 4.5 +0.5 0.715 0.855 0.680 0.40
Ke 5000 4.5 +0.5 0.741 0.826 0.677 0.42
Ke 5250 4.5 +0.5 0.741 0.793 0.687 0.43
Ke 5500 4.5 +0.5 0.727 0.753 0.704 0.43
Ke 5750 4.5 +0.5 0.723 0.710 0.719 0.44
Ke 6000 4.5 +0.5 0.732 0.663 0.730 0.46
Ke 5000 5.0 -2.0 0.973 0.404 0.762 0.74
Ke 5250 5.0 -2.0 0.941 0.413 0.766 0.71
Ke 5500 5.0 -2.0 0.909 0.423 0.769 0.68
Ke 5000 5.0 -1.0 0.815 0.654 0.703 0.52
Ke 5250 5.0 -1.0 0.812 0.615 0.718 0.53
Ke 5500 5.0 -1.0 0.815 0.572 0.733 0.55
Ke 4500 5.0 -0.5 0.742 0.723 0.707 0.45
Ke 4750 5.0 -0.5 0.740 0.757 0.698 0.44
Ke 4500 5.0 +0.0 0.764 0.797 0.676 0.44
Ke 4750 5.0 +0.0 0.783 0.775 0.674 0.46
Ke 5000 5.0 +0.0 0.788 0.749 0.681 0.47
Ke 5250 5.0 +0.0 0.779 0.717 0.695 0.47
Ke 5500 5.0 +0.0 0.757 0.677 0.717 0.47
Ke 5000 5.0 +0.5 0.748 0.821 0.676 0.42
Ke 5250 5.0 +0.5 0.749 0.779 0.687 0.44
Ke 5500 5.0 +0.5 0.751 0.738 0.699 0.45
TE 4000 1.5 -1.0 0.668 0.798 0.716 0.38
TE 4250 1.5 -1.0 0.661 0.733 0.737 0.40
TE 4500 1.5 -1.0 0.662 0.660 0.757 0.42
TE 4000 2.0 -2.0 0.710 0.711 0.724 0.43
TE 4250 2.0 -2.0 0.714 0.628 0.748 0.46
TE 4500 2.0 -2.0 0.736 0.533 0.773 0.51
TE 4000 2.0 -1.0 0.656 0.825 0.714 0.37
TE 4250 2.0 -1.0 0.655 0.765 0.730 0.39
TE 4500 2.0 -1.0 0.659 0.700 0.746 0.41
TE 4000 2.0 -0.5 0.634 0.792 0.732 0.37
TE 4250 2.0 -0.5 0.627 0.760 0.743 0.37
TE 4500 2.0 -0.5 0.620 0.726 0.755 0.37
TE 4000 2.0 +0.0 0.643 0.867 0.710 0.35
TE 4250 2.0 +0.0 0.669 0.773 0.723 0.39
TE 4500 2.0 +0.0 0.672 0.697 0.742 0.41
TE 4750 2.0 +0.0 0.651 0.633 0.769 0.42
TE 5000 2.0 +0.0 0.602 0.578 0.801 0.40
TE 4000 2.5 -2.0 0.692 0.695 0.735 0.43
TE 4250 2.5 -2.0 0.733 0.616 0.746 0.48
TE 4500 2.5 -2.0 0.757 0.557 0.758 0.51
TE 4750 2.5 -2.0 0.758 0.519 0.771 0.53
TE 5000 2.5 -2.0 0.727 0.503 0.786 0.51
TE 5250 2.5 -2.0 0.659 0.513 0.803 0.46
TE 5500 2.5 -2.0 0.561 0.555 0.821 0.38
TE 4000 2.5 -1.0 0.662 0.801 0.718 0.38
TE 4250 2.5 -1.0 0.658 0.760 0.730 0.39
TE 4500 2.5 -1.0 0.658 0.715 0.743 0.40
TE 4000 2.5 -0.5 0.641 0.796 0.728 0.37
TE 4250 2.5 -0.5 0.620 0.798 0.736 0.36
TE 4500 2.5 -0.5 0.606 0.775 0.748 0.35
TE 4750 2.5 -0.5 0.600 0.722 0.764 0.36
TE 5000 2.5 -0.5 0.609 0.634 0.783 0.39
TE 4000 2.5 +0.0 0.653 0.843 0.711 0.36
TE 4250 2.5 +0.0 0.653 0.803 0.721 0.37
TE 4500 2.5 +0.0 0.653 0.761 0.733 0.39
TE 4750 2.5 +0.0 0.651 0.715 0.745 0.40
TE 5000 2.5 +0.0 0.651 0.664 0.760 0.41
TE 4000 2.5 +0.5 0.643 0.888 0.704 0.35
TE 4250 2.5 +0.5 0.661 0.833 0.710 0.37
TE 4500 2.5 +0.5 0.682 0.778 0.716 0.40
TE 4500 3.0 -1.0 0.663 0.740 0.734 0.40
TE 4750 3.0 -1.0 0.646 0.705 0.750 0.40
TE 5000 3.0 -1.0 0.630 0.666 0.767 0.40
TE 5250 3.0 -1.0 0.618 0.623 0.783 0.40
TE 5500 3.0 -1.0 0.611 0.573 0.800 0.41
TE 5000 3.0 -0.5 0.599 0.690 0.772 0.37
TE 5250 3.0 -0.5 0.601 0.640 0.785 0.39
TE 5500 3.0 -0.5 0.607 0.589 0.797 0.40
TE 4500 3.0 +0.0 0.655 0.781 0.726 0.38
TE 4750 3.0 +0.0 0.658 0.717 0.742 0.40
TE 5000 3.0 +0.0 0.656 0.662 0.759 0.41
TE 5250 3.0 +0.0 0.648 0.612 0.776 0.42
TE 5500 3.0 +0.0 0.632 0.571 0.794 0.43
TE 4500 3.0 +0.5 0.667 0.797 0.717 0.38
TE 4750 3.0 +0.5 0.671 0.744 0.730 0.40
TE 5000 3.0 +0.5 0.679 0.688 0.742 0.42
TE 5000 3.5 -1.0 0.674 0.624 0.763 0.44
TE 5250 3.5 -1.0 0.654 0.590 0.781 0.43
TE 5500 3.5 -1.0 0.636 0.559 0.796 0.43
TE 5750 3.5 -1.0 0.618 0.534 0.809 0.43
TE 6000 3.5 -1.0 0.599 0.517 0.820 0.42
TE 4250 3.5 -0.5 0.668 0.735 0.733 0.40
TE 4500 3.5 -0.5 0.636 0.743 0.744 0.38
TE 4750 3.5 -0.5 0.616 0.729 0.756 0.37
TE 5000 3.5 -0.5 0.609 0.694 0.767 0.38
TE 5250 3.5 -0.5 0.619 0.633 0.780 0.40
TE 5500 3.5 -0.5 0.629 0.577 0.793 0.42
TE 5750 3.5 -0.5 0.622 0.541 0.806 0.43
TE 6000 3.5 -0.5 0.593 0.527 0.818 0.41
TE 4500 3.5 +0.0 0.668 0.777 0.722 0.39
TE 4750 3.5 +0.0 0.671 0.725 0.735 0.41
TE 5000 3.5 +0.0 0.671 0.671 0.750 0.42
TE 5250 3.5 +0.0 0.668 0.615 0.768 0.44
TE 5500 3.5 +0.0 0.661 0.561 0.787 0.45
TE 5750 3.5 +0.0 0.632 0.538 0.803 0.44
TE 6000 3.5 +0.0 0.579 0.543 0.818 0.40
TE 4500 3.5 +0.5 0.685 0.784 0.713 0.40
TE 4750 3.5 +0.5 0.679 0.739 0.728 0.41
TE 5000 3.5 +0.5 0.677 0.690 0.742 0.42
TE 5000 4.0 -2.0 0.809 0.455 0.781 0.59
TE 5250 4.0 -2.0 0.761 0.453 0.795 0.56
TE 5500 4.0 -2.0 0.708 0.462 0.806 0.51
TE 5750 4.0 -2.0 0.652 0.484 0.814 0.47
TE 6000 4.0 -2.0 0.606 0.505 0.821 0.43
TE 6250 4.0 -2.0 0.577 0.512 0.828 0.40
TE 6500 4.0 -2.0 0.563 0.503 0.834 0.40
TE 5000 4.0 -1.0 0.698 0.610 0.759 0.46
TE 5250 4.0 -1.0 0.676 0.583 0.775 0.45
TE 5500 4.0 -1.0 0.655 0.566 0.787 0.44
TE 5750 4.0 -1.0 0.635 0.559 0.796 0.43
TE 6000 4.0 -1.0 0.615 0.550 0.805 0.42
TE 6250 4.0 -1.0 0.599 0.530 0.816 0.42
TE 6500 4.0 -1.0 0.591 0.495 0.828 0.42
TE 4500 4.0 -0.5 0.653 0.716 0.744 0.40
TE 4750 4.0 -0.5 0.598 0.719 0.766 0.36
TE 5000 4.0 -0.5 0.580 0.699 0.777 0.36
TE 5250 4.0 -0.5 0.601 0.656 0.780 0.38
TE 5500 4.0 -0.5 0.624 0.614 0.784 0.41
TE 5750 4.0 -0.5 0.623 0.582 0.793 0.42
TE 6000 4.0 -0.5 0.609 0.554 0.806 0.42
TE 6250 4.0 -0.5 0.598 0.525 0.818 0.42
TE 6500 4.0 -0.5 0.592 0.493 0.828 0.42
TE 4500 4.0 +0.0 0.687 0.761 0.718 0.41
TE 4750 4.0 +0.0 0.679 0.725 0.732 0.41
TE 5000 4.0 +0.0 0.671 0.684 0.747 0.42
TE 5250 4.0 +0.0 0.665 0.635 0.763 0.43
TE 5500 4.0 +0.0 0.658 0.591 0.779 0.44
TE 5750 4.0 +0.0 0.646 0.562 0.792 0.44
TE 6000 4.0 +0.0 0.627 0.546 0.803 0.43
TE 6250 4.0 +0.0 0.606 0.528 0.814 0.42
TE 6500 4.0 +0.0 0.581 0.510 0.827 0.41
TE 4500 4.0 +0.5 0.687 0.786 0.711 0.40
TE 4750 4.0 +0.5 0.681 0.751 0.723 0.40
TE 5000 4.0 +0.5 0.676 0.714 0.736 0.41
TE 5250 4.0 +0.5 0.672 0.672 0.750 0.42
TE 5500 4.0 +0.5 0.673 0.623 0.764 0.44
TE 5000 4.5 -2.0 0.917 0.374 0.790 0.71
TE 5250 4.5 -2.0 0.865 0.379 0.800 0.66
TE 5500 4.5 -2.0 0.796 0.400 0.807 0.60
TE 5750 4.5 -2.0 0.719 0.435 0.813 0.53
TE 6000 4.5 -2.0 0.653 0.476 0.816 0.47
TE 6250 4.5 -2.0 0.612 0.507 0.819 0.43
TE 6500 4.5 -2.0 0.592 0.525 0.820 0.41
TE 5000 4.5 -1.0 0.732 0.595 0.753 0.48
TE 5250 4.5 -1.0 0.732 0.542 0.771 0.50
TE 5500 4.5 -1.0 0.722 0.509 0.785 0.51
TE 5750 4.5 -1.0 0.692 0.503 0.796 0.49
TE 6000 4.5 -1.0 0.657 0.508 0.805 0.46
TE 6250 4.5 -1.0 0.623 0.514 0.813 0.44
TE 6500 4.5 -1.0 0.595 0.515 0.821 0.42
TE 4500 4.5 -0.5 0.682 0.664 0.748 0.43
TE 4750 4.5 -0.5 0.679 0.648 0.754 0.43
TE 5000 4.5 -0.5 0.673 0.632 0.761 0.43
TE 5250 4.5 -0.5 0.666 0.614 0.769 0.43
TE 5500 4.5 -0.5 0.656 0.593 0.779 0.43
TE 5750 4.5 -0.5 0.645 0.570 0.789 0.43
TE 6000 4.5 -0.5 0.633 0.548 0.800 0.43
TE 6250 4.5 -0.5 0.621 0.527 0.810 0.43
TE 6500 4.5 -0.5 0.607 0.509 0.819 0.43
TE 6750 4.5 -0.5 0.589 0.498 0.828 0.42
TE 7000 4.5 -0.5 0.564 0.492 0.837 0.40
TE 4500 4.5 +0.0 0.701 0.740 0.719 0.42
TE 4750 4.5 +0.0 0.698 0.702 0.731 0.43
TE 5000 4.5 +0.0 0.694 0.666 0.743 0.44
TE 5250 4.5 +0.0 0.685 0.635 0.756 0.44
TE 5500 4.5 +0.0 0.672 0.607 0.769 0.44
TE 5750 4.5 +0.0 0.657 0.579 0.783 0.44
TE 6000 4.5 +0.0 0.641 0.552 0.796 0.44
TE 6250 4.5 +0.0 0.633 0.527 0.806 0.44
TE 6500 4.5 +0.0 0.625 0.504 0.816 0.44
TE 6750 4.5 +0.0 0.612 0.482 0.826 0.44
TE 7000 4.5 +0.0 0.594 0.458 0.839 0.43
TE 4500 4.5 +0.5 0.610 0.771 0.747 0.36
TE 4750 4.5 +0.5 0.661 0.743 0.734 0.39
TE 5000 4.5 +0.5 0.685 0.715 0.732 0.42
TE 5250 4.5 +0.5 0.684 0.682 0.743 0.43
TE 5500 4.5 +0.5 0.667 0.644 0.760 0.43
TE 5750 4.5 +0.5 0.660 0.603 0.775 0.43
TE 6000 4.5 +0.5 0.663 0.563 0.786 0.45
TE 5000 5.0 -2.0 0.960 0.333 0.802 0.76
TE 5250 5.0 -2.0 0.923 0.342 0.805 0.73
TE 5500 5.0 -2.0 0.888 0.351 0.808 0.70
TE 5000 5.0 -1.0 0.752 0.573 0.754 0.51
TE 5250 5.0 -1.0 0.749 0.537 0.767 0.52
TE 5500 5.0 -1.0 0.751 0.499 0.780 0.53
TE 4500 5.0 -0.5 0.691 0.622 0.758 0.45
TE 4750 5.0 -0.5 0.681 0.658 0.751 0.43
TE 4500 5.0 +0.0 0.715 0.683 0.730 0.45
TE 4750 5.0 +0.0 0.734 0.666 0.729 0.46
TE 5000 5.0 +0.0 0.736 0.645 0.735 0.47
TE 5250 5.0 +0.0 0.722 0.621 0.748 0.47
TE 5500 5.0 +0.0 0.695 0.587 0.768 0.46
TE 5000 5.0 +0.5 0.694 0.711 0.730 0.42
TE 5250 5.0 +0.5 0.695 0.671 0.742 0.44
TE 5500 5.0 +0.5 0.696 0.632 0.753 0.45
MO 4000 1.5 -1.0 0.789 1.004 0.604 0.39
MO 4250 1.5 -1.0 0.780 0.918 0.633 0.41
MO 4500 1.5 -1.0 0.778 0.823 0.662 0.44
MO 4000 2.0 -2.0 0.816 0.927 0.614 0.43
MO 4250 2.0 -2.0 0.817 0.820 0.646 0.46
MO 4500 2.0 -2.0 0.838 0.700 0.678 0.52
MO 4000 2.0 -1.0 0.775 1.050 0.599 0.37
MO 4250 2.0 -1.0 0.776 0.963 0.622 0.40
MO 4500 2.0 -1.0 0.783 0.870 0.645 0.43
MO 4000 2.0 -0.5 0.756 1.005 0.620 0.38
MO 4250 2.0 -0.5 0.746 0.956 0.638 0.38
MO 4500 2.0 -0.5 0.738 0.904 0.656 0.39
MO 4000 2.0 +0.0 0.768 1.063 0.600 0.37
MO 4250 2.0 +0.0 0.781 0.956 0.621 0.40
MO 4500 2.0 +0.0 0.780 0.863 0.649 0.43
MO 4750 2.0 +0.0 0.761 0.778 0.683 0.44
MO 5000 2.0 +0.0 0.727 0.694 0.722 0.45
MO 4000 2.5 -2.0 0.799 0.898 0.630 0.43
MO 4250 2.5 -2.0 0.833 0.800 0.645 0.48
MO 4500 2.5 -2.0 0.855 0.726 0.662 0.52
MO 4750 2.5 -2.0 0.859 0.674 0.679 0.54
MO 5000 2.5 -2.0 0.838 0.646 0.697 0.54
MO 5250 2.5 -2.0 0.786 0.646 0.716 0.50
MO 5500 2.5 -2.0 0.706 0.676 0.736 0.44
MO 4000 2.5 -1.0 0.778 1.028 0.604 0.38
MO 4250 2.5 -1.0 0.778 0.959 0.622 0.40
MO 4500 2.5 -1.0 0.783 0.886 0.641 0.42
MO 4000 2.5 -0.5 0.762 1.019 0.614 0.38
MO 4250 2.5 -0.5 0.740 1.009 0.628 0.37
MO 4500 2.5 -0.5 0.726 0.967 0.645 0.37
MO 4750 2.5 -0.5 0.725 0.887 0.667 0.39
MO 5000 2.5 -0.5 0.745 0.767 0.693 0.44
MO 4000 2.5 +0.0 0.775 1.059 0.597 0.37
MO 4250 2.5 +0.0 0.769 0.997 0.617 0.39
MO 4500 2.5 +0.0 0.764 0.940 0.634 0.40
MO 4750 2.5 +0.0 0.761 0.889 0.650 0.41
MO 5000 2.5 +0.0 0.758 0.845 0.664 0.42
MO 4000 2.5 +0.5 0.765 1.134 0.584 0.35
MO 4250 2.5 +0.5 0.772 1.053 0.600 0.37
MO 4500 2.5 +0.5 0.783 0.969 0.617 0.40
MO 4500 3.0 -1.0 0.781 0.930 0.629 0.41
MO 4750 3.0 -1.0 0.766 0.881 0.650 0.42
MO 5000 3.0 -1.0 0.754 0.827 0.671 0.42
MO 5250 3.0 -1.0 0.745 0.768 0.692 0.44
MO 5500 3.0 -1.0 0.743 0.702 0.714 0.46
MO 5000 3.0 -0.5 0.730 0.843 0.677 0.41
MO 5250 3.0 -0.5 0.735 0.780 0.693 0.43
MO 5500 3.0 -0.5 0.746 0.714 0.709 0.45
MO 4500 3.0 +0.0 0.765 0.971 0.625 0.39
MO 4750 3.0 +0.0 0.766 0.902 0.644 0.41
MO 5000 3.0 +0.0 0.764 0.836 0.664 0.43
MO 5250 3.0 +0.0 0.760 0.773 0.684 0.44
MO 5500 3.0 +0.0 0.754 0.714 0.706 0.46
MO 4500 3.0 +0.5 0.772 0.990 0.617 0.39
MO 4750 3.0 +0.5 0.770 0.938 0.632 0.40
MO 5000 3.0 +0.5 0.771 0.883 0.647 0.42
MO 5000 3.5 -1.0 0.794 0.776 0.670 0.46
MO 5250 3.5 -1.0 0.778 0.729 0.692 0.47
MO 5500 3.5 -1.0 0.764 0.687 0.711 0.47
MO 5750 3.5 -1.0 0.749 0.653 0.727 0.48
MO 6000 3.5 -1.0 0.733 0.629 0.741 0.47
MO 4250 3.5 -0.5 0.771 0.942 0.630 0.40
MO 4500 3.5 -0.5 0.748 0.936 0.643 0.39
MO 4750 3.5 -0.5 0.735 0.908 0.657 0.39
MO 5000 3.5 -0.5 0.734 0.855 0.672 0.41
MO 5250 3.5 -0.5 0.749 0.775 0.689 0.44
MO 5500 3.5 -0.5 0.762 0.704 0.706 0.47
MO 5750 3.5 -0.5 0.759 0.657 0.722 0.48
MO 6000 3.5 -0.5 0.730 0.641 0.738 0.47
MO 4500 3.5 +0.0 0.773 0.968 0.622 0.40
MO 4750 3.5 +0.0 0.776 0.912 0.637 0.41
MO 5000 3.5 +0.0 0.777 0.849 0.655 0.43
MO 5250 3.5 +0.0 0.779 0.775 0.676 0.46
MO 5500 3.5 +0.0 0.779 0.705 0.699 0.48
MO 5750 3.5 +0.0 0.759 0.667 0.719 0.48
MO 6000 3.5 +0.0 0.710 0.667 0.737 0.45
MO 4500 3.5 +0.5 0.789 0.972 0.613 0.40
MO 4750 3.5 +0.5 0.779 0.927 0.631 0.41
MO 5000 3.5 +0.5 0.771 0.880 0.648 0.42
MO 5000 4.0 -2.0 0.880 0.600 0.701 0.58
MO 5250 4.0 -2.0 0.842 0.595 0.715 0.56
MO 5500 4.0 -2.0 0.803 0.599 0.727 0.53
MO 5750 4.0 -2.0 0.763 0.611 0.736 0.50
MO 6000 4.0 -2.0 0.730 0.620 0.745 0.47
MO 6250 4.0 -2.0 0.706 0.617 0.754 0.46
MO 6500 4.0 -2.0 0.691 0.602 0.764 0.46
MO 5000 4.0 -1.0 0.809 0.760 0.669 0.48
MO 5250 4.0 -1.0 0.791 0.727 0.687 0.48
MO 5500 4.0 -1.0 0.775 0.703 0.701 0.48
MO 5750 4.0 -1.0 0.760 0.688 0.712 0.47
MO 6000 4.0 -1.0 0.745 0.670 0.723 0.47
MO 6250 4.0 -1.0 0.733 0.641 0.737 0.47
MO 6500 4.0 -1.0 0.726 0.598 0.754 0.48
MO 4500 4.0 -0.5 0.755 0.909 0.647 0.40
MO 4750 4.0 -0.5 0.708 0.896 0.673 0.38
MO 5000 4.0 -0.5 0.697 0.862 0.687 0.38
MO 5250 4.0 -0.5 0.723 0.808 0.690 0.41
MO 5500 4.0 -0.5 0.749 0.757 0.694 0.44
MO 5750 4.0 -0.5 0.753 0.713 0.706 0.46
MO 6000 4.0 -0.5 0.744 0.671 0.723 0.47
MO 6250 4.0 -0.5 0.737 0.630 0.739 0.48
MO 6500 4.0 -0.5 0.736 0.588 0.754 0.49
MO 4500 4.0 +0.0 0.785 0.955 0.620 0.41
MO 4750 4.0 +0.0 0.778 0.909 0.636 0.41
MO 5000 4.0 +0.0 0.773 0.858 0.653 0.43
MO 5250 4.0 +0.0 0.772 0.799 0.672 0.44
MO 5500 4.0 +0.0 0.772 0.744 0.689 0.46
MO 5750 4.0 +0.0 0.768 0.705 0.703 0.47
MO 6000 4.0 +0.0 0.758 0.675 0.717 0.47
MO 6250 4.0 +0.0 0.741 0.644 0.733 0.47
MO 6500 4.0 +0.0 0.721 0.608 0.752 0.47
MO 4500 4.0 +0.5 0.791 0.971 0.613 0.40
MO 4750 4.0 +0.5 0.777 0.943 0.627 0.40
MO 5000 4.0 +0.5 0.768 0.906 0.642 0.41
MO 5250 4.0 +0.5 0.766 0.859 0.656 0.42
MO 5500 4.0 +0.5 0.773 0.800 0.671 0.44
MO 5000 4.5 -2.0 0.955 0.508 0.716 0.67
MO 5250 4.5 -2.0 0.914 0.511 0.727 0.64
MO 5500 4.5 -2.0 0.863 0.529 0.735 0.60
MO 5750 4.5 -2.0 0.809 0.561 0.739 0.55
MO 6000 4.5 -2.0 0.763 0.596 0.741 0.50
MO 6250 4.5 -2.0 0.735 0.620 0.743 0.48
MO 6500 4.5 -2.0 0.724 0.630 0.744 0.47
MO 5000 4.5 -1.0 0.834 0.745 0.664 0.50
MO 5250 4.5 -1.0 0.834 0.678 0.687 0.52
MO 5500 4.5 -1.0 0.827 0.638 0.705 0.53
MO 5750 4.5 -1.0 0.804 0.627 0.717 0.52
MO 6000 4.5 -1.0 0.776 0.628 0.726 0.50
MO 6250 4.5 -1.0 0.751 0.624 0.736 0.49
MO 6500 4.5 -1.0 0.730 0.617 0.746 0.48
MO 4500 4.5 -0.5 0.773 0.851 0.656 0.43
MO 4750 4.5 -0.5 0.777 0.819 0.663 0.44
MO 5000 4.5 -0.5 0.779 0.788 0.672 0.45
MO 5250 4.5 -0.5 0.778 0.760 0.682 0.46
MO 5500 4.5 -0.5 0.774 0.729 0.693 0.47
MO 5750 4.5 -0.5 0.768 0.699 0.705 0.47
MO 6000 4.5 -0.5 0.761 0.669 0.718 0.48
MO 6250 4.5 -0.5 0.754 0.638 0.730 0.48
MO 6500 4.5 -0.5 0.745 0.610 0.743 0.49
MO 6750 4.5 -0.5 0.733 0.587 0.755 0.49
MO 7000 4.5 -0.5 0.717 0.570 0.766 0.48
MO 4500 4.5 +0.0 0.791 0.936 0.622 0.41
MO 4750 4.5 +0.0 0.790 0.883 0.638 0.43
MO 5000 4.5 +0.0 0.787 0.838 0.653 0.44
MO 5250 4.5 +0.0 0.783 0.800 0.667 0.45
MO 5500 4.5 +0.0 0.777 0.764 0.681 0.46
MO 5750 4.5 +0.0 0.769 0.724 0.696 0.47
MO 6000 4.5 +0.0 0.764 0.683 0.712 0.48
MO 6250 4.5 +0.0 0.763 0.646 0.725 0.49
MO 6500 4.5 +0.0 0.762 0.611 0.737 0.50
MO 6750 4.5 +0.0 0.756 0.575 0.752 0.51
MO 7000 4.5 +0.0 0.746 0.535 0.769 0.52
MO 4500 4.5 +0.5 0.695 0.958 0.663 0.36
MO 4750 4.5 +0.5 0.747 0.929 0.645 0.39
MO 5000 4.5 +0.5 0.774 0.898 0.641 0.41
MO 5250 4.5 +0.5 0.775 0.864 0.651 0.43
MO 5500 4.5 +0.5 0.764 0.821 0.669 0.43
MO 5750 4.5 +0.5 0.763 0.771 0.684 0.45
MO 6000 4.5 +0.5 0.775 0.716 0.697 0.47
MO 5000 5.0 -2.0 0.986 0.455 0.733 0.72
MO 5250 5.0 -2.0 0.957 0.464 0.737 0.69
MO 5500 5.0 -2.0 0.929 0.472 0.740 0.67
MO 5000 5.0 -1.0 0.852 0.711 0.669 0.52
MO 5250 5.0 -1.0 0.849 0.668 0.685 0.53
MO 5500 5.0 -1.0 0.851 0.623 0.701 0.55
MO 4500 5.0 -0.5 0.774 0.796 0.672 0.45
MO 4750 5.0 -0.5 0.776 0.825 0.662 0.44
MO 4500 5.0 +0.0 0.797 0.872 0.639 0.44
MO 4750 5.0 +0.0 0.814 0.848 0.638 0.45
MO 5000 5.0 +0.0 0.818 0.818 0.646 0.46
MO 5250 5.0 +0.0 0.811 0.782 0.661 0.47
MO 5500 5.0 +0.0 0.792 0.736 0.684 0.48
MO 5000 5.0 +0.5 0.779 0.891 0.641 0.42
MO 5250 5.0 +0.5 0.781 0.847 0.653 0.43
MO 5500 5.0 +0.5 0.786 0.800 0.666 0.45
Co 4000 1.5 -1.0 0.718 0.898 0.667 0.39
Co 4250 1.5 -1.0 0.713 0.824 0.690 0.40
Co 4500 1.5 -1.0 0.715 0.743 0.712 0.43
Co 4000 2.0 -2.0 0.752 0.813 0.676 0.43
Co 4250 2.0 -2.0 0.757 0.721 0.702 0.46
Co 4500 2.0 -2.0 0.779 0.618 0.729 0.51
Co 4000 2.0 -1.0 0.705 0.933 0.664 0.37
Co 4250 2.0 -1.0 0.708 0.863 0.681 0.39
Co 4500 2.0 -1.0 0.716 0.788 0.699 0.41
Co 4000 2.0 -0.5 0.685 0.892 0.684 0.37
Co 4250 2.0 -0.5 0.678 0.856 0.696 0.37
Co 4500 2.0 -0.5 0.674 0.818 0.708 0.38
Co 4000 2.0 +0.0 0.695 0.961 0.662 0.36
Co 4250 2.0 +0.0 0.717 0.865 0.677 0.39
Co 4500 2.0 +0.0 0.721 0.782 0.699 0.42
Co 4750 2.0 +0.0 0.702 0.710 0.727 0.43
Co 5000 2.0 +0.0 0.661 0.642 0.763 0.42
Co 4000 2.5 -2.0 0.735 0.792 0.690 0.42
Co 4250 2.5 -2.0 0.775 0.705 0.700 0.48
Co 4500 2.5 -2.0 0.799 0.643 0.713 0.51
Co 4750 2.5 -2.0 0.802 0.602 0.727 0.53
Co 5000 2.5 -2.0 0.777 0.583 0.742 0.52
Co 5250 2.5 -2.0 0.720 0.590 0.759 0.48
Co 5500 2.5 -2.0 0.633 0.627 0.777 0.41
Co 4000 2.5 -1.0 0.708 0.910 0.669 0.38
Co 4250 2.5 -1.0 0.710 0.858 0.682 0.39
Co 4500 2.5 -1.0 0.715 0.804 0.695 0.41
Co 4000 2.5 -0.5 0.690 0.901 0.679 0.37
Co 4250 2.5 -0.5 0.672 0.903 0.687 0.36
Co 4500 2.5 -0.5 0.661 0.875 0.699 0.36
Co 4750 2.5 -0.5 0.659 0.812 0.716 0.38
Co 5000 2.5 -0.5 0.675 0.707 0.738 0.41
Co 4000 2.5 +0.0 0.703 0.944 0.662 0.37
Co 4250 2.5 +0.0 0.704 0.898 0.674 0.38
Co 4500 2.5 +0.0 0.703 0.853 0.686 0.39
Co 4750 2.5 +0.0 0.702 0.809 0.699 0.40
Co 5000 2.5 +0.0 0.701 0.763 0.712 0.41
Co 4000 2.5 +0.5 0.693 1.000 0.654 0.35
Co 4250 2.5 +0.5 0.708 0.939 0.661 0.37
Co 4500 2.5 +0.5 0.727 0.877 0.669 0.40
Co 4500 3.0 -1.0 0.717 0.838 0.684 0.40
Co 4750 3.0 -1.0 0.702 0.798 0.702 0.40
Co 5000 3.0 -1.0 0.690 0.753 0.719 0.41
Co 5250 3.0 -1.0 0.681 0.704 0.737 0.42
Co 5500 3.0 -1.0 0.677 0.649 0.755 0.43
Co 5000 3.0 -0.5 0.663 0.775 0.725 0.39
Co 5250 3.0 -0.5 0.668 0.720 0.738 0.41
Co 5500 3.0 -0.5 0.677 0.663 0.751 0.43
Co 4500 3.0 +0.0 0.705 0.879 0.678 0.38
Co 4750 3.0 +0.0 0.707 0.816 0.694 0.40
Co 5000 3.0 +0.0 0.707 0.757 0.711 0.42
Co 5250 3.0 +0.0 0.702 0.703 0.729 0.43
Co 5500 3.0 +0.0 0.692 0.655 0.747 0.44
Co 4500 3.0 +0.5 0.714 0.897 0.669 0.38
Co 4750 3.0 +0.5 0.716 0.846 0.682 0.40
Co 5000 3.0 +0.5 0.721 0.794 0.695 0.42
Co 5000 3.5 -1.0 0.733 0.706 0.716 0.45
Co 5250 3.5 -1.0 0.714 0.669 0.735 0.45
Co 5500 3.5 -1.0 0.699 0.634 0.751 0.45
Co 5750 3.5 -1.0 0.684 0.607 0.765 0.45
Co 6000 3.5 -1.0 0.668 0.588 0.776 0.44
Co 4250 3.5 -0.5 0.712 0.837 0.687 0.40
Co 4500 3.5 -0.5 0.687 0.843 0.696 0.38
Co 4750 3.5 -0.5 0.672 0.825 0.707 0.38
Co 5000 3.5 -0.5 0.670 0.783 0.720 0.39
Co 5250 3.5 -0.5 0.684 0.714 0.733 0.42
Co 5500 3.5 -0.5 0.697 0.650 0.747 0.44
Co 5750 3.5 -0.5 0.688 0.616 0.761 0.45
Co 6000 3.5 -0.5 0.664 0.599 0.774 0.44
Co 4500 3.5 +0.0 0.715 0.875 0.675 0.39
Co 4750 3.5 +0.0 0.719 0.825 0.687 0.41
Co 5000 3.5 +0.0 0.721 0.769 0.702 0.42
Co 5250 3.5 +0.0 0.722 0.705 0.721 0.44
Co 5500 3.5 +0.0 0.719 0.645 0.741 0.46
Co 5750 3.5 +0.0 0.696 0.615 0.759 0.45
Co 6000 3.5 +0.0 0.646 0.621 0.774 0.42
Co 4500 3.5 +0.5 0.731 0.881 0.666 0.40
Co 4750 3.5 +0.5 0.725 0.839 0.680 0.41
Co 5000 3.5 +0.5 0.721 0.793 0.695 0.42
Co 5000 4.0 -2.0 0.838 0.533 0.741 0.58
Co 5250 4.0 -2.0 0.795 0.532 0.755 0.55
Co 5500 4.0 -2.0 0.750 0.542 0.765 0.52
Co 5750 4.0 -2.0 0.705 0.562 0.773 0.48
Co 6000 4.0 -2.0 0.669 0.577 0.780 0.45
Co 6250 4.0 -2.0 0.644 0.580 0.787 0.43
Co 6500 4.0 -2.0 0.631 0.570 0.794 0.43
Co 5000 4.0 -1.0 0.751 0.692 0.714 0.46
Co 5250 4.0 -1.0 0.732 0.664 0.730 0.46
Co 5500 4.0 -1.0 0.715 0.645 0.742 0.46
Co 5750 4.0 -1.0 0.698 0.637 0.751 0.45
Co 6000 4.0 -1.0 0.683 0.625 0.760 0.44
Co 6250 4.0 -1.0 0.670 0.601 0.772 0.44
Co 6500 4.0 -1.0 0.663 0.564 0.785 0.45
Co 4500 4.0 -0.5 0.698 0.815 0.699 0.40
Co 4750 4.0 -0.5 0.649 0.813 0.720 0.37
Co 5000 4.0 -0.5 0.637 0.788 0.732 0.37
Co 5250 4.0 -0.5 0.662 0.742 0.734 0.40
Co 5500 4.0 -0.5 0.687 0.698 0.736 0.42
Co 5750 4.0 -0.5 0.690 0.661 0.747 0.44
Co 6000 4.0 -0.5 0.679 0.627 0.761 0.44
Co 6250 4.0 -0.5 0.672 0.592 0.774 0.45
Co 6500 4.0 -0.5 0.669 0.557 0.786 0.46
Co 4500 4.0 +0.0 0.730 0.860 0.672 0.40
Co 4750 4.0 +0.0 0.725 0.822 0.685 0.41
Co 5000 4.0 +0.0 0.720 0.779 0.700 0.42
Co 5250 4.0 +0.0 0.717 0.727 0.716 0.43
Co 5500 4.0 +0.0 0.715 0.679 0.732 0.45
Co 5750 4.0 +0.0 0.708 0.648 0.744 0.45
Co 6000 4.0 +0.0 0.695 0.626 0.755 0.45
Co 6250 4.0 +0.0 0.680 0.600 0.769 0.45
Co 6500 4.0 +0.0 0.657 0.576 0.784 0.44
Co 4500 4.0 +0.5 0.734 0.880 0.665 0.40
Co 4750 4.0 +0.5 0.724 0.853 0.677 0.40
Co 5000 4.0 +0.5 0.719 0.818 0.689 0.41
Co 5250 4.0 +0.5 0.717 0.776 0.702 0.42
Co 5500 4.0 +0.5 0.721 0.725 0.715 0.44
Co 5000 4.5 -2.0 0.927 0.445 0.754 0.68
Co 5250 4.5 -2.0 0.880 0.452 0.764 0.64
Co 5500 4.5 -2.0 0.823 0.472 0.770 0.59
Co 5750 4.5 -2.0 0.760 0.510 0.774 0.53
Co 6000 4.5 -2.0 0.706 0.551 0.776 0.48
Co 6250 4.5 -2.0 0.675 0.580 0.777 0.45
Co 6500 4.5 -2.0 0.662 0.594 0.776 0.44
Co 5000 4.5 -1.0 0.780 0.677 0.708 0.49
Co 5250 4.5 -1.0 0.782 0.617 0.728 0.51
Co 5500 4.5 -1.0 0.773 0.582 0.743 0.52
Co 5750 4.5 -1.0 0.747 0.577 0.754 0.50
Co 6000 4.5 -1.0 0.717 0.582 0.762 0.48
Co 6250 4.5 -1.0 0.690 0.584 0.770 0.46
Co 6500 4.5 -1.0 0.670 0.579 0.779 0.45
Co 4500 4.5 -0.5 0.721 0.758 0.705 0.43
Co 4750 4.5 -0.5 0.724 0.737 0.710 0.43
Co 5000 4.5 -0.5 0.724 0.716 0.717 0.44
Co 5250 4.5 -0.5 0.721 0.695 0.724 0.45
Co 5500 4.5 -0.5 0.716 0.672 0.734 0.45
Co 5750 4.5 -0.5 0.708 0.647 0.744 0.45
Co 6000 4.5 -0.5 0.700 0.622 0.755 0.45
Co 6250 4.5 -0.5 0.691 0.598 0.765 0.46
Co 6500 4.5 -0.5 0.682 0.576 0.776 0.46
Co 6750 4.5 -0.5 0.668 0.558 0.786 0.45
Co 7000 4.5 -0.5 0.650 0.547 0.795 0.44
Co 4500 4.5 +0.0 0.740 0.839 0.674 0.41
Co 4750 4.5 +0.0 0.740 0.797 0.686 0.43
Co 5000 4.5 +0.0 0.738 0.759 0.698 0.44
Co 5250 4.5 +0.0 0.733 0.727 0.710 0.44
Co 5500 4.5 +0.0 0.724 0.697 0.723 0.45
Co 5750 4.5 +0.0 0.713 0.666 0.737 0.45
Co 6000 4.5 +0.0 0.705 0.631 0.750 0.46
Co 6250 4.5 +0.0 0.701 0.602 0.761 0.46
Co 6500 4.5 +0.0 0.699 0.574 0.771 0.47
Co 6750 4.5 +0.0 0.691 0.545 0.783 0.47
Co 7000 4.5 +0.0 0.680 0.510 0.798 0.48
Co 4500 4.5 +0.5 0.648 0.864 0.708 0.36
Co 4750 4.5 +0.5 0.700 0.840 0.691 0.39
Co 5000 4.5 +0.5 0.726 0.814 0.687 0.41
Co 5250 4.5 +0.5 0.727 0.783 0.695 0.42
Co 5500 4.5 +0.5 0.714 0.745 0.712 0.43
Co 5750 4.5 +0.5 0.711 0.702 0.726 0.44
Co 6000 4.5 +0.5 0.720 0.656 0.737 0.46
Co 5000 5.0 -2.0 0.963 0.397 0.768 0.73
Co 5250 5.0 -2.0 0.930 0.408 0.771 0.70
Co 5500 5.0 -2.0 0.899 0.419 0.774 0.67
Co 5000 5.0 -1.0 0.799 0.647 0.711 0.51
Co 5250 5.0 -1.0 0.798 0.609 0.725 0.52
Co 5500 5.0 -1.0 0.801 0.568 0.739 0.54
Co 4500 5.0 -0.5 0.727 0.708 0.718 0.45
Co 4750 5.0 -0.5 0.724 0.745 0.708 0.43
Co 4500 5.0 +0.0 0.749 0.778 0.688 0.44
Co 4750 5.0 +0.0 0.769 0.760 0.685 0.45
Co 5000 5.0 +0.0 0.774 0.738 0.690 0.46
Co 5250 5.0 +0.0 0.765 0.709 0.703 0.47
Co 5500 5.0 +0.0 0.743 0.671 0.724 0.47
Co 5000 5.0 +0.5 0.734 0.807 0.686 0.42
Co 5250 5.0 +0.5 0.736 0.767 0.697 0.43
Co 5500 5.0 +0.5 0.740 0.726 0.707 0.45
Ga 4000 1.5 -1.0 0.729 0.918 0.657 0.39
Ga 4250 1.5 -1.0 0.723 0.843 0.680 0.40
Ga 4500 1.5 -1.0 0.725 0.760 0.703 0.43
Ga 4000 2.0 -2.0 0.761 0.835 0.666 0.43
Ga 4250 2.0 -2.0 0.765 0.742 0.692 0.46
Ga 4500 2.0 -2.0 0.787 0.636 0.719 0.51
Ga 4000 2.0 -1.0 0.715 0.955 0.654 0.37
Ga 4250 2.0 -1.0 0.718 0.883 0.671 0.39
Ga 4500 2.0 -1.0 0.727 0.806 0.689 0.42
Ga 4000 2.0 -0.5 0.695 0.913 0.674 0.37
Ga 4250 2.0 -0.5 0.689 0.876 0.686 0.38
Ga 4500 2.0 -0.5 0.684 0.837 0.699 0.38
Ga 4000 2.0 +0.0 0.706 0.980 0.652 0.36
Ga 4250 2.0 +0.0 0.727 0.882 0.667 0.39
Ga 4500 2.0 +0.0 0.730 0.799 0.690 0.42
Ga 4750 2.0 +0.0 0.712 0.725 0.719 0.43
Ga 5000 2.0 +0.0 0.672 0.654 0.755 0.43
Ga 4000 2.5 -2.0 0.744 0.812 0.680 0.42
Ga 4250 2.5 -2.0 0.783 0.725 0.691 0.47
Ga 4500 2.5 -2.0 0.808 0.661 0.703 0.51
Ga 4750 2.5 -2.0 0.811 0.619 0.717 0.53
Ga 5000 2.5 -2.0 0.787 0.599 0.733 0.52
Ga 5250 2.5 -2.0 0.733 0.603 0.749 0.48
Ga 5500 2.5 -2.0 0.649 0.639 0.768 0.42
Ga 4000 2.5 -1.0 0.719 0.932 0.658 0.38
Ga 4250 2.5 -1.0 0.721 0.878 0.671 0.39
Ga 4500 2.5 -1.0 0.726 0.822 0.685 0.41
Ga 4000 2.5 -0.5 0.701 0.923 0.669 0.37
Ga 4250 2.5 -0.5 0.683 0.925 0.677 0.36
Ga 4500 2.5 -0.5 0.672 0.895 0.690 0.36
Ga 4750 2.5 -0.5 0.671 0.828 0.707 0.38
Ga 5000 2.5 -0.5 0.688 0.722 0.729 0.42
Ga 4000 2.5 +0.0 0.713 0.965 0.652 0.37
Ga 4250 2.5 +0.0 0.714 0.917 0.664 0.38
Ga 4500 2.5 +0.0 0.713 0.872 0.677 0.39
Ga 4750 2.5 +0.0 0.712 0.827 0.689 0.40
Ga 5000 2.5 +0.0 0.710 0.783 0.703 0.41
Ga 4000 2.5 +0.5 0.703 1.023 0.643 0.35
Ga 4250 2.5 +0.5 0.718 0.960 0.651 0.37
Ga 4500 2.5 +0.5 0.736 0.895 0.660 0.40
Ga 4500 3.0 -1.0 0.727 0.859 0.674 0.40
Ga 4750 3.0 -1.0 0.713 0.816 0.692 0.41
Ga 5000 3.0 -1.0 0.702 0.771 0.710 0.41
Ga 5250 3.0 -1.0 0.694 0.719 0.728 0.42
Ga 5500 3.0 -1.0 0.690 0.663 0.746 0.44
Ga 5000 3.0 -0.5 0.675 0.791 0.715 0.39
Ga 5250 3.0 -0.5 0.681 0.735 0.728 0.41
Ga 5500 3.0 -0.5 0.691 0.676 0.742 0.43
Ga 4500 3.0 +0.0 0.715 0.899 0.669 0.38
Ga 4750 3.0 +0.0 0.717 0.834 0.685 0.40
Ga 5000 3.0 +0.0 0.717 0.774 0.702 0.42
Ga 5250 3.0 +0.0 0.713 0.720 0.720 0.43
Ga 5500 3.0 +0.0 0.705 0.669 0.739 0.44
Ga 4500 3.0 +0.5 0.723 0.915 0.660 0.38
Ga 4750 3.0 +0.5 0.725 0.866 0.673 0.40
Ga 5000 3.0 +0.5 0.730 0.813 0.686 0.42
Ga 5000 3.5 -1.0 0.743 0.724 0.707 0.45
Ga 5250 3.5 -1.0 0.727 0.683 0.726 0.45
Ga 5500 3.5 -1.0 0.712 0.648 0.742 0.45
Ga 5750 3.5 -1.0 0.698 0.618 0.757 0.45
Ga 6000 3.5 -1.0 0.683 0.598 0.768 0.45
Ga 4250 3.5 -0.5 0.721 0.858 0.677 0.40
Ga 4500 3.5 -0.5 0.696 0.863 0.687 0.38
Ga 4750 3.5 -0.5 0.683 0.844 0.698 0.38
Ga 5000 3.5 -0.5 0.682 0.800 0.710 0.39
Ga 5250 3.5 -0.5 0.696 0.730 0.724 0.42
Ga 5500 3.5 -0.5 0.711 0.663 0.738 0.45
Ga 5750 3.5 -0.5 0.706 0.624 0.752 0.46
Ga 6000 3.5 -0.5 0.679 0.609 0.766 0.45
Ga 4500 3.5 +0.0 0.725 0.895 0.665 0.39
Ga 4750 3.5 +0.0 0.729 0.844 0.677 0.41
Ga 5000 3.5 +0.0 0.731 0.787 0.693 0.42
Ga 5250 3.5 +0.0 0.733 0.722 0.712 0.44
Ga 5500 3.5 +0.0 0.730 0.660 0.732 0.46
Ga 5750 3.5 +0.0 0.708 0.628 0.750 0.46
Ga 6000 3.5 +0.0 0.659 0.633 0.766 0.43
Ga 4500 3.5 +0.5 0.740 0.900 0.657 0.40
Ga 4750 3.5 +0.5 0.734 0.857 0.671 0.40
Ga 5000 3.5 +0.5 0.729 0.812 0.686 0.42
Ga 5000 4.0 -2.0 0.845 0.548 0.733 0.58
Ga 5250 4.0 -2.0 0.803 0.548 0.746 0.55
Ga 5500 4.0 -2.0 0.761 0.556 0.757 0.52
Ga 5750 4.0 -2.0 0.718 0.574 0.764 0.48
Ga 6000 4.0 -2.0 0.682 0.588 0.772 0.45
Ga 6250 4.0 -2.0 0.658 0.590 0.779 0.44
Ga 6500 4.0 -2.0 0.645 0.578 0.787 0.43
Ga 5000 4.0 -1.0 0.762 0.708 0.705 0.47
Ga 5250 4.0 -1.0 0.743 0.680 0.721 0.46
Ga 5500 4.0 -1.0 0.727 0.660 0.733 0.46
Ga 5750 4.0 -1.0 0.710 0.651 0.742 0.45
Ga 6000 4.0 -1.0 0.696 0.637 0.752 0.45
Ga 6250 4.0 -1.0 0.685 0.611 0.763 0.45
Ga 6500 4.0 -1.0 0.677 0.574 0.778 0.46
Ga 4500 4.0 -0.5 0.707 0.835 0.689 0.40
Ga 4750 4.0 -0.5 0.659 0.832 0.711 0.37
Ga 5000 4.0 -0.5 0.647 0.806 0.723 0.37
Ga 5250 4.0 -0.5 0.673 0.759 0.725 0.40
Ga 5500 4.0 -0.5 0.700 0.713 0.727 0.43
Ga 5750 4.0 -0.5 0.703 0.674 0.738 0.44
Ga 6000 4.0 -0.5 0.694 0.638 0.752 0.45
Ga 6250 4.0 -0.5 0.687 0.602 0.765 0.45
Ga 6500 4.0 -0.5 0.684 0.566 0.778 0.46
Ga 4500 4.0 +0.0 0.739 0.880 0.663 0.40
Ga 4750 4.0 +0.0 0.733 0.841 0.676 0.41
Ga 5000 4.0 +0.0 0.729 0.797 0.691 0.42
Ga 5250 4.0 +0.0 0.727 0.744 0.707 0.43
Ga 5500 4.0 +0.0 0.727 0.694 0.722 0.45
Ga 5750 4.0 +0.0 0.720 0.663 0.735 0.45
Ga 6000 4.0 +0.0 0.708 0.639 0.747 0.45
Ga 6250 4.0 +0.0 0.692 0.613 0.760 0.45
Ga 6500 4.0 +0.0 0.672 0.584 0.776 0.45
Ga 4500 4.0 +0.5 0.742 0.898 0.656 0.40
Ga 4750 4.0 +0.5 0.733 0.872 0.668 0.40
Ga 5000 4.0 +0.5 0.727 0.837 0.680 0.41
Ga 5250 4.0 +0.5 0.726 0.795 0.692 0.42
Ga 5500 4.0 +0.5 0.731 0.743 0.706 0.44
Ga 5000 4.5 -2.0 0.929 0.460 0.746 0.68
Ga 5250 4.5 -2.0 0.885 0.466 0.756 0.64
Ga 5500 4.5 -2.0 0.830 0.486 0.762 0.59
Ga 5750 4.5 -2.0 0.770 0.523 0.766 0.54
Ga 6000 4.5 -2.0 0.719 0.563 0.768 0.49
Ga 6250 4.5 -2.0 0.689 0.590 0.769 0.46
Ga 6500 4.5 -2.0 0.680 0.600 0.769 0.45
Ga 5000 4.5 -1.0 0.789 0.693 0.699 0.49
Ga 5250 4.5 -1.0 0.791 0.632 0.719 0.51
Ga 5500 4.5 -1.0 0.784 0.596 0.735 0.52
Ga 5750 4.5 -1.0 0.760 0.589 0.745 0.50
Ga 6000 4.5 -1.0 0.729 0.594 0.754 0.48
Ga 6250 4.5 -1.0 0.704 0.594 0.762 0.47
Ga 6500 4.5 -1.0 0.683 0.590 0.771 0.45
Ga 4500 4.5 -0.5 0.729 0.778 0.696 0.43
Ga 4750 4.5 -0.5 0.733 0.755 0.701 0.43
Ga 5000 4.5 -0.5 0.733 0.733 0.708 0.44
Ga 5250 4.5 -0.5 0.734 0.707 0.716 0.45
Ga 5500 4.5 -0.5 0.727 0.687 0.725 0.45
Ga 5750 4.5 -0.5 0.721 0.660 0.735 0.46
Ga 6000 4.5 -0.5 0.713 0.635 0.746 0.46
Ga 6250 4.5 -0.5 0.705 0.609 0.757 0.46
Ga 6500 4.5 -0.5 0.696 0.585 0.768 0.46
Ga 6750 4.5 -0.5 0.684 0.566 0.778 0.46
Ga 7000 4.5 -0.5 0.666 0.553 0.788 0.45
Ga 4500 4.5 +0.0 0.748 0.859 0.665 0.41
Ga 4750 4.5 +0.0 0.748 0.815 0.677 0.43
Ga 5000 4.5 +0.0 0.746 0.778 0.689 0.44
Ga 5250 4.5 +0.0 0.742 0.744 0.701 0.44
Ga 5500 4.5 +0.0 0.734 0.714 0.714 0.45
Ga 5750 4.5 +0.0 0.725 0.680 0.728 0.45
Ga 6000 4.5 +0.0 0.717 0.645 0.741 0.46
Ga 6250 4.5 +0.0 0.715 0.614 0.752 0.47
Ga 6500 4.5 +0.0 0.713 0.584 0.763 0.48
Ga 6750 4.5 +0.0 0.706 0.553 0.775 0.48
Ga 7000 4.5 +0.0 0.696 0.517 0.790 0.49
Ga 4500 4.5 +0.5 0.655 0.883 0.700 0.36
Ga 4750 4.5 +0.5 0.708 0.859 0.683 0.39
Ga 5000 4.5 +0.5 0.735 0.832 0.678 0.41
Ga 5250 4.5 +0.5 0.736 0.802 0.686 0.42
Ga 5500 4.5 +0.5 0.723 0.762 0.703 0.43
Ga 5750 4.5 +0.5 0.721 0.719 0.717 0.44
Ga 6000 4.5 +0.5 0.731 0.671 0.728 0.46
Ga 5000 5.0 -2.0 0.965 0.410 0.761 0.73
Ga 5250 5.0 -2.0 0.934 0.421 0.764 0.70
Ga 5500 5.0 -2.0 0.904 0.431 0.766 0.67
Ga 5000 5.0 -1.0 0.809 0.661 0.703 0.51
Ga 5250 5.0 -1.0 0.807 0.624 0.717 0.52
Ga 5500 5.0 -1.0 0.811 0.581 0.731 0.54
Ga 4500 5.0 -0.5 0.734 0.726 0.710 0.44
Ga 4750 5.0 -0.5 0.732 0.763 0.699 0.43
Ga 4500 5.0 +0.0 0.756 0.797 0.679 0.44
Ga 4750 5.0 +0.0 0.775 0.780 0.676 0.45
Ga 5000 5.0 +0.0 0.781 0.756 0.681 0.46
Ga 5250 5.0 +0.0 0.773 0.727 0.694 0.47
Ga 5500 5.0 +0.0 0.752 0.687 0.715 0.47
Ga 5000 5.0 +0.5 0.741 0.826 0.677 0.42
Ga 5250 5.0 +0.5 0.743 0.785 0.688 0.43
Ga 5500 5.0 +0.5 0.748 0.744 0.699 0.45
U  4000 1.5 -1.0 0.894 1.650 0.391 0.28
U  4250 1.5 -1.0 0.884 1.469 0.436 0.32
U  4500 1.5 -1.0 0.884 1.276 0.481 0.37
U  4000 2.0 -2.0 0.903 1.679 0.379 0.28
U  4250 2.0 -2.0 0.910 1.446 0.424 0.33
U  4500 2.0 -2.0 0.938 1.204 0.469 0.41
U  4000 2.0 -1.0 0.873 1.705 0.395 0.27
U  4250 2.0 -1.0 0.884 1.510 0.426 0.31
U  4500 2.0 -1.0 0.906 1.314 0.458 0.36
U  4000 2.0 -0.5 0.830 1.530 0.458 0.29
U  4250 2.0 -0.5 0.843 1.445 0.467 0.31
U  4500 2.0 -0.5 0.858 1.361 0.476 0.33
U  4000 2.0 +0.0 0.823 1.563 0.455 0.28
U  4250 2.0 +0.0 0.852 1.436 0.463 0.31
U  4500 2.0 +0.0 0.865 1.282 0.491 0.36
U  4750 2.0 +0.0 0.871 1.085 0.540 0.41
U  5000 2.0 +0.0 0.904 0.817 0.609 0.51
U  4000 2.5 -2.0 0.909 1.526 0.407 0.32
U  4250 2.5 -2.0 0.938 1.348 0.430 0.37
U  4500 2.5 -2.0 0.960 1.194 0.460 0.42
U  4750 2.5 -2.0 0.974 1.056 0.494 0.47
U  5000 2.5 -2.0 0.982 0.927 0.534 0.52
U  5250 2.5 -2.0 0.987 0.799 0.580 0.57
U  5500 2.5 -2.0 0.998 0.666 0.631 0.63
U  4000 2.5 -1.0 0.874 1.643 0.406 0.28
U  4250 2.5 -1.0 0.886 1.480 0.431 0.32
U  4500 2.5 -1.0 0.907 1.318 0.457 0.36
U  4000 2.5 -0.5 0.822 1.551 0.458 0.28
U  4250 2.5 -0.5 0.834 1.531 0.455 0.29
U  4500 2.5 -0.5 0.842 1.436 0.469 0.31
U  4750 2.5 -0.5 0.853 1.261 0.503 0.36
U  5000 2.5 -0.5 0.891 0.995 0.556 0.45
U  4000 2.5 +0.0 0.806 1.539 0.472 0.28
U  4250 2.5 +0.0 0.829 1.493 0.466 0.29
U  4500 2.5 +0.0 0.845 1.419 0.471 0.32
U  4750 2.5 +0.0 0.858 1.314 0.487 0.35
U  5000 2.5 +0.0 0.872 1.173 0.515 0.39
U  4000 2.5 +0.5 0.758 1.380 0.533 0.29
U  4250 2.5 +0.5 0.797 1.416 0.502 0.30
U  4500 2.5 +0.5 0.836 1.449 0.470 0.31
U  4500 3.0 -1.0 0.899 1.386 0.445 0.34
U  4750 3.0 -1.0 0.888 1.259 0.483 0.37
U  5000 3.0 -1.0 0.886 1.121 0.521 0.41
U  5250 3.0 -1.0 0.898 0.971 0.560 0.46
U  5500 3.0 -1.0 0.936 0.807 0.599 0.54
U  5000 3.0 -0.5 0.868 1.125 0.530 0.40
U  5250 3.0 -0.5 0.885 0.982 0.563 0.45
U  5500 3.0 -0.5 0.921 0.831 0.597 0.52
U  4500 3.0 +0.0 0.832 1.484 0.465 0.30
U  4750 3.0 +0.0 0.852 1.335 0.486 0.34
U  5000 3.0 +0.0 0.866 1.190 0.513 0.38
U  5250 3.0 +0.0 0.878 1.041 0.549 0.43
U  5500 3.0 +0.0 0.896 0.877 0.592 0.49
U  4500 3.0 +0.5 0.807 1.444 0.489 0.30
U  4750 3.0 +0.5 0.827 1.363 0.495 0.32
U  5000 3.0 +0.5 0.848 1.284 0.500 0.35
U  5000 3.5 -1.0 0.930 1.042 0.521 0.45
U  5250 3.5 -1.0 0.936 0.916 0.560 0.50
U  5500 3.5 -1.0 0.944 0.804 0.597 0.54
U  5750 3.5 -1.0 0.947 0.711 0.631 0.58
U  6000 3.5 -1.0 0.940 0.637 0.664 0.60
U  4250 3.5 -0.5 0.827 1.476 0.471 0.30
U  4500 3.5 -0.5 0.837 1.395 0.481 0.32
U  4750 3.5 -0.5 0.848 1.290 0.499 0.35
U  5000 3.5 -0.5 0.863 1.157 0.524 0.39
U  5250 3.5 -0.5 0.893 0.992 0.556 0.45
U  5500 3.5 -0.5 0.927 0.842 0.590 0.52
U  5750 3.5 -0.5 0.944 0.737 0.623 0.57
U  6000 3.5 -0.5 0.925 0.678 0.653 0.58
U  4500 3.5 +0.0 0.822 1.497 0.469 0.29
U  4750 3.5 +0.0 0.851 1.365 0.480 0.33
U  5000 3.5 +0.0 0.871 1.224 0.502 0.37
U  5250 3.5 +0.0 0.889 1.065 0.536 0.43
U  5500 3.5 +0.0 0.910 0.904 0.577 0.49
U  5750 3.5 +0.0 0.913 0.792 0.614 0.53
U  6000 3.5 +0.0 0.883 0.731 0.649 0.53
U  4500 3.5 +0.5 0.803 1.425 0.496 0.30
U  4750 3.5 +0.5 0.815 1.363 0.502 0.32
U  5000 3.5 +0.5 0.828 1.301 0.508 0.34
U  5000 4.0 -2.0 0.986 0.876 0.551 0.54
U  5250 4.0 -2.0 0.988 0.794 0.582 0.57
U  5500 4.0 -2.0 0.981 0.727 0.612 0.59
U  5750 4.0 -2.0 0.962 0.678 0.639 0.60
U  6000 4.0 -2.0 0.935 0.638 0.666 0.60
U  6250 4.0 -2.0 0.905 0.602 0.691 0.60
U  6500 4.0 -2.0 0.869 0.571 0.716 0.58
U  5000 4.0 -1.0 0.922 1.065 0.519 0.44
U  5250 4.0 -1.0 0.928 0.948 0.553 0.48
U  5500 4.0 -1.0 0.933 0.851 0.584 0.52
U  5750 4.0 -1.0 0.932 0.779 0.611 0.54
U  6000 4.0 -1.0 0.927 0.714 0.638 0.56
U  6250 4.0 -1.0 0.921 0.647 0.667 0.59
U  6500 4.0 -1.0 0.915 0.579 0.697 0.61
U  4500 4.0 -0.5 0.827 1.385 0.490 0.32
U  4750 4.0 -0.5 0.809 1.316 0.516 0.33
U  5000 4.0 -0.5 0.817 1.206 0.537 0.35
U  5250 4.0 -0.5 0.857 1.061 0.554 0.41
U  5500 4.0 -0.5 0.898 0.927 0.574 0.47
U  5750 4.0 -0.5 0.918 0.819 0.602 0.52
U  6000 4.0 -0.5 0.923 0.727 0.635 0.56
U  6250 4.0 -0.5 0.929 0.645 0.665 0.59
U  6500 4.0 -0.5 0.931 0.576 0.694 0.62
U  4500 4.0 +0.0 0.814 1.469 0.480 0.29
U  4750 4.0 +0.0 0.835 1.372 0.488 0.32
U  5000 4.0 +0.0 0.845 1.272 0.505 0.35
U  5250 4.0 +0.0 0.864 1.123 0.533 0.40
U  5500 4.0 +0.0 0.888 0.973 0.564 0.45
U  5750 4.0 +0.0 0.905 0.856 0.595 0.50
U  6000 4.0 +0.0 0.912 0.764 0.625 0.54
U  6250 4.0 +0.0 0.909 0.683 0.657 0.57
U  6500 4.0 +0.0 0.895 0.612 0.691 0.59
U  4500 4.0 +0.5 0.773 1.410 0.518 0.29
U  4750 4.0 +0.5 0.794 1.394 0.508 0.30
U  5000 4.0 +0.5 0.811 1.339 0.510 0.32
U  5250 4.0 +0.5 0.827 1.245 0.522 0.35
U  5500 4.0 +0.5 0.848 1.109 0.545 0.39
U  5000 4.5 -2.0 1.016 0.787 0.573 0.59
U  5250 4.5 -2.0 1.008 0.739 0.596 0.60
U  5500 4.5 -2.0 0.996 0.699 0.618 0.61
U  5750 4.5 -2.0 0.975 0.672 0.637 0.61
U  6000 4.5 -2.0 0.950 0.651 0.655 0.60
U  6250 4.5 -2.0 0.925 0.634 0.671 0.60
U  6500 4.5 -2.0 0.899 0.620 0.686 0.59
U  5000 4.5 -1.0 0.921 1.087 0.512 0.43
U  5250 4.5 -1.0 0.936 0.945 0.550 0.49
U  5500 4.5 -1.0 0.951 0.833 0.583 0.53
U  5750 4.5 -1.0 0.957 0.754 0.610 0.57
U  6000 4.5 -1.0 0.951 0.698 0.635 0.59
U  6250 4.5 -1.0 0.933 0.654 0.660 0.59
U  6500 4.5 -1.0 0.900 0.623 0.684 0.58
U  4500 4.5 -0.5 0.831 1.268 0.514 0.34
U  4750 4.5 -0.5 0.851 1.202 0.519 0.37
U  5000 4.5 -0.5 0.866 1.129 0.530 0.40
U  5250 4.5 -0.5 0.879 1.050 0.546 0.42
U  5500 4.5 -0.5 0.891 0.959 0.567 0.46
U  5750 4.5 -0.5 0.907 0.854 0.595 0.50
U  6000 4.5 -0.5 0.922 0.757 0.623 0.55
U  6250 4.5 -0.5 0.923 0.685 0.651 0.57
U  6500 4.5 -0.5 0.913 0.630 0.677 0.59
U  6750 4.5 -0.5 0.894 0.589 0.700 0.59
U  7000 4.5 -0.5 0.861 0.566 0.721 0.58
U  4500 4.5 +0.0 0.800 1.424 0.498 0.30
U  4750 4.5 +0.0 0.816 1.367 0.501 0.32
U  5000 4.5 +0.0 0.830 1.286 0.510 0.34
U  5250 4.5 +0.0 0.847 1.178 0.527 0.37
U  5500 4.5 +0.0 0.865 1.056 0.551 0.42
U  5750 4.5 +0.0 0.882 0.929 0.581 0.46
U  6000 4.5 +0.0 0.901 0.810 0.613 0.51
U  6250 4.5 +0.0 0.916 0.717 0.641 0.56
U  6500 4.5 +0.0 0.923 0.645 0.667 0.59
U  6750 4.5 +0.0 0.923 0.586 0.692 0.61
U  7000 4.5 +0.0 0.908 0.540 0.716 0.62
U  4500 4.5 +0.5 0.661 1.350 0.598 0.26
U  4750 4.5 +0.5 0.738 1.386 0.544 0.28
U  5000 4.5 +0.5 0.788 1.359 0.519 0.31
U  5250 4.5 +0.5 0.811 1.277 0.524 0.33
U  5500 4.5 +0.5 0.821 1.154 0.548 0.37
U  5750 4.5 +0.5 0.839 1.029 0.572 0.41
U  6000 4.5 +0.5 0.869 0.905 0.595 0.46
U  5000 5.0 -2.0 1.019 0.731 0.595 0.61
U  5250 5.0 -2.0 1.016 0.701 0.609 0.62
U  5500 5.0 -2.0 1.016 0.669 0.623 0.64
U  5000 5.0 -1.0 0.918 1.063 0.521 0.44
U  5250 5.0 -1.0 0.925 0.969 0.548 0.47
U  5500 5.0 -1.0 0.942 0.869 0.574 0.52
U  4500 5.0 -0.5 0.817 1.177 0.544 0.36
U  4750 5.0 -0.5 0.823 1.243 0.525 0.35
U  4500 5.0 +0.0 0.805 1.275 0.527 0.33
U  4750 5.0 +0.0 0.826 1.320 0.505 0.33
U  5000 5.0 +0.0 0.838 1.299 0.502 0.34
U  5250 5.0 +0.0 0.844 1.217 0.519 0.36
U  5500 5.0 +0.0 0.852 1.064 0.556 0.41
U  5000 5.0 +0.5 0.771 1.334 0.535 0.31
U  5250 5.0 +0.5 0.794 1.253 0.539 0.33
U  5500 5.0 +0.5 0.820 1.174 0.543 0.36
B  4000 1.5 -1.0 0.878 1.251 0.491 0.37
B  4250 1.5 -1.0 0.864 1.136 0.529 0.39
B  4500 1.5 -1.0 0.859 1.010 0.568 0.43
B  4000 2.0 -2.0 0.896 1.190 0.497 0.39
B  4250 2.0 -2.0 0.895 1.045 0.538 0.43
B  4500 2.0 -2.0 0.913 0.887 0.581 0.49
B  4000 2.0 -1.0 0.861 1.303 0.488 0.35
B  4250 2.0 -1.0 0.861 1.181 0.519 0.38
B  4500 2.0 -1.0 0.869 1.052 0.550 0.42
B  4000 2.0 -0.5 0.830 1.250 0.519 0.35
B  4250 2.0 -0.5 0.827 1.174 0.539 0.37
B  4500 2.0 -0.5 0.828 1.095 0.560 0.39
B  4000 2.0 +0.0 0.848 1.292 0.498 0.35
B  4250 2.0 +0.0 0.858 1.167 0.524 0.38
B  4500 2.0 +0.0 0.857 1.047 0.558 0.41
B  4750 2.0 +0.0 0.847 0.927 0.599 0.45
B  5000 2.0 +0.0 0.831 0.798 0.647 0.48
B  4000 2.5 -2.0 0.888 1.121 0.520 0.41
B  4250 2.5 -2.0 0.911 0.999 0.545 0.46
B  4500 2.5 -2.0 0.927 0.901 0.569 0.50
B  4750 2.5 -2.0 0.931 0.827 0.594 0.52
B  5000 2.5 -2.0 0.918 0.776 0.618 0.54
B  5250 2.5 -2.0 0.882 0.750 0.642 0.52
B  5500 2.5 -2.0 0.819 0.754 0.666 0.49
B  4000 2.5 -1.0 0.858 1.275 0.497 0.35
B  4250 2.5 -1.0 0.860 1.169 0.522 0.38
B  4500 2.5 -1.0 0.869 1.058 0.548 0.42
B  4000 2.5 -0.5 0.828 1.263 0.517 0.34
B  4250 2.5 -0.5 0.820 1.231 0.529 0.35
B  4500 2.5 -0.5 0.816 1.161 0.549 0.36
B  4750 2.5 -0.5 0.817 1.052 0.577 0.39
B  5000 2.5 -0.5 0.837 0.895 0.613 0.45
B  4000 2.5 +0.0 0.840 1.293 0.503 0.34
B  4250 2.5 +0.0 0.842 1.210 0.522 0.36
B  4500 2.5 +0.0 0.843 1.137 0.540 0.38
B  4750 2.5 +0.0 0.842 1.075 0.558 0.40
B  5000 2.5 +0.0 0.837 1.023 0.575 0.41
B  4000 2.5 +0.5 0.827 1.342 0.499 0.33
B  4250 2.5 +0.5 0.839 1.268 0.509 0.35
B  4500 2.5 +0.5 0.853 1.195 0.519 0.37
B  4500 3.0 -1.0 0.864 1.113 0.535 0.40
B  4750 3.0 -1.0 0.849 1.045 0.562 0.41
B  5000 3.0 -1.0 0.839 0.971 0.589 0.43
B  5250 3.0 -1.0 0.833 0.890 0.616 0.45
B  5500 3.0 -1.0 0.837 0.801 0.644 0.48
B  5000 3.0 -0.5 0.822 0.982 0.594 0.42
B  5250 3.0 -0.5 0.827 0.901 0.616 0.44
B  5500 3.0 -0.5 0.841 0.814 0.637 0.48
B  4500 3.0 +0.0 0.840 1.178 0.531 0.37
B  4750 3.0 +0.0 0.842 1.090 0.554 0.40
B  5000 3.0 +0.0 0.842 1.004 0.578 0.42
B  5250 3.0 +0.0 0.842 0.919 0.604 0.45
B  5500 3.0 +0.0 0.842 0.833 0.631 0.47
B  4500 3.0 +0.5 0.842 1.208 0.523 0.36
B  4750 3.0 +0.5 0.841 1.145 0.539 0.38
B  5000 3.0 +0.5 0.843 1.079 0.556 0.40
B  5000 3.5 -1.0 0.874 0.905 0.593 0.47
B  5250 3.5 -1.0 0.863 0.839 0.620 0.48
B  5500 3.5 -1.0 0.853 0.781 0.644 0.50
B  5750 3.5 -1.0 0.843 0.731 0.665 0.51
B  6000 3.5 -1.0 0.830 0.692 0.684 0.51
B  4250 3.5 -0.5 0.837 1.160 0.538 0.37
B  4500 3.5 -0.5 0.824 1.127 0.553 0.38
B  4750 3.5 -0.5 0.818 1.072 0.571 0.39
B  5000 3.5 -0.5 0.821 0.995 0.591 0.41
B  5250 3.5 -0.5 0.837 0.893 0.614 0.45
B  5500 3.5 -0.5 0.854 0.800 0.636 0.49
B  5750 3.5 -0.5 0.854 0.739 0.658 0.51
B  6000 3.5 -0.5 0.829 0.711 0.678 0.51
B  4500 3.5 +0.0 0.841 1.174 0.532 0.37
B  4750 3.5 +0.0 0.848 1.099 0.548 0.40
B  5000 3.5 +0.0 0.852 1.014 0.570 0.42
B  5250 3.5 +0.0 0.858 0.916 0.597 0.45
B  5500 3.5 +0.0 0.863 0.820 0.626 0.49
B  5750 3.5 +0.0 0.849 0.762 0.652 0.50
B  6000 3.5 +0.0 0.804 0.750 0.674 0.48
B  4500 3.5 +0.5 0.849 1.185 0.524 0.37
B  4750 3.5 +0.5 0.844 1.126 0.543 0.39
B  5000 3.5 +0.5 0.842 1.064 0.561 0.40
B  5000 4.0 -2.0 0.937 0.717 0.633 0.57
B  5250 4.0 -2.0 0.911 0.699 0.650 0.56
B  5500 4.0 -2.0 0.881 0.688 0.666 0.55
B  5750 4.0 -2.0 0.849 0.685 0.679 0.53
B  6000 4.0 -2.0 0.819 0.680 0.692 0.51
B  6250 4.0 -2.0 0.796 0.666 0.706 0.50
B  6500 4.0 -2.0 0.779 0.642 0.720 0.50
B  5000 4.0 -1.0 0.881 0.888 0.595 0.48
B  5250 4.0 -1.0 0.867 0.842 0.617 0.48
B  5500 4.0 -1.0 0.856 0.803 0.635 0.49
B  5750 4.0 -1.0 0.846 0.773 0.649 0.50
B  6000 4.0 -1.0 0.836 0.740 0.664 0.50
B  6250 4.0 -1.0 0.827 0.698 0.683 0.51
B  6500 4.0 -1.0 0.822 0.642 0.705 0.53
B  4500 4.0 -0.5 0.824 1.098 0.561 0.38
B  4750 4.0 -0.5 0.786 1.059 0.591 0.38
B  5000 4.0 -0.5 0.780 1.002 0.610 0.39
B  5250 4.0 -0.5 0.807 0.931 0.616 0.42
B  5500 4.0 -0.5 0.835 0.863 0.624 0.46
B  5750 4.0 -0.5 0.841 0.802 0.641 0.48
B  6000 4.0 -0.5 0.837 0.744 0.663 0.50
B  6250 4.0 -0.5 0.836 0.685 0.684 0.52
B  6500 4.0 -0.5 0.839 0.629 0.704 0.54
B  4500 4.0 +0.0 0.843 1.163 0.533 0.38
B  4750 4.0 +0.0 0.843 1.095 0.552 0.39
B  5000 4.0 +0.0 0.843 1.020 0.572 0.42
B  5250 4.0 +0.0 0.847 0.940 0.595 0.44
B  5500 4.0 +0.0 0.852 0.863 0.616 0.47
B  5750 4.0 +0.0 0.854 0.805 0.635 0.49
B  6000 4.0 +0.0 0.850 0.757 0.653 0.50
B  6250 4.0 +0.0 0.838 0.709 0.675 0.51
B  6500 4.0 +0.0 0.820 0.657 0.700 0.52
B  4500 4.0 +0.5 0.838 1.183 0.531 0.37
B  4750 4.0 +0.5 0.835 1.145 0.543 0.38
B  5000 4.0 +0.5 0.834 1.094 0.557 0.39
B  5250 4.0 +0.5 0.838 1.028 0.573 0.41
B  5500 4.0 +0.5 0.847 0.948 0.592 0.44
B  5000 4.5 -2.0 0.993 0.619 0.654 0.65
B  5250 4.5 -2.0 0.963 0.609 0.668 0.63
B  5500 4.5 -2.0 0.925 0.615 0.679 0.60
B  5750 4.5 -2.0 0.884 0.634 0.685 0.57
B  6000 4.5 -2.0 0.848 0.658 0.690 0.54
B  6250 4.5 -2.0 0.825 0.669 0.694 0.52
B  6500 4.5 -2.0 0.817 0.667 0.698 0.51
B  5000 4.5 -1.0 0.899 0.873 0.592 0.49
B  5250 4.5 -1.0 0.898 0.791 0.621 0.52
B  5500 4.5 -1.0 0.895 0.734 0.643 0.54
B  5750 4.5 -1.0 0.881 0.708 0.658 0.54
B  6000 4.5 -1.0 0.862 0.695 0.671 0.53
B  6250 4.5 -1.0 0.842 0.679 0.684 0.53
B  6500 4.5 -1.0 0.823 0.659 0.698 0.52
B  4500 4.5 -0.5 0.832 1.033 0.575 0.41
B  4750 4.5 -0.5 0.839 0.980 0.586 0.43
B  5000 4.5 -0.5 0.845 0.929 0.599 0.44
B  5250 4.5 -0.5 0.849 0.881 0.612 0.46
B  5500 4.5 -0.5 0.851 0.834 0.627 0.48
B  5750 4.5 -0.5 0.850 0.788 0.642 0.49
B  6000 4.5 -0.5 0.849 0.743 0.659 0.51
B  6250 4.5 -0.5 0.845 0.697 0.676 0.52
B  6500 4.5 -0.5 0.840 0.656 0.693 0.53
B  6750 4.5 -0.5 0.832 0.621 0.709 0.54
B  7000 4.5 -0.5 0.820 0.592 0.724 0.54
B  4500 4.5 +0.0 0.841 1.145 0.540 0.38
B  4750 4.5 +0.0 0.845 1.066 0.559 0.40
B  5000 4.5 +0.0 0.848 0.999 0.576 0.42
B  5250 4.5 +0.0 0.849 0.942 0.593 0.44
B  5500 4.5 +0.0 0.848 0.889 0.610 0.46
B  5750 4.5 +0.0 0.846 0.830 0.630 0.48
B  6000 4.5 +0.0 0.848 0.767 0.650 0.50
B  6250 4.5 +0.0 0.854 0.712 0.667 0.52
B  6500 4.5 +0.0 0.859 0.661 0.684 0.54
B  6750 4.5 +0.0 0.857 0.611 0.704 0.56
B  7000 4.5 +0.0 0.852 0.559 0.726 0.58
B  4500 4.5 +0.5 0.725 1.168 0.598 0.32
B  4750 4.5 +0.5 0.792 1.126 0.571 0.36
B  5000 4.5 +0.5 0.830 1.081 0.562 0.39
B  5250 4.5 +0.5 0.840 1.027 0.572 0.41
B  5500 4.5 +0.5 0.834 0.963 0.594 0.43
B  5750 4.5 +0.5 0.837 0.895 0.613 0.45
B  6000 4.5 +0.5 0.853 0.820 0.630 0.48
B  5000 5.0 -2.0 1.016 0.557 0.675 0.69
B  5250 5.0 -2.0 0.995 0.557 0.681 0.68
B  5500 5.0 -2.0 0.975 0.556 0.688 0.66
B  5000 5.0 -1.0 0.913 0.830 0.601 0.51
B  5250 5.0 -1.0 0.910 0.777 0.621 0.53
B  5500 5.0 -1.0 0.912 0.719 0.642 0.55
B  4500 5.0 -0.5 0.827 0.970 0.595 0.42
B  4750 5.0 -0.5 0.836 0.981 0.587 0.42
B  4500 5.0 +0.0 0.840 1.068 0.561 0.40
B  4750 5.0 +0.0 0.861 1.028 0.561 0.42
B  5000 5.0 +0.0 0.870 0.982 0.570 0.44
B  5250 5.0 +0.0 0.866 0.928 0.589 0.46
B  5500 5.0 +0.0 0.855 0.855 0.618 0.47
B  5000 5.0 +0.5 0.828 1.073 0.566 0.39
B  5250 5.0 +0.5 0.835 1.010 0.580 0.41
B  5500 5.0 +0.5 0.845 0.944 0.594 0.44
V  4000 1.5 -1.0 0.817 1.003 0.591 0.41
V  4250 1.5 -1.0 0.804 0.908 0.624 0.43
V  4500 1.5 -1.0 0.803 0.801 0.658 0.46
V  4000 2.0 -2.0 0.847 0.920 0.601 0.45
V  4250 2.0 -2.0 0.846 0.803 0.639 0.49
V  4500 2.0 -2.0 0.871 0.667 0.678 0.55
V  4000 2.0 -1.0 0.799 1.051 0.587 0.39
V  4250 2.0 -1.0 0.797 0.953 0.615 0.41
V  4500 2.0 -1.0 0.805 0.848 0.642 0.45
V  4000 2.0 -0.5 0.779 1.013 0.607 0.39
V  4250 2.0 -0.5 0.767 0.952 0.630 0.40
V  4500 2.0 -0.5 0.758 0.886 0.652 0.41
V  4000 2.0 +0.0 0.792 1.069 0.586 0.38
V  4250 2.0 +0.0 0.802 0.955 0.612 0.41
V  4500 2.0 +0.0 0.797 0.856 0.643 0.44
V  4750 2.0 +0.0 0.776 0.767 0.680 0.46
V  5000 2.0 +0.0 0.736 0.686 0.721 0.46
V  4000 2.5 -2.0 0.825 0.897 0.618 0.44
V  4250 2.5 -2.0 0.859 0.785 0.640 0.50
V  4500 2.5 -2.0 0.883 0.699 0.661 0.54
V  4750 2.5 -2.0 0.886 0.641 0.682 0.57
V  5000 2.5 -2.0 0.859 0.612 0.703 0.56
V  5250 2.5 -2.0 0.794 0.618 0.723 0.52
V  5500 2.5 -2.0 0.693 0.667 0.743 0.44
V  4000 2.5 -1.0 0.799 1.031 0.592 0.39
V  4250 2.5 -1.0 0.797 0.952 0.615 0.41
V  4500 2.5 -1.0 0.801 0.867 0.638 0.44
V  4000 2.5 -0.5 0.783 1.025 0.601 0.38
V  4250 2.5 -0.5 0.760 1.002 0.619 0.38
V  4500 2.5 -0.5 0.744 0.952 0.641 0.38
V  4750 2.5 -0.5 0.740 0.866 0.666 0.41
V  5000 2.5 -0.5 0.756 0.747 0.695 0.45
V  4000 2.5 +0.0 0.796 1.068 0.584 0.38
V  4250 2.5 +0.0 0.787 0.995 0.608 0.40
V  4500 2.5 +0.0 0.781 0.931 0.629 0.41
V  4750 2.5 +0.0 0.776 0.873 0.648 0.42
V  5000 2.5 +0.0 0.771 0.824 0.665 0.44
V  4000 2.5 +0.5 0.787 1.148 0.568 0.36
V  4250 2.5 +0.5 0.790 1.058 0.589 0.38
V  4500 2.5 +0.5 0.799 0.963 0.611 0.41
V  4500 3.0 -1.0 0.798 0.914 0.626 0.42
V  4750 3.0 -1.0 0.778 0.865 0.649 0.43
V  5000 3.0 -1.0 0.761 0.810 0.673 0.43
V  5250 3.0 -1.0 0.749 0.749 0.697 0.45
V  5500 3.0 -1.0 0.744 0.680 0.720 0.46
V  5000 3.0 -0.5 0.739 0.822 0.679 0.42
V  5250 3.0 -0.5 0.740 0.759 0.697 0.44
V  5500 3.0 -0.5 0.748 0.692 0.715 0.46
V  4500 3.0 +0.0 0.781 0.961 0.620 0.40
V  4750 3.0 +0.0 0.780 0.886 0.642 0.42
V  5000 3.0 +0.0 0.776 0.817 0.665 0.44
V  5250 3.0 +0.0 0.770 0.751 0.687 0.46
V  5500 3.0 +0.0 0.762 0.690 0.710 0.47
V  4500 3.0 +0.5 0.787 0.984 0.611 0.40
V  4750 3.0 +0.5 0.783 0.928 0.629 0.41
V  5000 3.0 +0.5 0.781 0.869 0.646 0.43
V  5000 3.5 -1.0 0.804 0.754 0.673 0.48
V  5250 3.5 -1.0 0.783 0.707 0.696 0.48
V  5500 3.5 -1.0 0.763 0.668 0.717 0.48
V  5750 3.5 -1.0 0.744 0.638 0.734 0.48
V  6000 3.5 -1.0 0.721 0.620 0.748 0.47
V  4250 3.5 -0.5 0.788 0.942 0.622 0.41
V  4500 3.5 -0.5 0.763 0.926 0.638 0.40
V  4750 3.5 -0.5 0.748 0.891 0.656 0.40
V  5000 3.5 -0.5 0.743 0.834 0.674 0.42
V  5250 3.5 -0.5 0.755 0.754 0.693 0.45
V  5500 3.5 -0.5 0.765 0.683 0.711 0.48
V  5750 3.5 -0.5 0.756 0.640 0.729 0.49
V  6000 3.5 -0.5 0.722 0.628 0.745 0.47
V  4500 3.5 +0.0 0.789 0.960 0.617 0.41
V  4750 3.5 +0.0 0.788 0.898 0.635 0.42
V  5000 3.5 +0.0 0.787 0.830 0.655 0.44
V  5250 3.5 +0.0 0.788 0.754 0.679 0.47
V  5500 3.5 +0.0 0.785 0.684 0.703 0.49
V  5750 3.5 +0.0 0.760 0.648 0.725 0.49
V  6000 3.5 +0.0 0.704 0.652 0.744 0.45
V  4500 3.5 +0.5 0.803 0.967 0.608 0.41
V  4750 3.5 +0.5 0.791 0.918 0.628 0.42
V  5000 3.5 +0.5 0.781 0.866 0.648 0.43
V  5000 4.0 -2.0 0.896 0.578 0.704 0.60
V  5250 4.0 -2.0 0.849 0.575 0.721 0.57
V  5500 4.0 -2.0 0.802 0.583 0.734 0.54
V  5750 4.0 -2.0 0.756 0.600 0.743 0.50
V  6000 4.0 -2.0 0.717 0.615 0.751 0.47
V  6250 4.0 -2.0 0.691 0.616 0.760 0.45
V  6500 4.0 -2.0 0.674 0.605 0.769 0.44
V  5000 4.0 -1.0 0.820 0.740 0.671 0.49
V  5250 4.0 -1.0 0.798 0.706 0.691 0.49
V  5500 4.0 -1.0 0.776 0.683 0.707 0.48
V  5750 4.0 -1.0 0.756 0.672 0.719 0.47
V  6000 4.0 -1.0 0.737 0.659 0.730 0.47
V  6250 4.0 -1.0 0.720 0.635 0.743 0.46
V  6500 4.0 -1.0 0.709 0.598 0.759 0.47
V  4500 4.0 -0.5 0.768 0.903 0.643 0.41
V  4750 4.0 -0.5 0.719 0.881 0.671 0.39
V  5000 4.0 -0.5 0.705 0.842 0.688 0.39
V  5250 4.0 -0.5 0.728 0.789 0.693 0.42
V  5500 4.0 -0.5 0.751 0.739 0.699 0.45
V  5750 4.0 -0.5 0.750 0.698 0.713 0.46
V  6000 4.0 -0.5 0.736 0.659 0.730 0.47
V  6250 4.0 -0.5 0.725 0.624 0.746 0.47
V  6500 4.0 -0.5 0.718 0.589 0.759 0.48
V  4500 4.0 +0.0 0.799 0.951 0.614 0.41
V  4750 4.0 +0.0 0.790 0.899 0.634 0.42
V  5000 4.0 +0.0 0.784 0.842 0.654 0.44
V  5250 4.0 +0.0 0.780 0.780 0.674 0.45
V  5500 4.0 +0.0 0.777 0.724 0.693 0.47
V  5750 4.0 +0.0 0.769 0.688 0.709 0.48
V  6000 4.0 +0.0 0.752 0.663 0.723 0.48
V  6250 4.0 +0.0 0.731 0.635 0.739 0.47
V  6500 4.0 +0.0 0.706 0.605 0.758 0.46
V  4500 4.0 +0.5 0.804 0.968 0.607 0.41
V  4750 4.0 +0.5 0.788 0.935 0.624 0.41
V  5000 4.0 +0.5 0.777 0.893 0.641 0.42
V  5250 4.0 +0.5 0.774 0.842 0.658 0.43
V  5500 4.0 +0.5 0.778 0.785 0.674 0.45
V  5000 4.5 -2.0 0.976 0.490 0.719 0.69
V  5250 4.5 -2.0 0.927 0.492 0.732 0.66
V  5500 4.5 -2.0 0.869 0.510 0.741 0.61
V  5750 4.5 -2.0 0.805 0.547 0.746 0.55
V  6000 4.5 -2.0 0.753 0.589 0.748 0.50
V  6250 4.5 -2.0 0.720 0.619 0.749 0.47
V  6500 4.5 -2.0 0.705 0.637 0.748 0.45
V  5000 4.5 -1.0 0.845 0.729 0.665 0.51
V  5250 4.5 -1.0 0.844 0.659 0.691 0.53
V  5500 4.5 -1.0 0.833 0.618 0.710 0.54
V  5750 4.5 -1.0 0.803 0.611 0.723 0.53
V  6000 4.5 -1.0 0.767 0.619 0.733 0.50
V  6250 4.5 -1.0 0.737 0.621 0.742 0.48
V  6500 4.5 -1.0 0.715 0.617 0.751 0.47
V  4500 4.5 -0.5 0.786 0.846 0.651 0.44
V  4750 4.5 -0.5 0.790 0.806 0.662 0.45
V  5000 4.5 -0.5 0.790 0.771 0.673 0.46
V  5250 4.5 -0.5 0.786 0.740 0.685 0.47
V  5500 4.5 -0.5 0.779 0.710 0.697 0.48
V  5750 4.5 -0.5 0.766 0.684 0.711 0.48
V  6000 4.5 -0.5 0.754 0.658 0.724 0.48
V  6250 4.5 -0.5 0.742 0.632 0.737 0.48
V  6500 4.5 -0.5 0.730 0.609 0.749 0.48
V  6750 4.5 -0.5 0.715 0.590 0.760 0.48
V  7000 4.5 -0.5 0.697 0.577 0.770 0.47
V  4500 4.5 +0.0 0.804 0.935 0.617 0.42
V  4750 4.5 +0.0 0.801 0.875 0.636 0.44
V  5000 4.5 +0.0 0.798 0.824 0.653 0.45
V  5250 4.5 +0.0 0.791 0.783 0.669 0.46
V  5500 4.5 +0.0 0.782 0.747 0.684 0.47
V  5750 4.5 +0.0 0.771 0.707 0.701 0.47
V  6000 4.5 +0.0 0.760 0.670 0.718 0.48
V  6250 4.5 +0.0 0.754 0.638 0.731 0.48
V  6500 4.5 +0.0 0.747 0.609 0.743 0.49
V  6750 4.5 +0.0 0.739 0.575 0.757 0.50
V  7000 4.5 +0.0 0.728 0.536 0.774 0.50
V  4500 4.5 +0.5 0.706 0.955 0.658 0.36
V  4750 4.5 +0.5 0.756 0.923 0.643 0.40
V  5000 4.5 +0.5 0.781 0.890 0.641 0.42
V  5250 4.5 +0.5 0.781 0.852 0.652 0.43
V  5500 4.5 +0.5 0.768 0.806 0.671 0.44
V  5750 4.5 +0.5 0.763 0.759 0.688 0.45
V  6000 4.5 +0.5 0.776 0.701 0.701 0.48
V  5000 5.0 -2.0 1.009 0.440 0.735 0.74
V  5250 5.0 -2.0 0.975 0.447 0.740 0.72
V  5500 5.0 -2.0 0.940 0.455 0.746 0.69
V  5000 5.0 -1.0 0.862 0.699 0.669 0.53
V  5250 5.0 -1.0 0.858 0.653 0.688 0.55
V  5500 5.0 -1.0 0.860 0.603 0.706 0.57
V  4500 5.0 -0.5 0.786 0.795 0.667 0.45
V  4750 5.0 -0.5 0.786 0.818 0.660 0.45
V  4500 5.0 +0.0 0.809 0.872 0.633 0.44
V  4750 5.0 +0.0 0.825 0.842 0.635 0.46
V  5000 5.0 +0.0 0.828 0.808 0.645 0.47
V  5250 5.0 +0.0 0.818 0.769 0.662 0.48
V  5500 5.0 +0.0 0.798 0.720 0.687 0.48
V  5000 5.0 +0.5 0.786 0.883 0.640 0.43
V  5250 5.0 +0.5 0.786 0.837 0.654 0.44
V  5500 5.0 +0.5 0.789 0.789 0.668 0.46
R  4000 1.5 -1.0 0.744 0.876 0.661 0.41
R  4250 1.5 -1.0 0.732 0.800 0.688 0.42
R  4500 1.5 -1.0 0.729 0.713 0.716 0.44
R  4000 2.0 -2.0 0.778 0.791 0.672 0.45
R  4250 2.0 -2.0 0.777 0.696 0.703 0.48
R  4500 2.0 -2.0 0.797 0.586 0.734 0.53
R  4000 2.0 -1.0 0.732 0.911 0.657 0.39
R  4250 2.0 -1.0 0.727 0.838 0.680 0.41
R  4500 2.0 -1.0 0.728 0.758 0.703 0.43
R  4000 2.0 -0.5 0.718 0.879 0.672 0.39
R  4250 2.0 -0.5 0.701 0.834 0.692 0.39
R  4500 2.0 -0.5 0.686 0.785 0.712 0.40
R  4000 2.0 +0.0 0.725 0.953 0.650 0.37
R  4250 2.0 +0.0 0.741 0.844 0.672 0.41
R  4500 2.0 +0.0 0.738 0.756 0.699 0.44
R  4750 2.0 +0.0 0.712 0.683 0.731 0.44
R  5000 2.0 +0.0 0.659 0.622 0.769 0.43
R  4000 2.5 -2.0 0.759 0.772 0.686 0.44
R  4250 2.5 -2.0 0.794 0.682 0.701 0.49
R  4500 2.5 -2.0 0.816 0.614 0.717 0.53
R  4750 2.5 -2.0 0.815 0.569 0.734 0.55
R  5000 2.5 -2.0 0.784 0.548 0.752 0.54
R  5250 2.5 -2.0 0.716 0.556 0.771 0.49
R  5500 2.5 -2.0 0.616 0.600 0.790 0.41
R  4000 2.5 -1.0 0.740 0.887 0.660 0.40
R  4250 2.5 -1.0 0.732 0.833 0.679 0.41
R  4500 2.5 -1.0 0.726 0.775 0.698 0.42
R  4000 2.5 -0.5 0.728 0.888 0.666 0.39
R  4250 2.5 -0.5 0.695 0.878 0.683 0.38
R  4500 2.5 -0.5 0.673 0.842 0.702 0.38
R  4750 2.5 -0.5 0.665 0.776 0.724 0.39
R  5000 2.5 -0.5 0.678 0.676 0.747 0.42
R  4000 2.5 +0.0 0.739 0.940 0.646 0.38
R  4250 2.5 +0.0 0.728 0.882 0.667 0.40
R  4500 2.5 +0.0 0.720 0.825 0.686 0.41
R  4750 2.5 +0.0 0.714 0.770 0.704 0.42
R  5000 2.5 +0.0 0.711 0.719 0.721 0.43
R  4000 2.5 +0.5 0.727 1.025 0.630 0.36
R  4250 2.5 +0.5 0.734 0.939 0.649 0.38
R  4500 2.5 +0.5 0.748 0.850 0.667 0.41
R  4500 3.0 -1.0 0.730 0.806 0.688 0.42
R  4750 3.0 -1.0 0.709 0.767 0.708 0.42
R  5000 3.0 -1.0 0.691 0.723 0.728 0.42
R  5250 3.0 -1.0 0.677 0.673 0.748 0.42
R  5500 3.0 -1.0 0.668 0.617 0.768 0.44
R  5000 3.0 -0.5 0.664 0.740 0.734 0.40
R  5250 3.0 -0.5 0.663 0.688 0.749 0.41
R  5500 3.0 -0.5 0.669 0.629 0.764 0.43
R  4500 3.0 +0.0 0.722 0.850 0.678 0.40
R  4750 3.0 +0.0 0.722 0.778 0.699 0.42
R  5000 3.0 +0.0 0.718 0.714 0.720 0.44
R  5250 3.0 +0.0 0.706 0.661 0.740 0.45
R  5500 3.0 +0.0 0.688 0.617 0.761 0.45
R  4500 3.0 +0.5 0.734 0.873 0.667 0.40
R  4750 3.0 +0.5 0.732 0.813 0.684 0.42
R  5000 3.0 +0.5 0.734 0.751 0.702 0.44
R  5000 3.5 -1.0 0.735 0.676 0.725 0.46
R  5250 3.5 -1.0 0.712 0.638 0.746 0.46
R  5500 3.5 -1.0 0.692 0.603 0.763 0.46
R  5750 3.5 -1.0 0.670 0.579 0.779 0.45
R  6000 3.5 -1.0 0.649 0.561 0.791 0.44
R  4250 3.5 -0.5 0.741 0.811 0.682 0.42
R  4500 3.5 -0.5 0.705 0.810 0.697 0.40
R  4750 3.5 -0.5 0.681 0.790 0.713 0.39
R  5000 3.5 -0.5 0.672 0.748 0.728 0.40
R  5250 3.5 -0.5 0.681 0.681 0.744 0.42
R  5500 3.5 -0.5 0.689 0.619 0.759 0.45
R  5750 3.5 -0.5 0.679 0.582 0.775 0.45
R  6000 3.5 -0.5 0.646 0.570 0.789 0.44
R  4500 3.5 +0.0 0.736 0.846 0.674 0.41
R  4750 3.5 +0.0 0.735 0.786 0.691 0.43
R  5000 3.5 +0.0 0.731 0.727 0.711 0.44
R  5250 3.5 +0.0 0.727 0.665 0.732 0.46
R  5500 3.5 +0.0 0.717 0.609 0.753 0.47
R  5750 3.5 +0.0 0.688 0.580 0.772 0.46
R  6000 3.5 +0.0 0.631 0.586 0.789 0.42
R  4500 3.5 +0.5 0.757 0.856 0.661 0.42
R  4750 3.5 +0.5 0.744 0.806 0.681 0.43
R  5000 3.5 +0.5 0.735 0.752 0.702 0.44
R  5000 4.0 -2.0 0.851 0.504 0.749 0.60
R  5250 4.0 -2.0 0.800 0.503 0.764 0.56
R  5500 4.0 -2.0 0.748 0.512 0.776 0.52
R  5750 4.0 -2.0 0.696 0.533 0.785 0.48
R  6000 4.0 -2.0 0.656 0.548 0.793 0.45
R  6250 4.0 -2.0 0.624 0.556 0.800 0.42
R  6500 4.0 -2.0 0.609 0.546 0.808 0.42
R  5000 4.0 -1.0 0.757 0.661 0.722 0.48
R  5250 4.0 -1.0 0.733 0.631 0.740 0.47
R  5500 4.0 -1.0 0.711 0.613 0.754 0.46
R  5750 4.0 -1.0 0.688 0.605 0.764 0.45
R  6000 4.0 -1.0 0.667 0.595 0.774 0.44
R  6250 4.0 -1.0 0.650 0.574 0.787 0.44
R  6500 4.0 -1.0 0.638 0.539 0.801 0.44
R  4500 4.0 -0.5 0.719 0.785 0.699 0.42
R  4750 4.0 -0.5 0.660 0.779 0.725 0.38
R  5000 4.0 -0.5 0.640 0.753 0.740 0.38
R  5250 4.0 -0.5 0.660 0.707 0.744 0.40
R  5500 4.0 -0.5 0.682 0.663 0.749 0.43
R  5750 4.0 -0.5 0.679 0.628 0.760 0.44
R  6000 4.0 -0.5 0.663 0.598 0.775 0.44
R  6250 4.0 -0.5 0.650 0.567 0.789 0.44
R  6500 4.0 -0.5 0.642 0.535 0.801 0.44
R  4500 4.0 +0.0 0.755 0.832 0.669 0.42
R  4750 4.0 +0.0 0.743 0.787 0.688 0.43
R  5000 4.0 +0.0 0.732 0.739 0.707 0.44
R  5250 4.0 +0.0 0.723 0.686 0.726 0.45
R  5500 4.0 +0.0 0.715 0.638 0.744 0.46
R  5750 4.0 +0.0 0.701 0.610 0.758 0.46
R  6000 4.0 +0.0 0.681 0.592 0.771 0.45
R  6250 4.0 +0.0 0.657 0.573 0.785 0.44
R  6500 4.0 +0.0 0.631 0.551 0.800 0.43
R  4500 4.0 +0.5 0.764 0.857 0.658 0.42
R  4750 4.0 +0.5 0.747 0.821 0.676 0.42
R  5000 4.0 +0.5 0.734 0.778 0.694 0.43
R  5250 4.0 +0.5 0.727 0.730 0.711 0.44
R  5500 4.0 +0.5 0.728 0.677 0.727 0.46
R  5000 4.5 -2.0 0.947 0.420 0.761 0.71
R  5250 4.5 -2.0 0.895 0.425 0.772 0.67
R  5500 4.5 -2.0 0.829 0.445 0.780 0.61
R  5750 4.5 -2.0 0.757 0.481 0.785 0.54
R  6000 4.5 -2.0 0.695 0.523 0.789 0.48
R  6250 4.5 -2.0 0.658 0.553 0.790 0.45
R  6500 4.5 -2.0 0.639 0.571 0.791 0.43
R  5000 4.5 -1.0 0.790 0.645 0.715 0.51
R  5250 4.5 -1.0 0.787 0.587 0.737 0.52
R  5500 4.5 -1.0 0.775 0.551 0.754 0.53
R  5750 4.5 -1.0 0.743 0.546 0.766 0.51
R  6000 4.5 -1.0 0.704 0.554 0.775 0.48
R  6250 4.5 -1.0 0.672 0.558 0.785 0.46
R  6500 4.5 -1.0 0.645 0.558 0.793 0.44
R  4500 4.5 -0.5 0.746 0.731 0.703 0.45
R  4750 4.5 -0.5 0.741 0.709 0.713 0.45
R  5000 4.5 -0.5 0.735 0.684 0.723 0.46
R  5250 4.5 -0.5 0.726 0.660 0.733 0.46
R  5500 4.5 -0.5 0.714 0.638 0.745 0.46
R  5750 4.5 -0.5 0.701 0.614 0.757 0.46
R  6000 4.5 -0.5 0.686 0.592 0.769 0.46
R  6250 4.5 -0.5 0.673 0.571 0.780 0.45
R  6500 4.5 -0.5 0.657 0.552 0.791 0.45
R  6750 4.5 -0.5 0.640 0.537 0.801 0.44
R  7000 4.5 -0.5 0.616 0.531 0.811 0.43
R  4500 4.5 +0.0 0.768 0.813 0.669 0.44
R  4750 4.5 +0.0 0.761 0.763 0.687 0.45
R  5000 4.5 +0.0 0.753 0.720 0.704 0.46
R  5250 4.5 +0.0 0.743 0.685 0.719 0.46
R  5500 4.5 +0.0 0.729 0.656 0.734 0.46
R  5750 4.5 +0.0 0.712 0.625 0.750 0.46
R  6000 4.5 +0.0 0.695 0.597 0.764 0.46
R  6250 4.5 +0.0 0.684 0.572 0.776 0.46
R  6500 4.5 +0.0 0.675 0.549 0.786 0.46
R  6750 4.5 +0.0 0.661 0.524 0.799 0.46
R  7000 4.5 +0.0 0.644 0.495 0.813 0.46
R  4500 4.5 +0.5 0.677 0.847 0.699 0.38
R  4750 4.5 +0.5 0.724 0.809 0.689 0.41
R  5000 4.5 +0.5 0.745 0.775 0.690 0.44
R  5250 4.5 +0.5 0.741 0.739 0.703 0.44
R  5500 4.5 +0.5 0.722 0.699 0.723 0.44
R  5750 4.5 +0.5 0.714 0.656 0.739 0.45
R  6000 4.5 +0.5 0.716 0.613 0.752 0.47
R  5000 5.0 -2.0 0.989 0.374 0.774 0.76
R  5250 5.0 -2.0 0.950 0.383 0.778 0.73
R  5500 5.0 -2.0 0.914 0.392 0.782 0.70
R  5000 5.0 -1.0 0.813 0.615 0.718 0.53
R  5250 5.0 -1.0 0.808 0.578 0.733 0.54
R  5500 5.0 -1.0 0.807 0.537 0.749 0.56
R  4500 5.0 -0.5 0.752 0.686 0.715 0.47
R  4750 5.0 -0.5 0.743 0.716 0.710 0.45
R  4500 5.0 +0.0 0.778 0.759 0.682 0.46
R  4750 5.0 +0.0 0.793 0.729 0.685 0.48
R  5000 5.0 +0.0 0.794 0.699 0.695 0.49
R  5250 5.0 +0.0 0.779 0.668 0.711 0.49
R  5500 5.0 +0.0 0.751 0.631 0.734 0.49
R  5000 5.0 +0.5 0.754 0.772 0.687 0.44
R  5250 5.0 +0.5 0.751 0.728 0.702 0.45
R  5500 5.0 +0.5 0.752 0.682 0.717 0.47
I  4000 1.5 -1.0 0.655 0.776 0.727 0.38
I  4250 1.5 -1.0 0.649 0.712 0.747 0.40
I  4500 1.5 -1.0 0.649 0.641 0.767 0.42
I  4000 2.0 -2.0 0.703 0.689 0.733 0.44
I  4250 2.0 -2.0 0.704 0.609 0.757 0.46
I  4500 2.0 -2.0 0.725 0.516 0.782 0.51
I  4000 2.0 -1.0 0.643 0.800 0.726 0.37
I  4250 2.0 -1.0 0.641 0.744 0.742 0.38
I  4500 2.0 -1.0 0.644 0.681 0.757 0.40
I  4000 2.0 -0.5 0.622 0.764 0.744 0.37
I  4250 2.0 -0.5 0.614 0.734 0.755 0.37
I  4500 2.0 -0.5 0.607 0.702 0.766 0.37
I  4000 2.0 +0.0 0.628 0.839 0.723 0.35
I  4250 2.0 +0.0 0.655 0.749 0.735 0.39
I  4500 2.0 +0.0 0.659 0.675 0.754 0.41
I  4750 2.0 +0.0 0.638 0.612 0.779 0.42
I  5000 2.0 +0.0 0.589 0.556 0.812 0.40
I  4000 2.5 -2.0 0.684 0.676 0.744 0.43
I  4250 2.5 -2.0 0.724 0.597 0.755 0.48
I  4500 2.5 -2.0 0.747 0.540 0.767 0.51
I  4750 2.5 -2.0 0.746 0.503 0.780 0.53
I  5000 2.5 -2.0 0.714 0.486 0.796 0.51
I  5250 2.5 -2.0 0.646 0.494 0.813 0.46
I  5500 2.5 -2.0 0.546 0.534 0.831 0.38
I  4000 2.5 -1.0 0.649 0.775 0.730 0.38
I  4250 2.5 -1.0 0.645 0.737 0.742 0.39
I  4500 2.5 -1.0 0.643 0.695 0.754 0.40
I  4000 2.5 -0.5 0.629 0.766 0.741 0.37
I  4250 2.5 -0.5 0.607 0.771 0.749 0.36
I  4500 2.5 -0.5 0.591 0.751 0.760 0.35
I  4750 2.5 -0.5 0.583 0.702 0.775 0.36
I  5000 2.5 -0.5 0.590 0.618 0.795 0.38
I  4000 2.5 +0.0 0.640 0.809 0.725 0.37
I  4250 2.5 +0.0 0.639 0.776 0.734 0.37
I  4500 2.5 +0.0 0.638 0.737 0.745 0.38
I  4750 2.5 +0.0 0.636 0.693 0.757 0.39
I  5000 2.5 +0.0 0.637 0.639 0.772 0.41
I  4000 2.5 +0.5 0.640 0.837 0.718 0.36
I  4250 2.5 +0.5 0.653 0.794 0.724 0.38
I  4500 2.5 +0.5 0.668 0.752 0.729 0.40
I  4500 3.0 -1.0 0.649 0.718 0.746 0.39
I  4750 3.0 -1.0 0.630 0.685 0.762 0.39
I  5000 3.0 -1.0 0.615 0.645 0.778 0.39
I  5250 3.0 -1.0 0.602 0.603 0.795 0.40
I  5500 3.0 -1.0 0.594 0.553 0.811 0.40
I  5000 3.0 -0.5 0.582 0.669 0.784 0.37
I  5250 3.0 -0.5 0.582 0.622 0.796 0.38
I  5500 3.0 -0.5 0.588 0.569 0.808 0.40
I  4500 3.0 +0.0 0.639 0.758 0.739 0.38
I  4750 3.0 +0.0 0.642 0.695 0.754 0.40
I  5000 3.0 +0.0 0.640 0.639 0.771 0.41
I  5250 3.0 +0.0 0.632 0.590 0.788 0.42
I  5500 3.0 +0.0 0.615 0.547 0.806 0.42
I  4500 3.0 +0.5 0.652 0.770 0.730 0.38
I  4750 3.0 +0.5 0.658 0.716 0.743 0.40
I  5000 3.0 +0.5 0.669 0.657 0.755 0.42
I  5000 3.5 -1.0 0.657 0.607 0.774 0.43
I  5250 3.5 -1.0 0.638 0.571 0.791 0.43
I  5500 3.5 -1.0 0.619 0.540 0.807 0.43
I  5750 3.5 -1.0 0.601 0.514 0.820 0.42
I  6000 3.5 -1.0 0.583 0.495 0.831 0.41
I  4250 3.5 -0.5 0.654 0.711 0.745 0.40
I  4500 3.5 -0.5 0.621 0.719 0.756 0.38
I  4750 3.5 -0.5 0.600 0.707 0.768 0.37
I  5000 3.5 -0.5 0.592 0.672 0.779 0.37
I  5250 3.5 -0.5 0.601 0.614 0.792 0.39
I  5500 3.5 -0.5 0.610 0.559 0.804 0.41
I  5750 3.5 -0.5 0.604 0.521 0.817 0.42
I  6000 3.5 -0.5 0.574 0.508 0.830 0.40
I  4500 3.5 +0.0 0.652 0.753 0.735 0.39
I  4750 3.5 +0.0 0.655 0.701 0.748 0.40
I  5000 3.5 +0.0 0.655 0.649 0.763 0.42
I  5250 3.5 +0.0 0.651 0.594 0.780 0.43
I  5500 3.5 +0.0 0.642 0.544 0.798 0.44
I  5750 3.5 +0.0 0.615 0.517 0.815 0.43
I  6000 3.5 +0.0 0.563 0.519 0.830 0.39
I  4500 3.5 +0.5 0.667 0.760 0.727 0.39
I  4750 3.5 +0.5 0.663 0.714 0.741 0.40
I  5000 3.5 +0.5 0.663 0.665 0.755 0.42
I  5000 4.0 -2.0 0.803 0.438 0.790 0.59
I  5250 4.0 -2.0 0.756 0.434 0.804 0.56
I  5500 4.0 -2.0 0.702 0.442 0.815 0.52
I  5750 4.0 -2.0 0.641 0.465 0.823 0.46
I  6000 4.0 -2.0 0.593 0.485 0.831 0.42
I  6250 4.0 -2.0 0.561 0.492 0.838 0.40
I  6500 4.0 -2.0 0.547 0.481 0.845 0.39
I  5000 4.0 -1.0 0.682 0.593 0.770 0.45
I  5250 4.0 -1.0 0.662 0.563 0.786 0.45
I  5500 4.0 -1.0 0.639 0.547 0.798 0.44
I  5750 4.0 -1.0 0.617 0.540 0.807 0.42
I  6000 4.0 -1.0 0.597 0.530 0.816 0.41
I  6250 4.0 -1.0 0.583 0.508 0.827 0.41
I  6500 4.0 -1.0 0.575 0.472 0.840 0.41
I  4500 4.0 -0.5 0.639 0.692 0.756 0.40
I  4750 4.0 -0.5 0.582 0.697 0.777 0.36
I  5000 4.0 -0.5 0.563 0.679 0.789 0.35
I  5250 4.0 -0.5 0.584 0.637 0.792 0.38
I  5500 4.0 -0.5 0.605 0.595 0.795 0.40
I  5750 4.0 -0.5 0.605 0.562 0.805 0.41
I  6000 4.0 -0.5 0.591 0.534 0.817 0.41
I  6250 4.0 -0.5 0.581 0.503 0.829 0.41
I  6500 4.0 -0.5 0.602 0.443 0.841 0.44
I  4500 4.0 +0.0 0.671 0.736 0.732 0.40
I  4750 4.0 +0.0 0.662 0.704 0.744 0.41
I  5000 4.0 +0.0 0.654 0.663 0.759 0.41
I  5250 4.0 +0.0 0.647 0.615 0.775 0.42
I  5500 4.0 +0.0 0.641 0.570 0.791 0.43
I  5750 4.0 +0.0 0.628 0.540 0.804 0.43
I  6000 4.0 +0.0 0.609 0.522 0.815 0.42
I  6250 4.0 +0.0 0.587 0.505 0.826 0.41
I  6500 4.0 +0.0 0.562 0.488 0.839 0.40
I  4500 4.0 +0.5 0.667 0.763 0.726 0.39
I  4750 4.0 +0.5 0.664 0.727 0.737 0.40
I  5000 4.0 +0.5 0.661 0.688 0.749 0.41
I  5250 4.0 +0.5 0.658 0.645 0.763 0.42
I  5500 4.0 +0.5 0.656 0.598 0.777 0.43
I  5000 4.5 -2.0 0.916 0.360 0.798 0.71
I  5250 4.5 -2.0 0.864 0.363 0.808 0.67
I  5500 4.5 -2.0 0.793 0.382 0.816 0.61
I  5750 4.5 -2.0 0.712 0.416 0.822 0.53
I  6000 4.5 -2.0 0.642 0.456 0.826 0.47
I  6250 4.5 -2.0 0.598 0.486 0.829 0.43
I  6500 4.5 -2.0 0.575 0.504 0.830 0.41
I  5000 4.5 -1.0 0.714 0.581 0.763 0.48
I  5250 4.5 -1.0 0.715 0.528 0.781 0.50
I  5500 4.5 -1.0 0.706 0.494 0.795 0.50
I  5750 4.5 -1.0 0.677 0.486 0.806 0.48
I  6000 4.5 -1.0 0.640 0.491 0.815 0.46
I  6250 4.5 -1.0 0.608 0.493 0.824 0.43
I  6500 4.5 -1.0 0.578 0.495 0.832 0.41
I  4500 4.5 -0.5 0.670 0.640 0.760 0.43
I  4750 4.5 -0.5 0.664 0.628 0.766 0.43
I  5000 4.5 -0.5 0.656 0.615 0.772 0.43
I  5250 4.5 -0.5 0.646 0.599 0.780 0.43
I  5500 4.5 -0.5 0.637 0.577 0.790 0.43
I  5750 4.5 -0.5 0.626 0.553 0.801 0.43
I  6000 4.5 -0.5 0.615 0.529 0.811 0.43
I  6250 4.5 -0.5 0.603 0.508 0.821 0.42
I  6500 4.5 -0.5 0.588 0.491 0.830 0.42
I  6750 4.5 -0.5 0.568 0.479 0.840 0.41
I  7000 4.5 -0.5 0.542 0.473 0.848 0.39
I  4500 4.5 +0.0 0.686 0.713 0.733 0.42
I  4750 4.5 +0.0 0.682 0.680 0.744 0.43
I  5000 4.5 +0.0 0.676 0.649 0.755 0.43
I  5250 4.5 +0.0 0.667 0.618 0.768 0.43
I  5500 4.5 +0.0 0.655 0.588 0.781 0.44
I  5750 4.5 +0.0 0.638 0.560 0.795 0.43
I  6000 4.5 +0.0 0.622 0.533 0.808 0.43
I  6250 4.5 +0.0 0.613 0.508 0.818 0.43
I  6500 4.5 +0.0 0.606 0.484 0.827 0.43
I  6750 4.5 +0.0 0.591 0.463 0.838 0.43
I  7000 4.5 +0.0 0.593 0.420 0.850 0.44
I  4500 4.5 +0.5 0.594 0.742 0.761 0.36
I  4750 4.5 +0.5 0.645 0.718 0.747 0.39
I  5000 4.5 +0.5 0.669 0.692 0.745 0.41
I  5250 4.5 +0.5 0.667 0.660 0.755 0.42
I  5500 4.5 +0.5 0.650 0.621 0.773 0.42
I  5750 4.5 +0.5 0.641 0.581 0.787 0.43
I  6000 4.5 +0.5 0.643 0.541 0.799 0.44
I  5000 5.0 -2.0 0.959 0.320 0.809 0.77
I  5250 5.0 -2.0 0.925 0.327 0.812 0.74
I  5500 5.0 -2.0 0.887 0.336 0.816 0.70
I  5000 5.0 -1.0 0.733 0.561 0.764 0.50
I  5250 5.0 -1.0 0.731 0.525 0.777 0.51
I  5500 5.0 -1.0 0.734 0.487 0.790 0.52
I  4500 5.0 -0.5 0.684 0.593 0.769 0.45
I  4750 5.0 -0.5 0.666 0.639 0.762 0.43
I  4500 5.0 +0.0 0.702 0.655 0.744 0.45
I  4750 5.0 +0.0 0.719 0.644 0.741 0.46
I  5000 5.0 +0.0 0.719 0.628 0.746 0.47
I  5250 5.0 +0.0 0.704 0.605 0.759 0.46
I  5500 5.0 +0.0 0.675 0.572 0.779 0.45
I  5000 5.0 +0.5 0.677 0.689 0.743 0.42
I  5250 5.0 +0.5 0.677 0.650 0.754 0.43
I  5500 5.0 +0.5 0.681 0.608 0.766 0.45
u_ 4000 1.5 -1.0 0.894 1.675 0.386 0.28
u_ 4250 1.5 -1.0 0.885 1.485 0.431 0.32
u_ 4500 1.5 -1.0 0.888 1.282 0.477 0.37
u_ 4000 2.0 -2.0 0.902 1.717 0.373 0.27
u_ 4250 2.0 -2.0 0.910 1.474 0.417 0.33
u_ 4500 2.0 -2.0 0.939 1.223 0.463 0.40
u_ 4000 2.0 -1.0 0.874 1.732 0.389 0.26
u_ 4250 2.0 -1.0 0.886 1.528 0.421 0.31
u_ 4500 2.0 -1.0 0.911 1.322 0.454 0.36
u_ 4000 2.0 -0.5 0.828 1.549 0.455 0.28
u_ 4250 2.0 -0.5 0.843 1.461 0.463 0.31
u_ 4500 2.0 -0.5 0.861 1.374 0.471 0.33
u_ 4000 2.0 +0.0 0.815 1.579 0.458 0.27
u_ 4250 2.0 +0.0 0.848 1.451 0.462 0.31
u_ 4500 2.0 +0.0 0.864 1.295 0.488 0.35
u_ 4750 2.0 +0.0 0.872 1.090 0.537 0.41
u_ 5000 2.0 +0.0 0.910 0.808 0.609 0.52
u_ 4000 2.5 -2.0 0.910 1.558 0.399 0.31
u_ 4250 2.5 -2.0 0.941 1.370 0.423 0.36
u_ 4500 2.5 -2.0 0.963 1.209 0.453 0.42
u_ 4750 2.5 -2.0 0.979 1.065 0.489 0.47
u_ 5000 2.5 -2.0 0.988 0.929 0.531 0.52
u_ 5250 2.5 -2.0 0.996 0.794 0.578 0.57
u_ 5500 2.5 -2.0 1.013 0.651 0.632 0.65
u_ 4000 2.5 -1.0 0.876 1.670 0.399 0.28
u_ 4250 2.5 -1.0 0.890 1.498 0.425 0.31
u_ 4500 2.5 -1.0 0.912 1.327 0.452 0.36
u_ 4000 2.5 -0.5 0.822 1.575 0.454 0.28
u_ 4250 2.5 -0.5 0.836 1.552 0.449 0.29
u_ 4500 2.5 -0.5 0.845 1.451 0.464 0.31
u_ 4750 2.5 -0.5 0.857 1.269 0.499 0.36
u_ 5000 2.5 -0.5 0.898 0.990 0.554 0.45
u_ 4000 2.5 +0.0 0.800 1.554 0.472 0.27
u_ 4250 2.5 +0.0 0.825 1.515 0.463 0.29
u_ 4500 2.5 +0.0 0.844 1.441 0.467 0.31
u_ 4750 2.5 +0.0 0.858 1.328 0.484 0.34
u_ 5000 2.5 +0.0 0.875 1.172 0.513 0.39
u_ 4000 2.5 +0.5 0.749 1.357 0.544 0.29
u_ 4250 2.5 +0.5 0.788 1.411 0.509 0.30
u_ 4500 2.5 +0.5 0.828 1.458 0.473 0.30
u_ 4500 3.0 -1.0 0.904 1.398 0.439 0.34
u_ 4750 3.0 -1.0 0.892 1.266 0.479 0.37
u_ 5000 3.0 -1.0 0.890 1.124 0.518 0.41
u_ 5250 3.0 -1.0 0.903 0.968 0.559 0.46
u_ 5500 3.0 -1.0 0.943 0.798 0.599 0.54
u_ 5000 3.0 -0.5 0.874 1.126 0.527 0.40
u_ 5250 3.0 -0.5 0.889 0.979 0.562 0.45
u_ 5500 3.0 -0.5 0.928 0.821 0.598 0.53
u_ 4500 3.0 +0.0 0.831 1.510 0.461 0.29
u_ 4750 3.0 +0.0 0.854 1.350 0.481 0.33
u_ 5000 3.0 +0.0 0.869 1.197 0.510 0.38
u_ 5250 3.0 +0.0 0.882 1.040 0.547 0.43
u_ 5500 3.0 +0.0 0.902 0.867 0.593 0.49
u_ 4500 3.0 +0.5 0.799 1.458 0.492 0.29
u_ 4750 3.0 +0.5 0.822 1.375 0.495 0.32
u_ 5000 3.0 +0.5 0.847 1.294 0.498 0.35
u_ 5000 3.5 -1.0 0.937 1.042 0.518 0.46
u_ 5250 3.5 -1.0 0.943 0.913 0.558 0.50
u_ 5500 3.5 -1.0 0.950 0.799 0.596 0.55
u_ 5750 3.5 -1.0 0.954 0.703 0.632 0.59
u_ 6000 3.5 -1.0 0.946 0.629 0.666 0.61
u_ 4250 3.5 -0.5 0.828 1.507 0.464 0.29
u_ 4500 3.5 -0.5 0.841 1.414 0.474 0.32
u_ 4750 3.5 -0.5 0.853 1.301 0.493 0.35
u_ 5000 3.5 -0.5 0.869 1.161 0.519 0.39
u_ 5250 3.5 -0.5 0.899 0.990 0.554 0.45
u_ 5500 3.5 -0.5 0.933 0.836 0.590 0.52
u_ 5750 3.5 -0.5 0.950 0.729 0.623 0.57
u_ 6000 3.5 -0.5 0.928 0.671 0.655 0.58
u_ 4500 3.5 +0.0 0.821 1.527 0.464 0.28
u_ 4750 3.5 +0.0 0.853 1.384 0.474 0.33
u_ 5000 3.5 +0.0 0.875 1.234 0.497 0.37
u_ 5250 3.5 +0.0 0.894 1.067 0.533 0.43
u_ 5500 3.5 +0.0 0.915 0.901 0.575 0.49
u_ 5750 3.5 +0.0 0.919 0.784 0.615 0.53
u_ 6000 3.5 +0.0 0.886 0.723 0.651 0.54
u_ 4500 3.5 +0.5 0.795 1.443 0.497 0.29
u_ 4750 3.5 +0.5 0.810 1.381 0.501 0.31
u_ 5000 3.5 +0.5 0.825 1.321 0.505 0.33
u_ 5000 4.0 -2.0 0.991 0.883 0.547 0.54
u_ 5250 4.0 -2.0 0.993 0.797 0.579 0.57
u_ 5500 4.0 -2.0 0.987 0.728 0.609 0.60
u_ 5750 4.0 -2.0 0.968 0.677 0.637 0.61
u_ 6000 4.0 -2.0 0.941 0.636 0.665 0.61
u_ 6250 4.0 -2.0 0.908 0.600 0.691 0.60
u_ 6500 4.0 -2.0 0.869 0.569 0.717 0.59
u_ 5000 4.0 -1.0 0.928 1.069 0.514 0.44
u_ 5250 4.0 -1.0 0.935 0.948 0.550 0.48
u_ 5500 4.0 -1.0 0.941 0.848 0.582 0.52
u_ 5750 4.0 -1.0 0.939 0.774 0.610 0.55
u_ 6000 4.0 -1.0 0.931 0.710 0.638 0.57
u_ 6250 4.0 -1.0 0.923 0.644 0.668 0.59
u_ 6500 4.0 -1.0 0.915 0.577 0.698 0.61
u_ 4500 4.0 -0.5 0.831 1.408 0.482 0.31
u_ 4750 4.0 -0.5 0.816 1.331 0.508 0.32
u_ 5000 4.0 -0.5 0.824 1.215 0.531 0.36
u_ 5250 4.0 -0.5 0.863 1.064 0.550 0.41
u_ 5500 4.0 -0.5 0.905 0.925 0.572 0.48
u_ 5750 4.0 -0.5 0.923 0.815 0.602 0.52
u_ 6000 4.0 -0.5 0.927 0.723 0.635 0.56
u_ 6250 4.0 -0.5 0.930 0.642 0.666 0.60
u_ 6500 4.0 -0.5 0.930 0.573 0.695 0.63
u_ 4500 4.0 +0.0 0.814 1.497 0.474 0.29
u_ 4750 4.0 +0.0 0.832 1.409 0.481 0.31
u_ 5000 4.0 +0.0 0.848 1.290 0.499 0.35
u_ 5250 4.0 +0.0 0.868 1.133 0.528 0.40
u_ 5500 4.0 +0.0 0.895 0.971 0.562 0.46
u_ 5750 4.0 +0.0 0.910 0.853 0.594 0.50
u_ 6000 4.0 +0.0 0.914 0.760 0.626 0.54
u_ 6250 4.0 +0.0 0.910 0.679 0.658 0.57
u_ 6500 4.0 +0.0 0.892 0.610 0.692 0.58
u_ 4500 4.0 +0.5 0.767 1.428 0.518 0.29
u_ 4750 4.0 +0.5 0.790 1.417 0.506 0.30
u_ 5000 4.0 +0.5 0.808 1.362 0.506 0.31
u_ 5250 4.0 +0.5 0.826 1.264 0.518 0.34
u_ 5500 4.0 +0.5 0.849 1.118 0.542 0.39
u_ 5000 4.5 -2.0 1.019 0.795 0.568 0.59
u_ 5250 4.5 -2.0 1.011 0.745 0.592 0.60
u_ 5500 4.5 -2.0 0.999 0.705 0.614 0.61
u_ 5750 4.5 -2.0 0.979 0.675 0.634 0.61
u_ 6000 4.5 -2.0 0.953 0.653 0.653 0.61
u_ 6250 4.5 -2.0 0.927 0.636 0.670 0.60
u_ 6500 4.5 -2.0 0.899 0.624 0.684 0.58
u_ 5000 4.5 -1.0 0.927 1.095 0.507 0.43
u_ 5250 4.5 -1.0 0.943 0.948 0.546 0.49
u_ 5500 4.5 -1.0 0.957 0.834 0.580 0.54
u_ 5750 4.5 -1.0 0.962 0.754 0.608 0.57
u_ 6000 4.5 -1.0 0.955 0.698 0.634 0.59
u_ 6250 4.5 -1.0 0.935 0.654 0.659 0.59
u_ 6500 4.5 -1.0 0.900 0.624 0.684 0.58
u_ 4500 4.5 -0.5 0.834 1.288 0.507 0.34
u_ 4750 4.5 -0.5 0.856 1.215 0.513 0.37
u_ 5000 4.5 -0.5 0.873 1.138 0.524 0.40
u_ 5250 4.5 -0.5 0.886 1.055 0.541 0.43
u_ 5500 4.5 -0.5 0.897 0.961 0.563 0.46
u_ 5750 4.5 -0.5 0.913 0.855 0.592 0.50
u_ 6000 4.5 -0.5 0.926 0.757 0.622 0.55
u_ 6250 4.5 -0.5 0.925 0.685 0.650 0.58
u_ 6500 4.5 -0.5 0.912 0.632 0.677 0.59
u_ 6750 4.5 -0.5 0.889 0.594 0.700 0.59
u_ 7000 4.5 -0.5 0.852 0.573 0.721 0.57
u_ 4500 4.5 +0.0 0.801 1.450 0.492 0.29
u_ 4750 4.5 +0.0 0.818 1.392 0.494 0.31
u_ 5000 4.5 +0.0 0.834 1.307 0.503 0.34
u_ 5250 4.5 +0.0 0.851 1.193 0.521 0.37
u_ 5500 4.5 +0.0 0.870 1.063 0.546 0.42
u_ 5750 4.5 +0.0 0.887 0.932 0.578 0.46
u_ 6000 4.5 +0.0 0.905 0.809 0.612 0.52
u_ 6250 4.5 +0.0 0.917 0.717 0.641 0.56
u_ 6500 4.5 +0.0 0.921 0.647 0.667 0.59
u_ 6750 4.5 +0.0 0.917 0.591 0.692 0.61
u_ 7000 4.5 +0.0 0.899 0.548 0.716 0.61
u_ 4500 4.5 +0.5 0.659 1.364 0.597 0.26
u_ 4750 4.5 +0.5 0.736 1.413 0.541 0.28
u_ 5000 4.5 +0.5 0.786 1.388 0.515 0.30
u_ 5250 4.5 +0.5 0.810 1.301 0.519 0.33
u_ 5500 4.5 +0.5 0.822 1.169 0.543 0.37
u_ 5750 4.5 +0.5 0.841 1.037 0.569 0.41
u_ 6000 4.5 +0.5 0.871 0.906 0.594 0.46
u_ 5000 5.0 -2.0 1.021 0.738 0.591 0.61
u_ 5250 5.0 -2.0 1.019 0.707 0.605 0.62
u_ 5500 5.0 -2.0 1.019 0.675 0.619 0.64
u_ 5000 5.0 -1.0 0.924 1.072 0.515 0.44
u_ 5250 5.0 -1.0 0.931 0.976 0.542 0.47
u_ 5500 5.0 -1.0 0.948 0.873 0.570 0.52
u_ 4500 5.0 -0.5 0.820 1.198 0.537 0.36
u_ 4750 5.0 -0.5 0.828 1.262 0.517 0.35
u_ 4500 5.0 +0.0 0.806 1.296 0.522 0.33
u_ 4750 5.0 +0.0 0.828 1.343 0.498 0.33
u_ 5000 5.0 +0.0 0.841 1.323 0.495 0.34
u_ 5250 5.0 +0.0 0.848 1.237 0.512 0.36
u_ 5500 5.0 +0.0 0.857 1.075 0.550 0.41
u_ 5000 5.0 +0.5 0.770 1.360 0.530 0.30
u_ 5250 5.0 +0.5 0.795 1.275 0.534 0.33
u_ 5500 5.0 +0.5 0.822 1.195 0.537 0.36
g_ 4000 1.5 -1.0 0.866 1.175 0.517 0.38
g_ 4250 1.5 -1.0 0.853 1.062 0.556 0.41
g_ 4500 1.5 -1.0 0.850 0.936 0.594 0.44
g_ 4000 2.0 -2.0 0.889 1.104 0.524 0.41
g_ 4250 2.0 -2.0 0.888 0.963 0.568 0.46
g_ 4500 2.0 -2.0 0.910 0.805 0.611 0.52
g_ 4000 2.0 -1.0 0.847 1.233 0.513 0.36
g_ 4250 2.0 -1.0 0.848 1.111 0.545 0.39
g_ 4500 2.0 -1.0 0.858 0.981 0.577 0.43
g_ 4000 2.0 -0.5 0.817 1.185 0.543 0.36
g_ 4250 2.0 -0.5 0.814 1.107 0.564 0.38
g_ 4500 2.0 -0.5 0.814 1.025 0.586 0.40
g_ 4000 2.0 +0.0 0.836 1.229 0.521 0.36
g_ 4250 2.0 +0.0 0.847 1.099 0.548 0.40
g_ 4500 2.0 +0.0 0.847 0.981 0.582 0.43
g_ 4750 2.0 +0.0 0.832 0.874 0.622 0.45
g_ 5000 2.0 +0.0 0.809 0.760 0.668 0.48
g_ 4000 2.5 -2.0 0.875 1.057 0.545 0.42
g_ 4250 2.5 -2.0 0.902 0.929 0.572 0.47
g_ 4500 2.5 -2.0 0.922 0.828 0.597 0.52
g_ 4750 2.5 -2.0 0.927 0.756 0.622 0.55
g_ 5000 2.5 -2.0 0.908 0.715 0.645 0.55
g_ 5250 2.5 -2.0 0.860 0.705 0.668 0.53
g_ 5500 2.5 -2.0 0.778 0.737 0.689 0.47
g_ 4000 2.5 -1.0 0.843 1.212 0.521 0.36
g_ 4250 2.5 -1.0 0.846 1.105 0.547 0.39
g_ 4500 2.5 -1.0 0.857 0.993 0.573 0.43
g_ 4000 2.5 -0.5 0.815 1.200 0.540 0.35
g_ 4250 2.5 -0.5 0.807 1.163 0.553 0.36
g_ 4500 2.5 -0.5 0.801 1.094 0.574 0.38
g_ 4750 2.5 -0.5 0.802 0.990 0.602 0.40
g_ 5000 2.5 -0.5 0.820 0.844 0.637 0.46
g_ 4000 2.5 +0.0 0.828 1.233 0.524 0.35
g_ 4250 2.5 +0.0 0.830 1.144 0.545 0.38
g_ 4500 2.5 +0.0 0.832 1.068 0.565 0.40
g_ 4750 2.5 +0.0 0.830 1.005 0.584 0.41
g_ 5000 2.5 +0.0 0.824 0.957 0.601 0.42
g_ 4000 2.5 +0.5 0.816 1.290 0.518 0.33
g_ 4250 2.5 +0.5 0.829 1.205 0.531 0.36
g_ 4500 2.5 +0.5 0.845 1.119 0.544 0.39
g_ 4500 3.0 -1.0 0.851 1.052 0.559 0.41
g_ 4750 3.0 -1.0 0.834 0.990 0.586 0.42
g_ 5000 3.0 -1.0 0.820 0.921 0.613 0.43
g_ 5250 3.0 -1.0 0.813 0.845 0.640 0.45
g_ 5500 3.0 -1.0 0.812 0.764 0.666 0.48
g_ 5000 3.0 -0.5 0.803 0.929 0.618 0.42
g_ 5250 3.0 -0.5 0.807 0.854 0.639 0.45
g_ 5500 3.0 -0.5 0.818 0.775 0.660 0.48
g_ 4500 3.0 +0.0 0.829 1.111 0.555 0.38
g_ 4750 3.0 +0.0 0.829 1.024 0.579 0.41
g_ 5000 3.0 +0.0 0.828 0.942 0.603 0.43
g_ 5250 3.0 +0.0 0.826 0.865 0.628 0.45
g_ 5500 3.0 +0.0 0.823 0.788 0.654 0.48
g_ 4500 3.0 +0.5 0.832 1.137 0.546 0.38
g_ 4750 3.0 +0.5 0.830 1.074 0.564 0.39
g_ 5000 3.0 +0.5 0.831 1.008 0.582 0.41
g_ 5000 3.5 -1.0 0.860 0.855 0.616 0.48
g_ 5250 3.5 -1.0 0.844 0.796 0.642 0.49
g_ 5500 3.5 -1.0 0.830 0.746 0.665 0.49
g_ 5750 3.5 -1.0 0.815 0.705 0.685 0.50
g_ 6000 3.5 -1.0 0.797 0.677 0.702 0.50
g_ 4250 3.5 -0.5 0.825 1.107 0.558 0.38
g_ 4500 3.5 -0.5 0.811 1.071 0.575 0.39
g_ 4750 3.5 -0.5 0.804 1.016 0.594 0.40
g_ 5000 3.5 -0.5 0.805 0.942 0.614 0.42
g_ 5250 3.5 -0.5 0.820 0.847 0.636 0.46
g_ 5500 3.5 -0.5 0.833 0.763 0.658 0.49
g_ 5750 3.5 -0.5 0.829 0.709 0.678 0.51
g_ 6000 3.5 -0.5 0.798 0.689 0.697 0.50
g_ 4500 3.5 +0.0 0.831 1.111 0.554 0.38
g_ 4750 3.5 +0.0 0.836 1.037 0.572 0.41
g_ 5000 3.5 +0.0 0.839 0.955 0.594 0.43
g_ 5250 3.5 +0.0 0.843 0.864 0.620 0.46
g_ 5500 3.5 +0.0 0.846 0.776 0.648 0.49
g_ 5750 3.5 +0.0 0.827 0.727 0.672 0.50
g_ 6000 3.5 +0.0 0.778 0.722 0.694 0.47
g_ 4500 3.5 +0.5 0.840 1.122 0.546 0.39
g_ 4750 3.5 +0.5 0.834 1.062 0.566 0.40
g_ 5000 3.5 +0.5 0.830 0.998 0.585 0.42
g_ 5000 4.0 -2.0 0.929 0.670 0.655 0.58
g_ 5250 4.0 -2.0 0.894 0.660 0.672 0.57
g_ 5500 4.0 -2.0 0.858 0.658 0.686 0.54
g_ 5750 4.0 -2.0 0.820 0.664 0.697 0.52
g_ 6000 4.0 -2.0 0.788 0.667 0.708 0.50
g_ 6250 4.0 -2.0 0.763 0.659 0.720 0.48
g_ 6500 4.0 -2.0 0.747 0.640 0.732 0.48
g_ 5000 4.0 -1.0 0.870 0.839 0.616 0.49
g_ 5250 4.0 -1.0 0.852 0.797 0.638 0.49
g_ 5500 4.0 -1.0 0.837 0.765 0.656 0.49
g_ 5750 4.0 -1.0 0.822 0.744 0.669 0.49
g_ 6000 4.0 -1.0 0.808 0.720 0.682 0.49
g_ 6250 4.0 -1.0 0.796 0.685 0.699 0.49
g_ 6500 4.0 -1.0 0.789 0.637 0.719 0.51
g_ 4500 4.0 -0.5 0.811 1.048 0.581 0.39
g_ 4750 4.0 -0.5 0.772 1.007 0.612 0.38
g_ 5000 4.0 -0.5 0.764 0.950 0.631 0.40
g_ 5250 4.0 -0.5 0.790 0.885 0.638 0.43
g_ 5500 4.0 -0.5 0.815 0.824 0.645 0.46
g_ 5750 4.0 -0.5 0.818 0.771 0.661 0.48
g_ 6000 4.0 -0.5 0.809 0.721 0.682 0.49
g_ 6250 4.0 -0.5 0.804 0.671 0.701 0.51
g_ 6500 4.0 -0.5 0.803 0.623 0.718 0.52
g_ 4500 4.0 +0.0 0.834 1.108 0.553 0.39
g_ 4750 4.0 +0.0 0.832 1.037 0.573 0.41
g_ 5000 4.0 +0.0 0.832 0.965 0.594 0.43
g_ 5250 4.0 +0.0 0.833 0.889 0.617 0.45
g_ 5500 4.0 +0.0 0.836 0.820 0.638 0.47
g_ 5750 4.0 +0.0 0.834 0.769 0.655 0.49
g_ 6000 4.0 +0.0 0.825 0.730 0.672 0.50
g_ 6250 4.0 +0.0 0.809 0.690 0.692 0.50
g_ 6500 4.0 +0.0 0.787 0.648 0.715 0.50
g_ 4500 4.0 +0.5 0.830 1.128 0.550 0.38
g_ 4750 4.0 +0.5 0.825 1.083 0.564 0.39
g_ 5000 4.0 +0.5 0.824 1.029 0.580 0.40
g_ 5250 4.0 +0.5 0.826 0.967 0.597 0.42
g_ 5500 4.0 +0.5 0.834 0.894 0.615 0.45
g_ 5000 4.5 -2.0 0.993 0.575 0.673 0.67
g_ 5250 4.5 -2.0 0.954 0.571 0.688 0.64
g_ 5500 4.5 -2.0 0.909 0.583 0.698 0.61
g_ 5750 4.5 -2.0 0.860 0.611 0.703 0.56
g_ 6000 4.5 -2.0 0.818 0.644 0.706 0.52
g_ 6250 4.5 -2.0 0.793 0.662 0.708 0.50
g_ 6500 4.5 -2.0 0.783 0.667 0.710 0.49
g_ 5000 4.5 -1.0 0.889 0.828 0.612 0.50
g_ 5250 4.5 -1.0 0.888 0.748 0.641 0.53
g_ 5500 4.5 -1.0 0.882 0.696 0.662 0.54
g_ 5750 4.5 -1.0 0.861 0.679 0.677 0.54
g_ 6000 4.5 -1.0 0.835 0.676 0.688 0.52
g_ 6250 4.5 -1.0 0.811 0.667 0.700 0.51
g_ 6500 4.5 -1.0 0.792 0.653 0.712 0.50
g_ 4500 4.5 -0.5 0.820 0.988 0.593 0.41
g_ 4750 4.5 -0.5 0.829 0.932 0.606 0.43
g_ 5000 4.5 -0.5 0.835 0.880 0.619 0.45
g_ 5250 4.5 -0.5 0.837 0.835 0.632 0.47
g_ 5500 4.5 -0.5 0.836 0.793 0.646 0.48
g_ 5750 4.5 -0.5 0.831 0.755 0.661 0.49
g_ 6000 4.5 -0.5 0.824 0.719 0.677 0.50
g_ 6250 4.5 -0.5 0.817 0.681 0.692 0.51
g_ 6500 4.5 -0.5 0.809 0.647 0.708 0.52
g_ 6750 4.5 -0.5 0.798 0.619 0.722 0.52
g_ 7000 4.5 -0.5 0.786 0.594 0.735 0.52
g_ 4500 4.5 +0.0 0.832 1.095 0.558 0.39
g_ 4750 4.5 +0.0 0.837 1.014 0.578 0.41
g_ 5000 4.5 +0.0 0.840 0.946 0.596 0.44
g_ 5250 4.5 +0.0 0.838 0.893 0.613 0.45
g_ 5500 4.5 +0.0 0.834 0.845 0.630 0.46
g_ 5750 4.5 +0.0 0.830 0.791 0.650 0.48
g_ 6000 4.5 +0.0 0.828 0.738 0.669 0.50
g_ 6250 4.5 +0.0 0.828 0.692 0.684 0.51
g_ 6500 4.5 +0.0 0.828 0.650 0.700 0.53
g_ 6750 4.5 +0.0 0.824 0.605 0.718 0.54
g_ 7000 4.5 +0.0 0.816 0.559 0.738 0.55
g_ 4500 4.5 +0.5 0.719 1.118 0.612 0.33
g_ 4750 4.5 +0.5 0.785 1.070 0.589 0.37
g_ 5000 4.5 +0.5 0.821 1.024 0.583 0.40
g_ 5250 4.5 +0.5 0.828 0.975 0.593 0.42
g_ 5500 4.5 +0.5 0.820 0.916 0.615 0.43
g_ 5750 4.5 +0.5 0.821 0.853 0.633 0.45
g_ 6000 4.5 +0.5 0.836 0.785 0.649 0.49
g_ 5000 5.0 -2.0 1.020 0.518 0.692 0.71
g_ 5250 5.0 -2.0 0.994 0.520 0.699 0.69
g_ 5500 5.0 -2.0 0.966 0.523 0.706 0.67
g_ 5000 5.0 -1.0 0.904 0.792 0.618 0.52
g_ 5250 5.0 -1.0 0.901 0.738 0.639 0.54
g_ 5500 5.0 -1.0 0.904 0.681 0.660 0.56
g_ 4500 5.0 -0.5 0.815 0.933 0.612 0.43
g_ 4750 5.0 -0.5 0.825 0.941 0.605 0.43
g_ 4500 5.0 +0.0 0.830 1.025 0.578 0.41
g_ 4750 5.0 +0.0 0.853 0.982 0.579 0.43
g_ 5000 5.0 +0.0 0.863 0.935 0.589 0.45
g_ 5250 5.0 +0.0 0.859 0.880 0.608 0.47
g_ 5500 5.0 +0.0 0.845 0.812 0.636 0.48
g_ 5000 5.0 +0.5 0.820 1.022 0.584 0.40
g_ 5250 5.0 +0.5 0.825 0.961 0.599 0.42
g_ 5500 5.0 +0.5 0.834 0.898 0.613 0.45
r_ 4000 1.5 -1.0 0.776 0.909 0.637 0.41
r_ 4250 1.5 -1.0 0.762 0.827 0.667 0.43
r_ 4500 1.5 -1.0 0.757 0.735 0.698 0.46
r_ 4000 2.0 -2.0 0.807 0.824 0.649 0.46
r_ 4250 2.0 -2.0 0.804 0.724 0.683 0.49
r_ 4500 2.0 -2.0 0.823 0.608 0.717 0.54
r_ 4000 2.0 -1.0 0.764 0.947 0.632 0.40
r_ 4250 2.0 -1.0 0.757 0.867 0.658 0.41
r_ 4500 2.0 -1.0 0.757 0.780 0.684 0.44
r_ 4000 2.0 -0.5 0.752 0.917 0.646 0.40
r_ 4250 2.0 -0.5 0.732 0.866 0.670 0.40
r_ 4500 2.0 -0.5 0.714 0.808 0.694 0.41
r_ 4000 2.0 +0.0 0.759 0.986 0.624 0.38
r_ 4250 2.0 +0.0 0.770 0.873 0.650 0.42
r_ 4500 2.0 +0.0 0.764 0.780 0.681 0.44
r_ 4750 2.0 +0.0 0.737 0.702 0.716 0.45
r_ 5000 2.0 +0.0 0.684 0.640 0.755 0.44
r_ 4000 2.5 -2.0 0.787 0.804 0.664 0.45
r_ 4250 2.5 -2.0 0.819 0.709 0.682 0.50
r_ 4500 2.5 -2.0 0.840 0.636 0.700 0.54
r_ 4750 2.5 -2.0 0.839 0.588 0.719 0.56
r_ 5000 2.5 -2.0 0.808 0.565 0.738 0.55
r_ 5250 2.5 -2.0 0.741 0.572 0.757 0.50
r_ 5500 2.5 -2.0 0.639 0.619 0.777 0.42
r_ 4000 2.5 -1.0 0.771 0.925 0.635 0.41
r_ 4250 2.5 -1.0 0.761 0.864 0.657 0.42
r_ 4500 2.5 -1.0 0.755 0.798 0.679 0.43
r_ 4000 2.5 -0.5 0.763 0.927 0.638 0.40
r_ 4250 2.5 -0.5 0.726 0.911 0.660 0.39
r_ 4500 2.5 -0.5 0.701 0.868 0.683 0.38
r_ 4750 2.5 -0.5 0.692 0.796 0.706 0.40
r_ 5000 2.5 -0.5 0.707 0.690 0.731 0.44
r_ 4000 2.5 +0.0 0.774 0.980 0.618 0.39
r_ 4250 2.5 +0.0 0.758 0.913 0.644 0.40
r_ 4500 2.5 +0.0 0.747 0.850 0.667 0.41
r_ 4750 2.5 +0.0 0.739 0.792 0.688 0.43
r_ 5000 2.5 +0.0 0.734 0.743 0.705 0.44
r_ 4000 2.5 +0.5 0.763 1.082 0.598 0.36
r_ 4250 2.5 +0.5 0.763 0.984 0.623 0.39
r_ 4500 2.5 +0.5 0.772 0.878 0.648 0.42
r_ 4500 3.0 -1.0 0.757 0.833 0.668 0.42
r_ 4750 3.0 -1.0 0.735 0.791 0.690 0.43
r_ 5000 3.0 -1.0 0.716 0.744 0.711 0.43
r_ 5250 3.0 -1.0 0.701 0.692 0.733 0.43
r_ 5500 3.0 -1.0 0.692 0.633 0.754 0.45
r_ 5000 3.0 -0.5 0.691 0.760 0.717 0.41
r_ 5250 3.0 -0.5 0.690 0.704 0.734 0.42
r_ 5500 3.0 -0.5 0.699 0.638 0.750 0.45
r_ 4500 3.0 +0.0 0.750 0.875 0.659 0.41
r_ 4750 3.0 +0.0 0.747 0.802 0.681 0.43
r_ 5000 3.0 +0.0 0.742 0.736 0.704 0.45
r_ 5250 3.0 +0.0 0.731 0.680 0.725 0.46
r_ 5500 3.0 +0.0 0.712 0.633 0.747 0.46
r_ 4500 3.0 +0.5 0.761 0.900 0.647 0.41
r_ 4750 3.0 +0.5 0.756 0.841 0.666 0.42
r_ 5000 3.0 +0.5 0.754 0.778 0.686 0.44
r_ 5000 3.5 -1.0 0.760 0.695 0.709 0.47
r_ 5250 3.5 -1.0 0.737 0.654 0.731 0.47
r_ 5500 3.5 -1.0 0.715 0.620 0.750 0.47
r_ 5750 3.5 -1.0 0.694 0.593 0.766 0.46
r_ 6000 3.5 -1.0 0.669 0.577 0.779 0.45
r_ 4250 3.5 -0.5 0.767 0.844 0.660 0.43
r_ 4500 3.5 -0.5 0.732 0.838 0.677 0.41
r_ 4750 3.5 -0.5 0.708 0.814 0.695 0.40
r_ 5000 3.5 -0.5 0.698 0.768 0.712 0.41
r_ 5250 3.5 -0.5 0.706 0.699 0.729 0.43
r_ 5500 3.5 -0.5 0.714 0.635 0.746 0.46
r_ 5750 3.5 -0.5 0.704 0.595 0.762 0.47
r_ 6000 3.5 -0.5 0.668 0.584 0.778 0.45
r_ 4500 3.5 +0.0 0.762 0.872 0.654 0.42
r_ 4750 3.5 +0.0 0.760 0.811 0.673 0.43
r_ 5000 3.5 +0.0 0.756 0.748 0.694 0.45
r_ 5250 3.5 +0.0 0.751 0.684 0.717 0.47
r_ 5500 3.5 +0.0 0.741 0.625 0.739 0.48
r_ 5750 3.5 +0.0 0.712 0.594 0.760 0.47
r_ 6000 3.5 +0.0 0.654 0.600 0.777 0.43
r_ 4500 3.5 +0.5 0.784 0.884 0.641 0.42
r_ 4750 3.5 +0.5 0.769 0.832 0.663 0.43
r_ 5000 3.5 +0.5 0.756 0.777 0.685 0.44
r_ 5000 4.0 -2.0 0.867 0.524 0.736 0.60
r_ 5250 4.0 -2.0 0.816 0.523 0.752 0.57
r_ 5500 4.0 -2.0 0.766 0.531 0.764 0.53
r_ 5750 4.0 -2.0 0.715 0.551 0.773 0.49
r_ 6000 4.0 -2.0 0.673 0.567 0.781 0.45
r_ 6250 4.0 -2.0 0.644 0.570 0.790 0.43
r_ 6500 4.0 -2.0 0.628 0.560 0.798 0.43
r_ 5000 4.0 -1.0 0.781 0.679 0.707 0.49
r_ 5250 4.0 -1.0 0.756 0.650 0.726 0.48
r_ 5500 4.0 -1.0 0.733 0.630 0.741 0.47
r_ 5750 4.0 -1.0 0.711 0.621 0.751 0.46
r_ 6000 4.0 -1.0 0.689 0.611 0.762 0.45
r_ 6250 4.0 -1.0 0.673 0.586 0.775 0.45
r_ 6500 4.0 -1.0 0.658 0.554 0.790 0.45
r_ 4500 4.0 -0.5 0.743 0.813 0.680 0.42
r_ 4750 4.0 -0.5 0.685 0.802 0.708 0.39
r_ 5000 4.0 -0.5 0.665 0.772 0.724 0.39
r_ 5250 4.0 -0.5 0.685 0.725 0.729 0.41
r_ 5500 4.0 -0.5 0.706 0.679 0.735 0.44
r_ 5750 4.0 -0.5 0.702 0.645 0.747 0.45
r_ 6000 4.0 -0.5 0.686 0.612 0.763 0.45
r_ 6250 4.0 -0.5 0.671 0.582 0.777 0.45
r_ 6500 4.0 -0.5 0.658 0.554 0.790 0.45
r_ 4500 4.0 +0.0 0.780 0.860 0.650 0.43
r_ 4750 4.0 +0.0 0.767 0.811 0.670 0.44
r_ 5000 4.0 +0.0 0.756 0.760 0.690 0.45
r_ 5250 4.0 +0.0 0.747 0.706 0.711 0.46
r_ 5500 4.0 +0.0 0.739 0.656 0.730 0.47
r_ 5750 4.0 +0.0 0.724 0.627 0.745 0.47
r_ 6000 4.0 +0.0 0.703 0.608 0.758 0.46
r_ 6250 4.0 +0.0 0.679 0.587 0.773 0.45
r_ 6500 4.0 +0.0 0.653 0.564 0.789 0.44
r_ 4500 4.0 +0.5 0.793 0.884 0.637 0.43
r_ 4750 4.0 +0.5 0.771 0.848 0.657 0.43
r_ 5000 4.0 +0.5 0.756 0.804 0.677 0.43
r_ 5250 4.0 +0.5 0.748 0.755 0.695 0.44
r_ 5500 4.0 +0.5 0.749 0.699 0.712 0.46
r_ 5000 4.5 -2.0 0.959 0.438 0.749 0.71
r_ 5250 4.5 -2.0 0.908 0.442 0.760 0.67
r_ 5500 4.5 -2.0 0.842 0.463 0.769 0.61
r_ 5750 4.5 -2.0 0.772 0.499 0.774 0.55
r_ 6000 4.5 -2.0 0.713 0.540 0.777 0.49
r_ 6250 4.5 -2.0 0.677 0.570 0.779 0.46
r_ 6500 4.5 -2.0 0.659 0.587 0.780 0.44
r_ 5000 4.5 -1.0 0.814 0.662 0.700 0.51
r_ 5250 4.5 -1.0 0.810 0.602 0.724 0.53
r_ 5500 4.5 -1.0 0.796 0.566 0.741 0.54
r_ 5750 4.5 -1.0 0.762 0.562 0.754 0.52
r_ 6000 4.5 -1.0 0.724 0.569 0.764 0.49
r_ 6250 4.5 -1.0 0.692 0.573 0.773 0.46
r_ 6500 4.5 -1.0 0.666 0.571 0.782 0.45
r_ 4500 4.5 -0.5 0.766 0.765 0.685 0.45
r_ 4750 4.5 -0.5 0.765 0.731 0.696 0.46
r_ 5000 4.5 -0.5 0.759 0.703 0.707 0.47
r_ 5250 4.5 -0.5 0.750 0.677 0.719 0.47
r_ 5500 4.5 -0.5 0.738 0.653 0.731 0.47
r_ 5750 4.5 -0.5 0.724 0.629 0.744 0.47
r_ 6000 4.5 -0.5 0.708 0.607 0.757 0.46
r_ 6250 4.5 -0.5 0.695 0.585 0.769 0.46
r_ 6500 4.5 -0.5 0.680 0.565 0.780 0.46
r_ 6750 4.5 -0.5 0.658 0.554 0.790 0.45
r_ 7000 4.5 -0.5 0.637 0.542 0.800 0.44
r_ 4500 4.5 +0.0 0.792 0.843 0.649 0.44
r_ 4750 4.5 +0.0 0.785 0.786 0.670 0.46
r_ 5000 4.5 +0.0 0.776 0.740 0.688 0.46
r_ 5250 4.5 +0.0 0.766 0.704 0.704 0.47
r_ 5500 4.5 +0.0 0.751 0.673 0.720 0.47
r_ 5750 4.5 +0.0 0.735 0.641 0.736 0.47
r_ 6000 4.5 +0.0 0.718 0.612 0.752 0.47
r_ 6250 4.5 +0.0 0.707 0.586 0.764 0.47
r_ 6500 4.5 +0.0 0.696 0.562 0.775 0.47
r_ 6750 4.5 +0.0 0.682 0.536 0.788 0.47
r_ 7000 4.5 +0.0 0.667 0.504 0.803 0.47
r_ 4500 4.5 +0.5 0.702 0.875 0.681 0.38
r_ 4750 4.5 +0.5 0.747 0.835 0.672 0.42
r_ 5000 4.5 +0.5 0.767 0.798 0.674 0.44
r_ 5250 4.5 +0.5 0.763 0.760 0.688 0.45
r_ 5500 4.5 +0.5 0.744 0.719 0.708 0.45
r_ 5750 4.5 +0.5 0.735 0.675 0.725 0.46
r_ 6000 4.5 +0.5 0.738 0.630 0.739 0.48
r_ 5000 5.0 -2.0 0.999 0.390 0.763 0.76
r_ 5250 5.0 -2.0 0.962 0.399 0.768 0.73
r_ 5500 5.0 -2.0 0.925 0.409 0.772 0.70
r_ 5000 5.0 -1.0 0.837 0.631 0.703 0.54
r_ 5250 5.0 -1.0 0.830 0.593 0.720 0.55
r_ 5500 5.0 -1.0 0.829 0.551 0.737 0.57
r_ 4500 5.0 -0.5 0.774 0.714 0.698 0.47
r_ 4750 5.0 -0.5 0.767 0.737 0.693 0.46
r_ 4500 5.0 +0.0 0.802 0.788 0.663 0.46
r_ 4750 5.0 +0.0 0.816 0.753 0.668 0.48
r_ 5000 5.0 +0.0 0.815 0.720 0.680 0.50
r_ 5250 5.0 +0.0 0.801 0.685 0.697 0.50
r_ 5500 5.0 +0.0 0.774 0.647 0.720 0.49
r_ 5000 5.0 +0.5 0.776 0.795 0.671 0.45
r_ 5250 5.0 +0.5 0.773 0.750 0.687 0.46
r_ 5500 5.0 +0.5 0.773 0.702 0.702 0.47
i_ 4000 1.5 -1.0 0.685 0.808 0.706 0.39
i_ 4250 1.5 -1.0 0.676 0.741 0.729 0.40
i_ 4500 1.5 -1.0 0.675 0.664 0.751 0.43
i_ 4000 2.0 -2.0 0.728 0.721 0.714 0.44
i_ 4250 2.0 -2.0 0.729 0.636 0.740 0.47
i_ 4500 2.0 -2.0 0.749 0.536 0.767 0.52
i_ 4000 2.0 -1.0 0.674 0.834 0.704 0.38
i_ 4250 2.0 -1.0 0.670 0.773 0.722 0.39
i_ 4500 2.0 -1.0 0.671 0.707 0.740 0.41
i_ 4000 2.0 -0.5 0.655 0.799 0.721 0.38
i_ 4250 2.0 -0.5 0.643 0.766 0.735 0.38
i_ 4500 2.0 -0.5 0.631 0.731 0.749 0.38
i_ 4000 2.0 +0.0 0.659 0.878 0.700 0.36
i_ 4250 2.0 +0.0 0.683 0.782 0.714 0.40
i_ 4500 2.0 +0.0 0.685 0.704 0.736 0.42
i_ 4750 2.0 +0.0 0.661 0.638 0.764 0.43
i_ 5000 2.0 +0.0 0.611 0.578 0.798 0.41
i_ 4000 2.5 -2.0 0.710 0.705 0.725 0.44
i_ 4250 2.5 -2.0 0.748 0.623 0.738 0.49
i_ 4500 2.5 -2.0 0.771 0.562 0.751 0.52
i_ 4750 2.5 -2.0 0.768 0.523 0.766 0.53
i_ 5000 2.5 -2.0 0.736 0.505 0.782 0.52
i_ 5250 2.5 -2.0 0.668 0.513 0.800 0.47
i_ 5500 2.5 -2.0 0.566 0.556 0.819 0.38
i_ 4000 2.5 -1.0 0.681 0.809 0.708 0.39
i_ 4250 2.5 -1.0 0.674 0.767 0.722 0.40
i_ 4500 2.5 -1.0 0.670 0.721 0.736 0.41
i_ 4000 2.5 -0.5 0.664 0.801 0.717 0.38
i_ 4250 2.5 -0.5 0.636 0.804 0.728 0.36
i_ 4500 2.5 -0.5 0.617 0.781 0.742 0.36
i_ 4750 2.5 -0.5 0.608 0.727 0.759 0.37
i_ 5000 2.5 -0.5 0.616 0.639 0.780 0.40
i_ 4000 2.5 +0.0 0.674 0.850 0.700 0.37
i_ 4250 2.5 +0.0 0.668 0.812 0.712 0.38
i_ 4500 2.5 +0.0 0.664 0.769 0.726 0.39
i_ 4750 2.5 +0.0 0.661 0.720 0.740 0.40
i_ 5000 2.5 +0.0 0.661 0.665 0.756 0.42
i_ 4000 2.5 +0.5 0.671 0.892 0.691 0.36
i_ 4250 2.5 +0.5 0.681 0.839 0.700 0.38
i_ 4500 2.5 +0.5 0.694 0.786 0.708 0.40
i_ 4500 3.0 -1.0 0.676 0.746 0.727 0.40
i_ 4750 3.0 -1.0 0.656 0.711 0.745 0.40
i_ 5000 3.0 -1.0 0.639 0.670 0.762 0.40
i_ 5250 3.0 -1.0 0.625 0.625 0.780 0.41
i_ 5500 3.0 -1.0 0.616 0.575 0.798 0.41
i_ 5000 3.0 -0.5 0.607 0.692 0.769 0.38
i_ 5250 3.0 -0.5 0.607 0.644 0.782 0.39
i_ 5500 3.0 -0.5 0.612 0.590 0.795 0.41
i_ 4500 3.0 +0.0 0.666 0.789 0.719 0.39
i_ 4750 3.0 +0.0 0.668 0.722 0.737 0.41
i_ 5000 3.0 +0.0 0.665 0.664 0.755 0.42
i_ 5250 3.0 +0.0 0.655 0.614 0.773 0.43
i_ 5500 3.0 +0.0 0.638 0.570 0.792 0.43
i_ 4500 3.0 +0.5 0.678 0.807 0.709 0.39
i_ 4750 3.0 +0.5 0.682 0.750 0.724 0.41
i_ 5000 3.0 +0.5 0.691 0.688 0.738 0.43
i_ 5000 3.5 -1.0 0.683 0.629 0.759 0.44
i_ 5250 3.5 -1.0 0.661 0.593 0.777 0.44
i_ 5500 3.5 -1.0 0.642 0.560 0.793 0.44
i_ 5750 3.5 -1.0 0.623 0.534 0.807 0.43
i_ 6000 3.5 -1.0 0.603 0.516 0.819 0.42
i_ 4250 3.5 -0.5 0.686 0.741 0.725 0.41
i_ 4500 3.5 -0.5 0.650 0.747 0.737 0.39
i_ 4750 3.5 -0.5 0.627 0.733 0.750 0.38
i_ 5000 3.5 -0.5 0.617 0.697 0.764 0.38
i_ 5250 3.5 -0.5 0.626 0.636 0.777 0.40
i_ 5500 3.5 -0.5 0.634 0.579 0.790 0.42
i_ 5750 3.5 -0.5 0.627 0.541 0.804 0.43
i_ 6000 3.5 -0.5 0.595 0.529 0.817 0.41
i_ 4500 3.5 +0.0 0.680 0.783 0.715 0.40
i_ 4750 3.5 +0.0 0.682 0.729 0.730 0.41
i_ 5000 3.5 +0.0 0.680 0.674 0.746 0.43
i_ 5250 3.5 +0.0 0.676 0.616 0.765 0.44
i_ 5500 3.5 +0.0 0.664 0.567 0.784 0.45
i_ 5750 3.5 +0.0 0.636 0.538 0.802 0.44
i_ 6000 3.5 +0.0 0.582 0.544 0.817 0.40
i_ 4500 3.5 +0.5 0.697 0.792 0.705 0.40
i_ 4750 3.5 +0.5 0.691 0.745 0.722 0.41
i_ 5000 3.5 +0.5 0.687 0.694 0.738 0.42
i_ 5000 4.0 -2.0 0.821 0.457 0.777 0.60
i_ 5250 4.0 -2.0 0.771 0.454 0.792 0.56
i_ 5500 4.0 -2.0 0.716 0.464 0.803 0.52
i_ 5750 4.0 -2.0 0.658 0.486 0.812 0.47
i_ 6000 4.0 -2.0 0.611 0.506 0.819 0.43
i_ 6250 4.0 -2.0 0.580 0.513 0.826 0.41
i_ 6500 4.0 -2.0 0.565 0.503 0.834 0.40
i_ 5000 4.0 -1.0 0.707 0.615 0.755 0.46
i_ 5250 4.0 -1.0 0.684 0.586 0.772 0.46
i_ 5500 4.0 -1.0 0.662 0.568 0.785 0.45
i_ 5750 4.0 -1.0 0.639 0.561 0.794 0.43
i_ 6000 4.0 -1.0 0.619 0.551 0.803 0.42
i_ 6250 4.0 -1.0 0.603 0.529 0.815 0.42
i_ 6500 4.0 -1.0 0.594 0.494 0.828 0.42
i_ 4500 4.0 -0.5 0.667 0.721 0.738 0.40
i_ 4750 4.0 -0.5 0.608 0.724 0.760 0.37
i_ 5000 4.0 -0.5 0.587 0.704 0.773 0.36
i_ 5250 4.0 -0.5 0.608 0.659 0.777 0.38
i_ 5500 4.0 -0.5 0.629 0.617 0.781 0.41
i_ 5750 4.0 -0.5 0.628 0.583 0.791 0.42
i_ 6000 4.0 -0.5 0.613 0.555 0.804 0.42
i_ 6250 4.0 -0.5 0.601 0.526 0.817 0.42
i_ 6500 4.0 -0.5 0.592 0.495 0.828 0.42
i_ 4500 4.0 +0.0 0.700 0.767 0.711 0.41
i_ 4750 4.0 +0.0 0.690 0.730 0.726 0.42
i_ 5000 4.0 +0.0 0.680 0.688 0.742 0.42
i_ 5250 4.0 +0.0 0.672 0.639 0.760 0.43
i_ 5500 4.0 +0.0 0.665 0.591 0.776 0.44
i_ 5750 4.0 +0.0 0.651 0.563 0.790 0.44
i_ 6000 4.0 +0.0 0.630 0.546 0.801 0.43
i_ 6250 4.0 +0.0 0.607 0.529 0.814 0.42
i_ 6500 4.0 +0.0 0.582 0.511 0.826 0.41
i_ 4500 4.0 +0.5 0.701 0.792 0.704 0.40
i_ 4750 4.0 +0.5 0.693 0.757 0.717 0.41
i_ 5000 4.0 +0.5 0.685 0.718 0.731 0.42
i_ 5250 4.0 +0.5 0.681 0.673 0.746 0.43
i_ 5500 4.0 +0.5 0.679 0.624 0.762 0.44
i_ 5000 4.5 -2.0 0.930 0.377 0.786 0.72
i_ 5250 4.5 -2.0 0.876 0.382 0.796 0.67
i_ 5500 4.5 -2.0 0.806 0.401 0.805 0.61
i_ 5750 4.5 -2.0 0.726 0.437 0.811 0.54
i_ 6000 4.5 -2.0 0.658 0.478 0.815 0.47
i_ 6250 4.5 -2.0 0.615 0.509 0.817 0.43
i_ 6500 4.5 -2.0 0.594 0.527 0.818 0.41
i_ 5000 4.5 -1.0 0.740 0.602 0.748 0.49
i_ 5250 4.5 -1.0 0.741 0.544 0.767 0.51
i_ 5500 4.5 -1.0 0.730 0.511 0.782 0.51
i_ 5750 4.5 -1.0 0.699 0.505 0.794 0.49
i_ 6000 4.5 -1.0 0.660 0.511 0.803 0.46
i_ 6250 4.5 -1.0 0.627 0.514 0.812 0.44
i_ 6500 4.5 -1.0 0.599 0.515 0.820 0.42
i_ 4500 4.5 -0.5 0.696 0.670 0.741 0.44
i_ 4750 4.5 -0.5 0.691 0.653 0.748 0.44
i_ 5000 4.5 -0.5 0.683 0.637 0.756 0.44
i_ 5250 4.5 -0.5 0.672 0.619 0.765 0.44
i_ 5500 4.5 -0.5 0.662 0.597 0.776 0.44
i_ 5750 4.5 -0.5 0.649 0.574 0.787 0.44
i_ 6000 4.5 -0.5 0.637 0.550 0.798 0.44
i_ 6250 4.5 -0.5 0.625 0.529 0.808 0.43
i_ 6500 4.5 -0.5 0.609 0.512 0.818 0.43
i_ 6750 4.5 -0.5 0.588 0.500 0.828 0.42
i_ 7000 4.5 -0.5 0.563 0.494 0.837 0.40
i_ 4500 4.5 +0.0 0.715 0.745 0.712 0.43
i_ 4750 4.5 +0.0 0.709 0.708 0.725 0.43
i_ 5000 4.5 +0.0 0.701 0.672 0.739 0.44
i_ 5250 4.5 +0.0 0.692 0.640 0.752 0.44
i_ 5500 4.5 +0.0 0.678 0.610 0.766 0.44
i_ 5750 4.5 +0.0 0.662 0.581 0.781 0.44
i_ 6000 4.5 +0.0 0.645 0.555 0.794 0.44
i_ 6250 4.5 +0.0 0.634 0.530 0.805 0.44
i_ 6500 4.5 +0.0 0.625 0.508 0.814 0.44
i_ 6750 4.5 +0.0 0.611 0.485 0.826 0.44
i_ 7000 4.5 +0.0 0.591 0.461 0.838 0.43
i_ 4500 4.5 +0.5 0.624 0.776 0.741 0.36
i_ 4750 4.5 +0.5 0.672 0.749 0.728 0.40
i_ 5000 4.5 +0.5 0.695 0.720 0.727 0.42
i_ 5250 4.5 +0.5 0.691 0.686 0.738 0.43
i_ 5500 4.5 +0.5 0.674 0.645 0.757 0.43
i_ 5750 4.5 +0.5 0.665 0.604 0.772 0.44
i_ 6000 4.5 +0.5 0.664 0.567 0.784 0.45
i_ 5000 5.0 -2.0 0.972 0.336 0.798 0.77
i_ 5250 5.0 -2.0 0.935 0.344 0.802 0.74
i_ 5500 5.0 -2.0 0.898 0.353 0.805 0.70
i_ 5000 5.0 -1.0 0.761 0.578 0.749 0.51
i_ 5250 5.0 -1.0 0.757 0.542 0.763 0.52
i_ 5500 5.0 -1.0 0.757 0.503 0.777 0.53
i_ 4500 5.0 -0.5 0.710 0.622 0.752 0.46
i_ 4750 5.0 -0.5 0.693 0.663 0.745 0.44
i_ 4500 5.0 +0.0 0.730 0.688 0.723 0.45
i_ 4750 5.0 +0.0 0.745 0.672 0.723 0.47
i_ 5000 5.0 +0.0 0.744 0.651 0.730 0.47
i_ 5250 5.0 +0.0 0.729 0.626 0.744 0.47
i_ 5500 5.0 +0.0 0.700 0.592 0.764 0.46
i_ 5000 5.0 +0.5 0.704 0.716 0.725 0.43
i_ 5250 5.0 +0.5 0.702 0.675 0.737 0.44
i_ 5500 5.0 +0.5 0.705 0.632 0.750 0.45
z_ 4000 1.5 -1.0 0.620 0.735 0.752 0.37
z_ 4250 1.5 -1.0 0.614 0.678 0.770 0.38
z_ 4500 1.5 -1.0 0.615 0.612 0.787 0.40
z_ 4000 2.0 -2.0 0.670 0.649 0.757 0.43
z_ 4250 2.0 -2.0 0.674 0.573 0.779 0.45
z_ 4500 2.0 -2.0 0.697 0.485 0.801 0.50
z_ 4000 2.0 -1.0 0.608 0.757 0.752 0.36
z_ 4250 2.0 -1.0 0.607 0.705 0.765 0.37
z_ 4500 2.0 -1.0 0.611 0.649 0.779 0.39
z_ 4000 2.0 -0.5 0.585 0.724 0.769 0.35
z_ 4250 2.0 -0.5 0.578 0.699 0.778 0.36
z_ 4500 2.0 -0.5 0.573 0.671 0.787 0.36
z_ 4000 2.0 +0.0 0.593 0.794 0.749 0.34
z_ 4250 2.0 +0.0 0.620 0.709 0.759 0.38
z_ 4500 2.0 +0.0 0.625 0.643 0.775 0.40
z_ 4750 2.0 +0.0 0.605 0.586 0.798 0.40
z_ 5000 2.0 +0.0 0.558 0.536 0.827 0.38
z_ 4000 2.5 -2.0 0.653 0.636 0.767 0.42
z_ 4250 2.5 -2.0 0.694 0.562 0.776 0.47
z_ 4500 2.5 -2.0 0.719 0.508 0.787 0.51
z_ 4750 2.5 -2.0 0.719 0.473 0.799 0.52
z_ 5000 2.5 -2.0 0.686 0.460 0.813 0.50
z_ 5250 2.5 -2.0 0.619 0.468 0.828 0.45
z_ 5500 2.5 -2.0 0.518 0.511 0.846 0.36
z_ 4000 2.5 -1.0 0.613 0.733 0.756 0.37
z_ 4250 2.5 -1.0 0.610 0.699 0.766 0.38
z_ 4500 2.5 -1.0 0.610 0.661 0.776 0.39
z_ 4000 2.5 -0.5 0.590 0.725 0.767 0.36
z_ 4250 2.5 -0.5 0.572 0.733 0.772 0.34
z_ 4500 2.5 -0.5 0.558 0.715 0.782 0.34
z_ 4750 2.5 -0.5 0.551 0.671 0.795 0.35
z_ 5000 2.5 -0.5 0.556 0.594 0.813 0.37
z_ 4000 2.5 +0.0 0.602 0.766 0.752 0.35
z_ 4250 2.5 +0.0 0.604 0.735 0.759 0.36
z_ 4500 2.5 +0.0 0.604 0.701 0.767 0.37
z_ 4750 2.5 +0.0 0.604 0.660 0.778 0.38
z_ 5000 2.5 +0.0 0.603 0.613 0.791 0.39
z_ 4000 2.5 +0.5 0.599 0.788 0.748 0.35
z_ 4250 2.5 +0.5 0.617 0.748 0.750 0.37
z_ 4500 2.5 +0.5 0.637 0.708 0.753 0.39
z_ 4500 3.0 -1.0 0.617 0.680 0.768 0.38
z_ 4750 3.0 -1.0 0.600 0.649 0.783 0.38
z_ 5000 3.0 -1.0 0.584 0.614 0.798 0.38
z_ 5250 3.0 -1.0 0.572 0.574 0.812 0.38
z_ 5500 3.0 -1.0 0.564 0.529 0.827 0.39
z_ 5000 3.0 -0.5 0.550 0.639 0.803 0.35
z_ 5250 3.0 -0.5 0.551 0.594 0.814 0.36
z_ 5500 3.0 -0.5 0.557 0.545 0.825 0.38
z_ 4500 3.0 +0.0 0.607 0.718 0.762 0.37
z_ 4750 3.0 +0.0 0.609 0.662 0.776 0.38
z_ 5000 3.0 +0.0 0.606 0.612 0.790 0.40
z_ 5250 3.0 +0.0 0.599 0.565 0.806 0.41
z_ 5500 3.0 +0.0 0.585 0.524 0.822 0.41
z_ 4500 3.0 +0.5 0.620 0.726 0.755 0.37
z_ 4750 3.0 +0.5 0.626 0.677 0.766 0.39
z_ 5000 3.0 +0.5 0.635 0.626 0.776 0.41
z_ 5000 3.5 -1.0 0.627 0.576 0.794 0.42
z_ 5250 3.5 -1.0 0.608 0.543 0.809 0.42
z_ 5500 3.5 -1.0 0.590 0.513 0.823 0.41
z_ 5750 3.5 -1.0 0.574 0.489 0.835 0.41
z_ 6000 3.5 -1.0 0.558 0.469 0.845 0.40
z_ 4250 3.5 -0.5 0.620 0.673 0.769 0.39
z_ 4500 3.5 -0.5 0.588 0.682 0.778 0.37
z_ 4750 3.5 -0.5 0.568 0.672 0.789 0.36
z_ 5000 3.5 -0.5 0.560 0.641 0.799 0.36
z_ 5250 3.5 -0.5 0.570 0.585 0.810 0.38
z_ 5500 3.5 -0.5 0.580 0.532 0.821 0.40
z_ 5750 3.5 -0.5 0.574 0.498 0.833 0.41
z_ 6000 3.5 -0.5 0.547 0.483 0.844 0.39
z_ 4500 3.5 +0.0 0.619 0.713 0.759 0.38
z_ 4750 3.5 +0.0 0.623 0.665 0.770 0.39
z_ 5000 3.5 +0.0 0.623 0.617 0.783 0.41
z_ 5250 3.5 +0.0 0.621 0.565 0.799 0.42
z_ 5500 3.5 +0.0 0.612 0.517 0.816 0.43
z_ 5750 3.5 +0.0 0.585 0.493 0.831 0.42
z_ 6000 3.5 +0.0 0.535 0.496 0.844 0.38
z_ 4500 3.5 +0.5 0.634 0.716 0.752 0.39
z_ 4750 3.5 +0.5 0.631 0.675 0.764 0.40
z_ 5000 3.5 +0.5 0.631 0.631 0.776 0.41
z_ 5000 4.0 -2.0 0.779 0.412 0.807 0.59
z_ 5250 4.0 -2.0 0.735 0.405 0.820 0.56
z_ 5500 4.0 -2.0 0.683 0.412 0.831 0.51
z_ 5750 4.0 -2.0 0.621 0.434 0.839 0.46
z_ 6000 4.0 -2.0 0.571 0.455 0.846 0.42
z_ 6250 4.0 -2.0 0.538 0.463 0.852 0.39
z_ 6500 4.0 -2.0 0.525 0.452 0.859 0.38
z_ 5000 4.0 -1.0 0.651 0.562 0.790 0.44
z_ 5250 4.0 -1.0 0.630 0.537 0.804 0.43
z_ 5500 4.0 -1.0 0.611 0.518 0.816 0.43
z_ 5750 4.0 -1.0 0.590 0.511 0.824 0.41
z_ 6000 4.0 -1.0 0.571 0.501 0.832 0.40
z_ 6250 4.0 -1.0 0.558 0.479 0.842 0.40
z_ 6500 4.0 -1.0 0.553 0.442 0.854 0.41
z_ 4500 4.0 -0.5 0.608 0.655 0.778 0.39
z_ 4750 4.0 -0.5 0.551 0.663 0.797 0.35
z_ 5000 4.0 -0.5 0.532 0.647 0.808 0.34
z_ 5250 4.0 -0.5 0.554 0.605 0.810 0.36
z_ 5500 4.0 -0.5 0.576 0.564 0.813 0.39
z_ 5750 4.0 -0.5 0.577 0.533 0.822 0.40
z_ 6000 4.0 -0.5 0.564 0.505 0.833 0.40
z_ 6250 4.0 -0.5 0.556 0.474 0.844 0.40
z_ 6500 4.0 -0.5 0.553 0.441 0.854 0.41
z_ 4500 4.0 +0.0 0.639 0.696 0.756 0.39
z_ 4750 4.0 +0.0 0.631 0.667 0.767 0.40
z_ 5000 4.0 +0.0 0.622 0.630 0.780 0.40
z_ 5250 4.0 +0.0 0.617 0.585 0.795 0.41
z_ 5500 4.0 +0.0 0.612 0.540 0.809 0.42
z_ 5750 4.0 +0.0 0.601 0.510 0.821 0.42
z_ 6000 4.0 +0.0 0.582 0.493 0.831 0.41
z_ 6250 4.0 +0.0 0.562 0.476 0.842 0.40
z_ 6500 4.0 +0.0 0.538 0.461 0.853 0.39
z_ 4500 4.0 +0.5 0.631 0.721 0.752 0.38
z_ 4750 4.0 +0.5 0.631 0.687 0.761 0.39
z_ 5000 4.0 +0.5 0.630 0.650 0.771 0.40
z_ 5250 4.0 +0.5 0.628 0.610 0.783 0.41
z_ 5500 4.0 +0.5 0.627 0.566 0.797 0.42
z_ 5000 4.5 -2.0 0.900 0.334 0.814 0.71
z_ 5250 4.5 -2.0 0.851 0.336 0.823 0.67
z_ 5500 4.5 -2.0 0.779 0.354 0.831 0.61
z_ 5750 4.5 -2.0 0.694 0.387 0.837 0.53
z_ 6000 4.5 -2.0 0.622 0.426 0.841 0.46
z_ 6250 4.5 -2.0 0.578 0.453 0.844 0.42
z_ 6500 4.5 -2.0 0.554 0.470 0.846 0.40
z_ 5000 4.5 -1.0 0.683 0.552 0.783 0.47
z_ 5250 4.5 -1.0 0.687 0.499 0.799 0.49
z_ 5500 4.5 -1.0 0.679 0.466 0.812 0.49
z_ 5750 4.5 -1.0 0.652 0.458 0.823 0.47
z_ 6000 4.5 -1.0 0.616 0.461 0.831 0.45
z_ 6250 4.5 -1.0 0.584 0.463 0.840 0.42
z_ 6500 4.5 -1.0 0.553 0.465 0.848 0.40
z_ 4500 4.5 -0.5 0.639 0.605 0.781 0.42
z_ 4750 4.5 -0.5 0.632 0.596 0.786 0.42
z_ 5000 4.5 -0.5 0.625 0.584 0.792 0.42
z_ 5250 4.5 -0.5 0.616 0.568 0.799 0.42
z_ 5500 4.5 -0.5 0.607 0.548 0.808 0.42
z_ 5750 4.5 -0.5 0.597 0.524 0.818 0.42
z_ 6000 4.5 -0.5 0.589 0.499 0.828 0.42
z_ 6250 4.5 -0.5 0.578 0.477 0.837 0.42
z_ 6500 4.5 -0.5 0.564 0.460 0.846 0.41
z_ 6750 4.5 -0.5 0.545 0.447 0.855 0.40
z_ 7000 4.5 -0.5 0.519 0.441 0.863 0.38
z_ 4500 4.5 +0.0 0.653 0.674 0.756 0.41
z_ 4750 4.5 +0.0 0.651 0.644 0.766 0.42
z_ 5000 4.5 +0.0 0.645 0.615 0.776 0.42
z_ 5250 4.5 +0.0 0.637 0.585 0.788 0.42
z_ 5500 4.5 +0.0 0.626 0.556 0.800 0.43
z_ 5750 4.5 +0.0 0.610 0.529 0.813 0.42
z_ 6000 4.5 +0.0 0.596 0.502 0.825 0.42
z_ 6250 4.5 +0.0 0.589 0.475 0.835 0.42
z_ 6500 4.5 +0.0 0.583 0.451 0.843 0.43
z_ 6750 4.5 +0.0 0.570 0.429 0.853 0.42
z_ 7000 4.5 +0.0 0.550 0.409 0.864 0.41
z_ 4500 4.5 +0.5 0.563 0.702 0.783 0.35
z_ 4750 4.5 +0.5 0.614 0.679 0.770 0.38
z_ 5000 4.5 +0.5 0.638 0.654 0.767 0.41
z_ 5250 4.5 +0.5 0.636 0.625 0.777 0.41
z_ 5500 4.5 +0.5 0.620 0.587 0.793 0.41
z_ 5750 4.5 +0.5 0.613 0.548 0.806 0.42
z_ 6000 4.5 +0.5 0.617 0.508 0.817 0.43
z_ 5000 5.0 -2.0 0.949 0.295 0.824 0.77
z_ 5250 5.0 -2.0 0.911 0.303 0.827 0.74
z_ 5500 5.0 -2.0 0.876 0.311 0.830 0.71
z_ 5000 5.0 -1.0 0.702 0.532 0.783 0.49
z_ 5250 5.0 -1.0 0.701 0.498 0.795 0.50
z_ 5500 5.0 -1.0 0.704 0.461 0.807 0.51
z_ 4500 5.0 -0.5 0.658 0.555 0.790 0.45
z_ 4750 5.0 -0.5 0.635 0.605 0.782 0.42
z_ 4500 5.0 +0.0 0.672 0.617 0.766 0.44
z_ 4750 5.0 +0.0 0.688 0.608 0.763 0.45
z_ 5000 5.0 +0.0 0.689 0.594 0.768 0.46
z_ 5250 5.0 +0.0 0.674 0.573 0.779 0.45
z_ 5500 5.0 +0.0 0.650 0.537 0.798 0.45
z_ 5000 5.0 +0.5 0.646 0.650 0.765 0.41
z_ 5250 5.0 +0.5 0.648 0.613 0.776 0.42
z_ 5500 5.0 +0.5 0.653 0.571 0.786 0.44

